Bayesian calibration with summary statistics for the prediction of xenon diffusion in UO2 nuclear fuel

The evolution and release of fission gas impacts the performance of UO2 nuclear fuel. We have created a Bayesian framework to calibrate a novel model for fission gas transport that predicts diffusion rates of uranium and xenon in UO2 under both thermal equilibrium and irradiation conditions. Data sets are taken from historical diffusion, gas release, and thermodynamic experiments. These data sets consist invariably of summary statistics, including a measurement value with an associated uncertainty. Our calibration strategy uses synthetic data sets in order to estimate the parameters in the model, such that the resulting model predictions agree with the reported summary statistics. In doing so, the reported uncertainties are effectively reflected in the inferred uncertain parameters. Furthermore, to keep our approach computationally tractable, we replace the fission gas evolution model by a polynomial surrogate model with a reduced number of parameters, which are identified using global sensitivity analysis. We discuss the efficacy of our calibration strategy, and investigate how the contribution of the different data sets, taken from multiple sources in the literature, can be weighted in the likelihood function constructed as part of our Bayesian calibration setup, in order to account for the different number of data points in each set of data summaries. Our results indicate a good match between the calibrated diffusivity and non-stoichiometry predictions and the given data summaries. We demonstrate a good agreement between the calibrated xenon diffusivity and the established fit from Turnbull et al. (1982), indicating that the dominant uranium vacancy diffusion mechanism in the model is able to capture the trends in the data.

==> dat/Davies_Long_calibration.dat <==
8.904719501335707221e+00 -2.347036615882690924e+01 2.106837553612097569e-01 -2.344640966473185983e+01 -2.296807383573712613e+01
8.525149190110827391e+00 -2.274974585619973411e+01 2.027115395037699941e-01 -2.272738861359378859e+01 -2.226640273561925198e+01
8.176614881439084215e+00 -2.209414774380041990e+01 1.955955696253871279e-01 -2.207361355815218928e+01 -2.162527195364166133e+01
7.855459544383346149e+00 -2.149650794873256388e+01 1.892508094704604960e-01 -2.147804746562484013e+01 -2.103801188178464443e+01
7.558578987150415429e+00 -2.095086385498985138e+01 1.836775420982988127e-01 -2.093473075790820914e+01 -2.049914834208613712e+01
7.283321194464676296e+00 -2.045211240194036861e+01 1.789778997628886648e-01 -2.043853559022918986e+01 -2.000420427824346348e+01
7.027406886858749147e+00 -1.999582375554262725e+01 1.753634807977657306e-01 -1.998498983146879127e+01 -1.954949845502332550e+01
6.788866259334691122e+00 -1.957811407035055140e+01 1.731449653998487215e-01 -1.957016004319148905e+01 -1.913194195377872830e+01
6.565988181221273479e+00 -1.919552377128924547e+01 1.726881068434698852e-01 -1.919052867456059985e+01 -1.874884157806449991e+01
6.357279084551811899e+00 -1.884488142221379547e+01 1.743274694573537786e-01 -1.884285318813076060e+01 -1.839772398930302444e+01
6.161429451632779219e+00 -1.852319276085969335e+01 1.782608475291860284e-01 -1.852405629411903121e+01 -1.807619680954254093e+01
5.977286312014345349e+00 -1.822757695674527056e+01 1.844723354620779465e-01 -1.823116581004996917e+01 -1.778185962730311331e+01
5.803830528148577805e+00 -1.795522710731385629e+01 1.927173173566823772e-01 -1.796127390403754021e+01 -1.751226789209397339e+01
5.640157924421884239e+00 -1.770336746530247751e+01 2.025653081034189396e-01 -1.771148812742438139e+01 -1.726493973491797718e+01
5.485463521667581333e+00 -1.746921018228691835e+01 2.134719075594511961e-01 -1.747888413640124128e+01 -1.703738642547762794e+01
5.339028296849972932e+00 -1.724993455373957829e+01 2.248530185101505763e-01 -1.726048977797496065e+01 -1.682714567609507483e+01
5.200208008320332809e+00 -1.704270899839512410e+01 2.361509799027731171e-01 -1.705332235765648008e+01 -1.663180314400248605e+01
5.133470225872690307e+00 -1.694274383010001728e+01 2.416163763413116117e-01 -1.695303597955152952e+01 -1.653897888000785699e+01
5.068423720223010243e+00 -1.684476253484537622e+01 2.468934539533281236e-01 -1.685448283999973995e+01 -1.644899760546994827e+01
5.005005005005005003e+00 -1.674844664810253647e+01 2.519447684600169546e-01 -1.675733607271891046e+01 -1.636157152244115665e+01
4.943153732081067453e+00 -1.665349668212265755e+01 2.567435743199059650e-01 -1.666129201705295060e+01 -1.627641547657799848e+01
4.823926676314520101e+00 -1.646661501104119907e+01 2.655316591974384854e-01 -1.647143896345718872e+01 -1.611178791297742663e+01
4.710315591144606628e+00 -1.628224043311392677e+01 2.732563463481376131e-01 -1.628310637037586872e+01 -1.595290688608413276e+01
4.601932811780947929e+00 -1.609899215953231177e+01 2.800506898421157853e-01 -1.609504244955981989e+01 -1.579767366987407939e+01
4.498425551057129823e+00 -1.591600495375255164e+01 2.861221038455719068e-01 -1.590656342524968991e+01 -1.564418281479109574e+01
4.399472063352397377e+00 -1.573288988813493461e+01 2.916854400003430769e-01 -1.571749025877269013e+01 -1.549082860929705419e+01


==> dat/Davies_Long_consistency_check.dat <==
1.000000000000000056e-01 1.189474238702465714e+00
2.000000000000000111e-01 7.009647851341589408e-01
2.999999999999999889e-01 4.520954485768262088e-01
4.000000000000000222e-01 3.369565952202396852e-01
5.000000000000000000e-01 2.384912443247606262e-01
5.999999999999999778e-01 1.596399939557539560e-01
6.999999999999999556e-01 1.166278643056711112e-01
8.000000000000000444e-01 8.984743288437994913e-02
9.000000000000000222e-01 8.301570214742846898e-02
1.000000000000000000e+00 8.609728417359983899e-02
1.100000000000000089e+00 9.128040044679539000e-02
1.199999999999999956e+00 1.119310314373729714e-01
1.300000000000000044e+00 1.330712693075926933e-01
1.399999999999999911e+00 1.421273213952062575e-01
1.500000000000000000e+00 1.555415467692057019e-01
1.600000000000000089e+00 1.697372660160026692e-01
1.699999999999999956e+00 1.770866261132150732e-01
1.800000000000000044e+00 2.010610151343973084e-01
1.899999999999999911e+00 2.068293527697283307e-01
2.000000000000000000e+00 2.164149007886418952e-01


==> dat/Davies_Long_lower_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.92780254384892	0.8923513893867405	0.915403868963411	0.9277867306339508	0.9274938187117124	0.7204745216607092	0.9265795730764677	0.9257890978766186	0.8775961050409907	0.8901215313691813	0.8534308397306006	0.9276905395448919	0.927792935125907	0.0	0.9272701800023311	0.9277929398485788	0.9277999385639625	0.5316088487296756	0.9277871328844324	0.927787253518193	0.7036654715610321	0.7296043184520506	0.927752711671627	0.9277527689678627	0.9278033748560601
8.525149190110827	0.9289849254513952	0.8952648063882471	0.9168202041661785	0.9289721658137969	0.9287496716139171	0.7170998215218505	0.9279496414731916	0.9272617187897829	0.8773641684696871	0.8920273930801781	0.8507121545214924	0.9288868127971883	0.9289760237840883	0.0	0.9285446866070337	0.9289760622541019	0.9289820042076092	0.5143944793622416	0.9289722234041333	0.9289722234679996	0.6968442673796386	0.7279679977266555	0.9289470519830938	0.9289473990668481	0.9289863905920047
8.176614881439084	0.9290793830785831	0.8971213955939662	0.9172545151267242	0.9290689564953679	0.9289008227218911	0.7118228388334455	0.9282041555862398	0.9276033977231929	0.8753966594470018	0.8925424547925062	0.8458607796702258	0.9289952045835747	0.9290714326500741	0.0	0.9287186860065832	0.9290715689467229	0.9290764132546979	0.4955081217010563	0.9290689825051579	0.9290690744878612	0.6873988405862246	0.7247546494507243	0.9290514652808582	0.9290521910705172	0.9290814646957839
7.855459544383346	0.9282062124761931	0.898110483450215	0.9168440412781055	0.9281974040475858	0.9280708443149566	0.7050289405496764	0.9274657728967334	0.9269382666197288	0.871781429316166	0.8917900779653559	0.8389523018853184	0.9281353277944249	0.9281993079181226	0.0	0.927913485285665	0.9281996461758925	0.9282033715619156	0.4753300913996374	0.9281977020374987	0.9281980182194914	0.6755967846020826	0.7203936636434148	0.9281860955452811	0.928187160817017	0.9282088140535935
7.558578987150415	0.9264671508471854	0.898396568843679	0.9157051250617598	0.926459138935048	0.9263641125539657	0.6971127426398166	0.9258384454858906	0.9253722824150258	0.8665888209806558	0.8898699259354487	0.8300609179690067	0.9264081717122642	0.9264611642606515	0.0	0.9262314504245868	0.9264618568527481	0.9264644849293724	0.454223209041398	0.9264599519005332	0.9264606070494036	0.6617052423280876	0.7153217242380852	0.9264524916715494	0.9264537530611621	0.9264701460314476
7.283321194464676	0.923961058148476	0.8981286025563684	0.9139457185781424	0.9239528505099193	0.9238816865887738	0.6884766982330008	0.9234233509104072	0.9230090180634775	0.8598951052991888	0.8868748482200378	0.8192870695515472	0.9239120294493659	0.9239556224910765	0.0	0.9237721583921532	0.9239568664911337	0.9239584957647167	0.4325310989663207	0.9239543654407851	0.9239554902034431	0.6460001157403563	0.7099757226845786	0.9239494182916541	0.9239506587731454	0.9239643054213478
7.027406886858749	0.9207981252452541	0.8974449717238182	0.9116763226621811	0.9207885809895296	0.92073554170839	0.6795049556661709	0.9203332882444313	0.9199637401765931	0.8518063400015503	0.88290634307295	0.8067842699357393	0.920756727478596	0.9207926907955889	0.0	0.9206467925653781	0.9207946927905976	0.9207955158904749	0.4105673666940547	0.9207909574417377	0.9207926904488991	0.6287611258870548	0.7047584752812428	0.9207870998280633	0.920788093613153	0.9208014675982091
6.788866259334691	0.9171102308033251	0.8964758608101419	0.9090174465757255	0.917098175344511	0.9170589176069874	0.6705242068381992	0.9167030351888457	0.9163735306063725	0.8424790230306246	0.8780877581383812	0.7927806531231333	0.9170739081552791	0.9171041807889141	0.0	0.9169883524877046	0.9171070937971845	0.9171073800709358	0.3886048464071845	0.9171015640521739	0.9171040184600681	0.6102605183902313	0.6999913869852468	0.9170975844018892	0.9170981751261249	0.9171135170715373
6.5659881812212735	0.9130545835500582	0.8953406340985837	0.9061005628048686	0.9130389870307526	0.9130100398398929	0.6617602748084813	0.9126928233880662	0.9124005553782313	0.8321313171157856	0.8725714639944387	0.7775889408185546	0.913020683234553	0.9130473822834074	0.0	0.9129551292073961	0.9130512471743714	0.9130512828878046	0.3668662656687763	0.9130435344396949	0.913046766875488	0.5907495557738226	0.6958660499741153	0.9130383787229027	0.9130385621241393	0.9130576958980906
6.357279084551812	0.9088110309146394	0.8941428926900896	0.9030641518958665	0.9087911803888449	0.9087695552239741	0.6533060363708978	0.9084855202135226	0.9082291418944232	0.8210431836069885	0.8665410836033616	0.7616021692746465	0.9087770011249117	0.9088023573739	0.0	0.9087279308497122	0.908807085124919	0.9088070952243704	0.3455220149449906	0.9087970281316669	0.9088010293111567	0.5704514632962578	0.6924123836150391	0.9087897175989317	0.90878971787339	0.9088138930276125
6.161429451632779	0.9045727285708101	0.8929653614460886	0.9000462815214488	0.9045483383853544	0.9045313273968301	0.6451119257650006	0.9042773349327721	0.9040565637977355	0.8095457421549452	0.8602083581557798	0.7452757811608529	0.9045363518813976	0.9045625551419516	0.0	0.9045007604789732	0.9045679537315887	0.9045680497306438	0.3246972592528313	0.904555620860097	0.9045603281688226	0.5495635860871529	0.689495637372606	0.9045452000781109	0.9045454976782757	0.9045752995723932
5.977286312014345	0.9005308922620101	0.8918661405402368	0.8971749961682122	0.9005021290026737	0.9004872938909885	0.6370032291995424	0.9002627576283755	0.9000781944610596	0.7980030181525792	0.8538040945770674	0.7291007104141177	0.900490501260222	0.9005194905309131	0.0	0.9004656738624928	0.9005253141681445	0.9005254981945683	0.3044858738293484	0.9005109643352686	0.9005162833500903	0.5282664265117162	0.6868465922316037	0.9004965317555844	0.9004978020488366	0.9005331607891144
5.803830528148578	0.896857716603266	0.8908776192368942	0.8945592176582824	0.8968251309318896	0.896810416378929	0.6287193271418179	0.8966175627052456	0.8964706583758658	0.7867907888512026	0.8475645879193412	0.7135733932259423	0.8968123191949599	0.8968455903309599	0.0	0.8967957935138613	0.8968515916903307	0.8968518061785352	0.2849648694410172	0.8968356022143129	0.8968414260265727	0.5067353950953692	0.6841179553806147	0.8968164128923147	0.896819395411241	0.8968596964685964
5.643340857787811	0.8936913384510113	0.8900069234179775	0.8922817103636008	0.8936557182346964	0.893639553254112	0.619961800721412	0.8934833599085754	0.8933761572754242	0.7762745629085765	0.8417145048578066	0.6991653875074436	0.8936405791686137	0.8936791056200073	0.0	0.8936302122791143	0.8936850809851531	0.8936852648603731	0.2662042474452802	0.893667852592552	0.8936740790475285	0.4851514854609458	0.6809496943878548	0.8936434081334642	0.8936487833404778	0.8936930618200096
5.48847420417124	0.8911247550155272	0.8892360303583963	0.8903940042370813	0.8910869391272315	0.891068218547488	0.6104383821166878	0.8909552762750603	0.8908891883072731	0.7667862781899404	0.8364468055933438	0.6862926142684015	0.8910686999158932	0.8911130161199089	0.0	0.8910627213467205	0.8911188367174457	0.8911189569469201	0.2482719020666373	0.891100698078519	0.8911072501639687	0.4637090655874206	0.6770265105303999	0.8910707420835698	0.8910790803805929	0.8911262620881634
5.339028296849973	0.8891999656322479	0.8885211384333844	0.8889128781461528	0.8891606676334862	0.8891386164976801	0.5998967568510468	0.8890737838504065	0.8890462881800058	0.7585996452266801	0.8319015118357791	0.6752846081058357	0.8891387923539629	0.8891891901958443	0.0	0.8891357889794775	0.8891948160969269	0.8891948715903166	0.2312355239997053	0.8891759525896757	0.8891828025290496	0.4426200468972093	0.6721190501454726	0.889140372919265	0.8891521593471022	0.889201293433312
5.200208008320333	0.8879082576315735	0.8877915541061345	0.8878175800955742	0.8878679467340584	0.8878419520961097	0.5881482850317343	0.8878214311682083	0.8878193054190643	0.7519053926036594	0.8281464283643418	0.6663557606135772	0.8878419853843312	0.8878987074627724	0.0	0.8878408320852454	0.8879041839273127	0.8879041958394374	0.2151624176821482	0.8878846071083875	0.8878917976257206	0.4221128366261657	0.6661071748176557	0.8878433211349211	0.8878590078081512	0.887909431893487
5.136106831022086	0.887484757267018	0.8873915179831287	0.8873971603416322	0.887444028998352	0.8874158501576631	0.5817838802511519	0.8874103112956038	0.8874095884241162	0.7491493094310379	0.8265631560960707	0.6627007528233176	0.8874158558504949	0.887475842924202	0.0	0.8874152731637105	0.8874812834759332	0.8874812853580244	0.2075073472115882	0.8874613031782514	0.8874687049564406	0.412151324316261	0.6626812392652721	0.8874171262172574	0.8874349297738037	0.8874858600208068
5.06842372022301	0.8871969800978586	0.886948601577523	0.8870469564736391	0.8871558525212072	0.8871253518969356	0.5750833813408648	0.8871250525381256	0.8871129762634629	0.7467894314636495	0.8251636651615925	0.6595827385257358	0.887125352532157	0.8871886768597828	0.0	0.8871251319185662	0.8871941156674864	0.8871941161819442	0.2001164706228473	0.8871736792730914	0.88718133243108	0.40242357411625096	0.6589861025678831	0.8871265854578676	0.8871466126592503	0.887198012659416
5.005005005005005	0.8870335871920626	0.8864461636178036	0.8867526273894449	0.8869920550990739	0.8869591009083061	0.5680467580702543	0.8869491597202195	0.8869076457722962	0.7448178425322887	0.8239317139567753	0.6569880847366312	0.8869591153751339	0.8870258421885633	0.0	0.8869590660735942	0.8870313171869566	0.8870313249447008	0.1929961582896754	0.8870103616341112	0.8870183144566083	0.3929574610940417	0.6550376732796123	0.8869603322092592	0.8869826806515837	0.8870345495200779
4.9431537320810675	0.8869823419531907	0.8858660734348637	0.8864971717533675	0.8869403851716325	0.8869048572044439	0.5606795421800307	0.8868640228029954	0.8867684382392933	0.7432190773006848	0.8228459282564523	0.6548942297748513	0.8869049014409869	0.886975076929062	0.0	0.8869048496144933	0.8869806277811303	0.8869806508377831	0.1861516033401344	0.886959084894174	0.8869673919693829	0.3837788556445908	0.6508572280816945	0.8869061172510561	0.8869308682971458	0.8869832329287518
4.82392667631452	0.8871662432187105	0.8843947790288618	0.8860226854452677	0.887123362559147	0.8870824128849087	0.5450024961757363	0.8868844509850495	0.8865745714705046	0.7410431168763985	0.821005539023757	0.652078622583354	0.8870825545553966	0.88715962028287	0.0	0.8870820458017141	0.887165439039773	0.8871655123072985	0.1733030398057394	0.8871425243761499	0.8871517168342794	0.3663734687453235	0.6419069750634666	0.8870837888012776	0.8871134817898584	0.8871669851518357
4.710315591144607	0.8876534423636095	0.8823735549288156	0.8854438548172793	0.8876096029463643	0.8875630963133186	0.5282013751551127	0.8870177049594086	0.8862878392667761	0.7400091245408066	0.8193968240879027	0.6508112350876357	0.887563370228908	0.8876469443855296	0.0	0.8875619299243988	0.8876531646626289	0.8876533029892879	0.1615796757182081	0.8876286790057822	0.887638986322323	0.3503501762893129	0.6323789131487325	0.8875646106114056	0.8875991631990667	0.8876540241636026
4.601932811780948	0.8883649035111438	0.8796472333099191	0.8845630822104872	0.8883202431472659	0.8882684123783904	0.5104991218128814	0.8871002912126412	0.8856590273797692	0.7397966688266066	0.8177493185177476	0.6506972230418256	0.8882688330521807	0.8883579730246615	0.0	0.8882661576411889	0.8883646859667063	0.8883648878460371	0.150960750150375	0.8883385588419702	0.8883501624260829	0.33578822480730763	0.622544984145392	0.8882700285835654	0.8883089494314506	0.8883653145772709
4.49842555105713	0.8892445555317303	0.8760892002942839	0.8831883339580964	0.8891994372716202	0.8891429104765618	0.4921788080562809	0.8869917722029617	0.8844630307251041	0.7400602473881993	0.8158060607137667	0.6513220969456559	0.8891434706273177	0.8892366773727906	0.0	0.8891394374727601	0.8892439220083824	0.8892441698198895	0.1413980227661829	0.8892162353352154	0.8892292303150818	0.32270345906710907	0.6126801788835481	0.8891445527964553	0.8891869092378101	0.8892447933069008
4.399472063352397	0.8902591557505951	0.8716237780234831	0.8811596911100149	0.8902141441575356	0.8901538707974129	0.473565890331694	0.8865881516462089	0.8825265404578834	0.7404732654436402	0.8133595000624223	0.6523003804198797	0.8901545432667085	0.8902499255876964	0.0	0.8901492025906268	0.8902576896861626	0.8902579532685748	0.1328223400412174	0.8902286587104147	0.8902430355196199	0.3110585527701088	0.6030426051728186	0.8901554536132525	0.8901999396603477	0.8902592409792601


==> dat/Davies_Long_measurements.dat <==
1.173000000000000000e+03 -2.2178839038034e+01 6.989700043360187465e-01
1.273000000000000000e+03 -2.1153064178016e+01 6.989700043360222992e-01
1.373000000000000000e+03 -2.0276693951144e+01 6.989700043360187465e-01
1.473000000000000000e+03 -1.9519302813553e+01 6.989700043360187465e-01
1.573000000000000000e+03 -1.8858201430606e+01 6.989700043360187465e-01
1.673000000000000000e+03 -1.8276124807297e+01 6.989700043360187465e-01
1.773000000000000000e+03 -1.7759702711052e+01 6.989700043360187465e-01
1.873000000000000000e+03 -1.7298420042641e+01 6.989700043360187465e-01


==> dat/Davies_Long_predictions.dat <==
8.904719501335707221e+00 -2.302444690563087448e+01 -2.176104181639669122e+01 -2.265776949160817111e+01 -2.272993202935646551e+01 -2.239390009614355748e+01 -2.225832676470505689e+01 -2.198991053574607690e+01 -2.287860428402099799e+01 -2.174588480193411755e+01 -2.212248648092529635e+01 -2.249806573675725119e+01 -2.206551717136787971e+01 -2.324825542757338326e+01 -2.381324274141910280e+01 -2.269407728643822963e+01 -2.218496423139145080e+01 -2.130077276200581693e+01 -2.211485666406780126e+01 -2.211126175666598215e+01 -2.222538810831723310e+01 -2.178649313244773111e+01 -2.180583809920134186e+01 -2.162600074468134892e+01 -2.209449352808930911e+01 -2.310519671995896118e+01
8.525149190110827391e+00 -2.227844226821068929e+01 -2.113048769085094136e+01 -2.195095191626802134e+01 -2.202443266833544300e+01 -2.168777583368603246e+01 -2.156167381919251369e+01 -2.130300595782931694e+01 -2.216327504808639048e+01 -2.105715906164091322e+01 -2.142410891861993960e+01 -2.181707496108245437e+01 -2.137099925115578358e+01 -2.254523433692988732e+01 -2.309087677553260676e+01 -2.197347379623415620e+01 -2.149754434177006601e+01 -2.065769267555349842e+01 -2.144597818392354327e+01 -2.139713828334071266e+01 -2.151834614884819175e+01 -2.111138908118648061e+01 -2.110933854268699861e+01 -2.094166568119241845e+01 -2.147127548291787136e+01 -2.238401894234290168e+01
8.176614881439084215e+00 -2.159829447265731517e+01 -2.056649184870658331e+01 -2.130437182325579926e+01 -2.138227426448301216e+01 -2.104074814589887410e+01 -2.092409944169180491e+01 -2.067283565202923867e+01 -2.150961156643062822e+01 -2.042880587931034242e+01 -2.078457139264533637e+01 -2.120287958876408396e+01 -2.073526761101481242e+01 -2.190827096184386136e+01 -2.243136859853651899e+01 -2.131339143704709116e+01 -2.087518009180082501e+01 -2.007386766949196755e+01 -2.083874990183671372e+01 -2.074164960871705787e+01 -2.087308720451551380e+01 -2.050370127329646763e+01 -2.047122798038047975e+01 -2.031541420120214170e+01 -2.091188235917390159e+01 -2.172829623304014035e+01
7.855459544383346149e+00 -2.097648937579402784e+01 -2.006304161527281593e+01 -2.071008141679192605e+01 -2.079546659982134216e+01 -2.044607835608322688e+01 -2.033845712439937259e+01 -2.009281280841568673e+01 -2.091046052254077736e+01 -1.985359029658780727e+01 -2.019714197246758047e+01 -2.065018015461443568e+01 -2.015163292409392071e+01 -2.133022236526817750e+01 -2.182703378710803932e+01 -2.070685054623167076e+01 -2.031243824350065097e+01 -1.954312938565706403e+01 -2.028652273564891573e+01 -2.013781975793227730e+01 -2.028215989504341010e+01 -1.995821692714125106e+01 -1.988548719893400474e+01 -1.974075542335583577e+01 -2.040770095475535229e+01 -2.113004588890882829e+01
7.558578987150415429e+00 -2.040642894444301803e+01 -1.961442384784404425e+01 -2.016148060630241901e+01 -2.025721359587286230e+01 -1.989810085943662088e+01 -1.979869893543819259e+01 -1.955739818283053921e+01 -2.035967429259433814e+01 -1.932547008345238737e+01 -1.965616351433816433e+01 -2.015439611055568747e+01 -1.961457364680585158e+01 -2.080472651018044417e+01 -2.127135825908890254e+01 -2.014795065316359768e+01 -1.980551710864938286e+01 -1.906006216621678462e+01 -1.978338282038781415e+01 -1.957965978615525060e+01 -1.973921766906418540e+01 -1.947005901412083162e+01 -1.934749942782668342e+01 -1.921236978083635449e+01 -1.995115082318582012e+01 -2.058237255817274658e+01
7.283321194464676296e+00 -1.988233354649122830e+01 -1.921479538259473330e+01 -1.965314936862172246e+01 -1.976171294693147118e+01 -1.939206920887719576e+01 -1.929967414333913212e+01 -1.906192351388925132e+01 -1.985200471210499629e+01 -1.883935777157293501e+01 -1.915683122818479944e+01 -1.971095404004113760e+01 -1.911951607585479707e+01 -2.032601057761447549e+01 -2.075878495495022591e+01 -1.963165711935700486e+01 -1.935207243331640470e+01 -1.861978167059571376e+01 -1.932400053105270032e+01 -1.906209607020212360e+01 -1.923882136251719643e+01 -1.903475345685862763e+01 -1.885389082604479327e+01 -1.872589708982762957e+01 -1.953566684333274139e+01 -2.007930650160522390e+01
7.027406886858749147e+00 -1.939922207975883239e+01 -1.885815210693923660e+01 -1.918062734939713465e+01 -1.930398877457266948e+01 -1.892404929028505123e+01 -1.883697028754974312e+01 -1.860245767344347811e+01 -1.938301724732803777e+01 -1.839092617173268707e+01 -1.869502291027296792e+01 -1.931487303828993873e+01 -1.866265252910062244e+01 -1.988881349680802302e+01 -2.028454652497883615e+01 -1.915363649510930699e+01 -1.895068239829167567e+01 -1.821780820404825718e+01 -1.890355116990163609e+01 -1.858099054793127536e+01 -1.877628575022463764e+01 -1.864852126411261679e+01 -1.840239946170265029e+01 -1.827775262394568045e+01 -1.915564477204509686e+01 -1.961567409938275830e+01
6.788866259334691122e+00 -1.895291279629613967e+01 -1.853857685183563220e+01 -1.874020215456128824e+01 -1.887974828260995963e+01 -1.849082557819603068e+01 -1.840678661601601718e+01 -1.817570611624329757e+01 -1.894898976805130530e+01 -1.797645145829539004e+01 -1.826716749510417159e+01 -1.896074192515752443e+01 -1.824079291478960130e+01 -1.948837307675788821e+01 -1.984453165229163929e+01 -1.871012833410419418e+01 -1.859989288396426232e+01 -1.785001066812804993e+01 -1.851767887382694866e+01 -1.813303818296449066e+01 -1.834755785466910893e+01 -1.830811595700498273e+01 -1.799165485969908218e+01 -1.786495959222645524e+01 -1.880634216232059686e+01 -1.918698647400653456e+01
6.565988181221273479e+00 -1.853998828383677733e+01 -1.825055711425313021e+01 -1.832873825327021677e+01 -1.848525674797171447e+01 -1.808980073074919304e+01 -1.800583241941512469e+01 -1.777893626841372665e+01 -1.854679384064472814e+01 -1.759268872163252695e+01 -1.787014276372499566e+01 -1.864300240606068115e+01 -1.785124822208548778e+01 -1.912043490418322023e+01 -1.943517643641746417e+01 -1.829784473530225952e+01 -1.829713240186210754e+01 -1.751259263972051627e+01 -1.816247850768044358e+01 -1.771543009465727181e+01 -1.794911866579944615e+01 -1.801025329840787492e+01 -1.762078453617817786e+01 -1.748499093017750994e+01 -1.848374993006878242e+01 -1.878933901180806387e+01
6.357279084551811899e+00 -1.815769743558772475e+01 -1.798921098971920429e+01 -1.794355014210850641e+01 -1.811722709531538911e+01 -1.771888225190095412e+01 -1.763124467340363566e+01 -1.740992122752180649e+01 -1.817377205088725489e+01 -1.723677470037769055e+01 -1.750119592602642271e+01 -1.835633075039757145e+01 -1.749174278860570553e+01 -1.878125510277436661e+01 -1.905337477509251087e+01 -1.791389122197584882e+01 -1.803808140764643397e+01 -1.720209409681203994e+01 -1.783447801108572506e+01 -1.732560074165320785e+01 -1.757790254311678524e+01 -1.775111831837215348e+01 -1.728885004212389731e+01 -1.713562077104081283e+01 -1.818445313504259531e+01 -1.841931858492654328e+01
6.161429451632779219e+00 -1.780380422556942932e+01 -1.775036691882977991e+01 -1.758231095588802972e+01 -1.777272165401705806e+01 -1.737635518338156970e+01 -1.728052075453698677e+01 -1.706689096023864494e+01 -1.782762419538457266e+01 -1.690615224872509970e+01 -1.715788234038874549e+01 -1.809593424760316438e+01 -1.716034531205997027e+01 -1.846758503042551780e+01 -1.869640339283218111e+01 -1.755570413461844836e+01 -1.781689672091840748e+01 -1.691538984649034205e+01 -1.753061247149692647e+01 -1.696128872003572141e+01 -1.723123029922069094e+01 -1.752629072589388315e+01 -1.699425387299666568e+01 -1.681479322310070401e+01 -1.790549422708610905e+01 -1.807391728098853179e+01
5.977286312014345349e+00 -1.747641419127809215e+01 -1.753052174306953503e+01 -1.724298606849398752e+01 -1.744906513666661141e+01 -1.706074247119745380e+01 -1.695146299446295401e+01 -1.674847570302116395e+01 -1.750630930049186063e+01 -1.659851125675685068e+01 -1.683801846816481884e+01 -1.785768800970776482e+01 -1.685540036148659482e+01 -1.817663738379880556e+01 -1.836185834002159112e+01 -1.722100079604805245e+01 -1.762708366193665199e+01 -1.664967506714618750e+01 -1.724818802064589107e+01 -1.662067869265570863e+01 -1.690675310932061493e+01 -1.733107743473620843e+01 -1.673435975697441691e+01 -1.652052011221458727e+01 -1.764424627658118894e+01 -1.775045238213289167e+01
5.803830528148577805e+00 -1.717381035632530839e+01 -1.732672766160888145e+01 -1.692378345503460224e+01 -1.714376972239054453e+01 -1.677066025352404921e+01 -1.664213257865162987e+01 -1.645362339776525928e+01 -1.720796591547910381e+01 -1.631174123637524076e+01 -1.653964559775681664e+01 -1.763813073295095535e+01 -1.657544040479646341e+01 -1.790603857985554725e+01 -1.804760068576447551e+01 -1.690773949150076305e+01 -1.746241964599250096e+01 -1.640243613664371836e+01 -1.698483750748944487e+01 -1.630246620856288686e+01 -1.660240514494048369e+01 -1.716099759659327262e+01 -1.650550469902525563e+01 -1.625081778937968124e+01 -1.739830040075204209e+01 -1.744649294845348919e+01
5.640157924421884239e+00 -1.689432055297184121e+01 -1.713645139460228606e+01 -1.662311523596158835e+01 -1.685447552219375211e+01 -1.650468278303900505e+01 -1.635081085840892001e+01 -1.618147390413392372e+01 -1.693085065833605540e+01 -1.604389157522587439e+01 -1.626100118134718642e+01 -1.743437404038035510e+01 -1.631906800097717891e+01 -1.765377311255186754e+01 -1.775170981138333204e+01 -1.661408690987425985e+01 -1.731749151223758787e+01 -1.617140968643974475e+01 -1.673847132063033882e+01 -1.600588993287086126e+01 -1.631636335672808613e+01 -1.701215836348837129e+01 -1.630336235471745354e+01 -1.600368595975360364e+01 -1.716537164673840721e+01 -1.715979414257998314e+01
5.485463521667581333e+00 -1.663622659400965276e+01 -1.695743326764566206e+01 -1.633956680768808667e+01 -1.657891229973542835e+01 -1.626123613815513735e+01 -1.607596657912568716e+01 -1.593117974041781615e+01 -1.667329380800861571e+01 -1.579313658357895811e+01 -1.600049491323600748e+01 -1.724397511459098098e+01 -1.608481503138838775e+01 -1.741812420521656790e+01 -1.747244332115483090e+01 -1.633839118131006884e+01 -1.718777828968070054e+01 -1.595453488258823782e+01 -1.650722652391035083e+01 -1.573076742796755667e+01 -1.604701314246245758e+01 -1.688139627538254217e+01 -1.612343254602761178e+01 -1.577712185170110004e+01 -1.694323007154967442e+01 -1.688824161384235367e+01
5.339028296849972932e+00 -1.639771591872173673e+01 -1.678756252241779734e+01 -1.607187123851675636e+01 -1.631489009818115221e+01 -1.603853671261457947e+01 -1.581622786981700202e+01 -1.570167923258930998e+01 -1.643366968006481343e+01 -1.555774379015528019e+01 -1.575668701761858159e+01 -1.706480432773958000e+01 -1.587100163800762687e+01 -1.719761315240615573e+01 -1.720820313822037306e+01 -1.607915905661587175e+01 -1.706942339279347109e+01 -1.574990458050251618e+01 -1.628941705056889333e+01 -1.547751776267564239e+01 -1.579291894350773973e+01 -1.676618328832104510e+01 -1.596142810320178285e+01 -1.556915544314374422e+01 -1.672966709768808258e+01 -1.662980978470688598e+01
5.200208008320332809e+00 -1.617686858810601791e+01 -1.662478104573084181e+01 -1.581888737213100526e+01 -1.606032555415811203e+01 -1.583457974873730656e+01 -1.557035814304211563e+01 -1.549145409605467627e+01 -1.621037875748127277e+01 -1.533604564840226203e+01 -1.552826663819315378e+01 -1.689492453942490613e+01 -1.567562432720045607e+01 -1.699093835727069646e+01 -1.695750786390012266e+01 -1.583503612039162434e+01 -1.695886713209246111e+01 -1.555572105341240174e+01 -1.608348713962750054e+01 -1.524712672232433164e+01 -1.555279895559041492e+01 -1.666434918110272534e+01 -1.581345775677805143e+01 -1.537788907526119786e+01 -1.652250838575839254e+01 -1.638253928417105243e+01
5.133470225872690307e+00 -1.607244177711780253e+01 -1.654540546483817565e+01 -1.569758531965109327e+01 -1.593598291556340030e+01 -1.573894966911962889e+01 -1.545226952023779532e+01 -1.539291991657322001e+01 -1.610436310079593625e+01 -1.522982290404263317e+01 -1.541944674462746434e+01 -1.681289088053224390e+01 -1.558411928443558381e+01 -1.689241627239755417e+01 -1.683680324736164380e+01 -1.571825094861475414e+01 -1.690539042311605655e+01 -1.546200632195049351e+01 -1.598451620151962516e+01 -1.514093349729614779e+01 -1.543761533787543705e+01 -1.661777306995363546e+01 -1.574363050148470045e+01 -1.528795293207463146e+01 -1.642067569168843733e+01 -1.626249529336172372e+01
5.068423720223010243e+00 -1.597166844214357440e+01 -1.646702863254053284e+01 -1.557958053059090453e+01 -1.581330512923214116e+01 -1.564717000571217298e+01 -1.533723527013845711e+01 -1.529833307488910421e+01 -1.600183821336350576e+01 -1.512641658466570505e+01 -1.531402876814404479e+01 -1.673249102819560008e+01 -1.549629948323796924e+01 -1.679691460771671174e+01 -1.671897190559360169e+01 -1.560478923229379511e+01 -1.685248281527272241e+01 -1.537026215121271555e+01 -1.588797020321811360e+01 -1.504100182044139267e+01 -1.532550331244094899e+01 -1.657368847938470324e+01 -1.567602784096653146e+01 -1.520152758240955215e+01 -1.631967971942226114e+01 -1.614453913733771984e+01
5.005005005005005003e+00 -1.587428548155665098e+01 -1.638939278545373313e+01 -1.546475743377193091e+01 -1.569209449737673623e+01 -1.555894590485439366e+01 -1.522513007374136329e+01 -1.520730843131970111e+01 -1.590260818577792890e+01 -1.502562774483224928e+01 -1.521187445833092511e+01 -1.665349698982003446e+01 -1.541181005785441016e+01 -1.670429365125518473e+01 -1.660385341628552780e+01 -1.549451317070067446e+01 -1.679964427095915624e+01 -1.528028219144615640e+01 -1.579367431017485046e+01 -1.494752560431408206e+01 -1.521633666647326422e+01 -1.653174629941278795e+01 -1.561025845527835720e+01 -1.511840671888558596e+01 -1.621929531198823682e+01 -1.602845014345696839e+01
4.943153732081067453e+00 -1.578002709779606327e+01 -1.631224373741833844e+01 -1.535300498883237275e+01 -1.557217580716645067e+01 -1.547397828904636441e+01 -1.511583367775876319e+01 -1.511942168589226299e+01 -1.580647783964506026e+01 -1.492725902495882018e+01 -1.511284887790941589e+01 -1.657567949168029386e+01 -1.533027851901982075e+01 -1.661441373553221013e+01 -1.649129212104973874e+01 -1.538729062918454282e+01 -1.674635840886699611e+01 -1.519186377098385776e+01 -1.570145570397661849e+01 -1.486068096178141396e+01 -1.510999521507445564e+01 -1.649154956138843175e+01 -1.554594168342592120e+01 -1.503839093576380037e+01 -1.611931897711320261e+01 -1.591401723823441294e+01
4.823926676314520101e+00 -1.559981343404960263e+01 -1.615842926792079126e+01 -1.513828760390990347e+01 -1.533564125902713471e+01 -1.531260774898929711e+01 -1.490520918869186318e+01 -1.495122725343412640e+01 -1.562273948803625601e+01 -1.473700304242730041e+01 -1.492365538007042858e+01 -1.642265106576554601e+01 -1.517454027351054968e+01 -1.644230934862282822e+01 -1.627324265248971358e+01 -1.518150334586386663e+01 -1.663637166040900439e+01 -1.501892375871834062e+01 -1.552256715744231030e+01 -1.470741115957769019e+01 -1.490533458306185999e+01 -1.641455396131091504e+01 -1.542017959216228640e+01 -1.488690744294633461e+01 -1.591990817658036228e+01 -1.568933730087789691e+01
4.710315591144606628e+00 -1.542888714691864749e+01 -1.600377698220236766e+01 -1.493461219950735064e+01 -1.510283408399086191e+01 -1.516066116580516265e+01 -1.470448664482055712e+01 -1.478999666879474795e+01 -1.544907967786108216e+01 -1.455412376133912744e+01 -1.474540124568777344e+01 -1.627156424893800235e+01 -1.502595697243640949e+01 -1.627943045625575280e+01 -1.606367808811063824e+01 -1.498646778584158490e+01 -1.651863086807548697e+01 -1.484992982309700338e+01 -1.534995477425382582e+01 -1.458168666014711867e+01 -1.471066389327207347e+01 -1.633861460807439769e+01 -1.529582723125244037e+01 -1.474559042953080557e+01 -1.572038490658723831e+01 -1.546909230709311522e+01
4.601932811780947929e+00 -1.526514019258180888e+01 -1.584682106653091971e+01 -1.474120458771648678e+01 -1.487333903971499183e+01 -1.501580912783491861e+01 -1.451285048870857430e+01 -1.463219878735161927e+01 -1.528397657986344882e+01 -1.437717786606578052e+01 -1.457703753355869836e+01 -1.612063945932908737e+01 -1.488151827421724072e+01 -1.612453060851474973e+01 -1.586154406135694828e+01 -1.480128943721591206e+01 -1.639014639015516295e+01 -1.468350911583848628e+01 -1.518230549932469131e+01 -1.448287751603407258e+01 -1.452519595018298659e+01 -1.625933976888053678e+01 -1.517009925895272104e+01 -1.461300466865859526e+01 -1.552019452310734948e+01 -1.525217665710521686e+01
4.498425551057129823e+00 -1.510655182794463336e+01 -1.568657170833454906e+01 -1.455731849316688731e+01 -1.464715795364777762e+01 -1.487586362966416331e+01 -1.432953853556343482e+01 -1.447500284036947527e+01 -1.512594360276555605e+01 -1.420485549518783408e+01 -1.441749276624672582e+01 -1.596826996203260585e+01 -1.473857932001722659e+01 -1.597627977545074884e+01 -1.566589302621891200e+01 -1.462512787184500596e+01 -1.624939430869424584e+01 -1.451849049206694708e+01 -1.501837124839067350e+01 -1.440904709824782159e+01 -1.434820340133827976e+01 -1.617271894244634112e+01 -1.504047306722532440e+01 -1.448773113592003270e+01 -1.531926543061716295e+01 -1.503783632601516196e+01
4.399472063352397377e+00 -1.495125987276950497e+01 -1.552258086493768552e+01 -1.438222312678994363e+01 -1.442462632950440238e+01 -1.473885926914556421e+01 -1.415383908579204153e+01 -1.431658813247302042e+01 -1.497355176280540512e+01 -1.403603790805144591e+01 -1.426566268593255415e+01 -1.581315500989083134e+01 -1.459507897206624172e+01 -1.583328413412921520e+01 -1.547590164262556200e+01 -1.445718729150019044e+01 -1.609646443212858102e+01 -1.435396455349221867e+01 -1.485701224280004951e+01 -1.435697689493568774e+01 -1.417900987173682914e+01 -1.607580781246371870e+01 -1.490489977100005170e+01 -1.436834013357424666e+01 -1.511791872993306463e+01 -1.482568141762206970e+01


==> dat/Davies_Long_totsens.dat <==
temp dummy Q_Xe_vU02_vO01 T0 Hf_pO2 w_Xe_vU02_vO01 S_vU00_vO01 S_Xe_vU02_vO01 S_Ui00_Oi01 S_Xe_vU01_vO01 DFT_vU00_vO01 DFT_Xe_vU02_vO01 DFT_Ui00_Oi01 DFT_h DFT_Xe_vU01_vO01 DFT_Xe_vU02_vO02 S_Xe_vU02_vO02 DFT_e others
8.904719501335707 0.0 0.5603204413054143 0.5793206799660884 0.7446570759126363 0.8637087078327566 0.8760792015861886 0.9088322047378713 0.9243521416607222 0.9286639470738557 0.9327947245985412 0.9675308879749502 0.9740637838664725 1.0024663805433929 1.006762791190377 1.027513756295892 1.0473010092250186 1.0641219751473292 1.0713262285749474
8.525149190110827 0.0 0.5438107666860681 0.5671106257493931 0.7312346081141974 0.8585790390407468 0.8736539724645089 0.9088045296525129 0.9275436599232325 0.934109121159296 0.938997161741158 0.9736058208432273 0.9810171977361701 1.007587404866459 1.0135752891959704 1.032180828961323 1.050993333813396 1.0672013340349307 1.0740975160295811
8.176614881439084 0.0 0.5281272785869179 0.5565468624734234 0.7166541738802379 0.8520036199184938 0.8694094273969466 0.9076391704489082 0.9294235406169583 0.9382501842093208 0.9441484116476236 0.9782514852243803 0.9869254493949737 1.011283242842989 1.018660574610747 1.034871424377717 1.0525564983755595 1.067640604942699 1.0728540592433444
7.855459544383346 0.0 0.5143920310072292 0.548558516813327 0.7007422039698887 0.8442813335479338 0.8638608615289742 0.9047051131453452 0.9283747030727648 0.938020522212399 0.9444996155775549 0.9779008112505893 0.9877791798073347 1.0101901317880833 1.0172219153118667 1.0309354495696608 1.0472250816272641 1.059834634492229 1.0628199129714577
7.558578987150415 0.0 0.4926187873944376 0.5339903064313634 0.6799284026769241 0.8294124305056643 0.8523697094511892 0.897255681614941 0.9256368495783481 0.9391517211791227 0.9469645614272184 0.981226381772546 0.9927774228306357 1.013422177901586 1.023140328165023 1.03514378969488 1.0504223033593456 1.0623749558126339 1.0652552464643383
7.283321194464676 0.0 0.46963720661919 0.5204614780335053 0.659460796088228 0.8128298006387604 0.8399466564648596 0.8890417749391963 0.922557389632626 0.9402495061918593 0.9504100082808925 0.9854511385772753 0.998652153516802 1.016841165175168 1.0290604649710502 1.0396448725829595 1.0540830879149095 1.065915544401253 1.0703196580739611
7.027406886858749 0.0 0.4522122275586941 0.5140111190952665 0.6412866764759063 0.7996368100040048 0.8299657173315286 0.8828500015587316 0.919931825650733 0.9392847893349556 0.9495076969553037 0.9829394508818604 0.9966702198087071 1.0115982739524652 1.0236805836512988 1.0321061860001512 1.04444568421415 1.0525940714901003 1.0543724340484384
6.788866259334691 0.0 0.4248039856683538 0.4981169863446008 0.6116689169078572 0.7727473952899383 0.8087812667376618 0.8665437955796775 0.9098189358165809 0.9361256227407176 0.9494320805261854 0.9853985004424227 1.0023088411831143 1.0166660494317228 1.0326342926589742 1.040362072872961 1.0520437407310235 1.061086040060857 1.0646124385747986
6.5659881812212735 0.0 0.4009601299288357 0.48787082948866406 0.5863679511234992 0.7490185121237002 0.7898954536165129 0.8527915827625521 0.9017286520247892 0.9326613524021601 0.9476935785964651 0.9841622752327097 1.0032283623243112 1.015560108325334 1.0333682470760603 1.039875290660422 1.0501864130181167 1.0576862182616495 1.0610388601522611
6.357279084551812 0.0 0.3760400532372705 0.47893757626990924 0.5614096779975599 0.7245937416359493 0.7708290280204619 0.8386369389866091 0.8935137431627379 0.9298178669999984 0.9468547721069652 0.9835373017654753 1.0045625529493787 1.014815501197902 1.034545928755112 1.0399213031589742 1.0488515901442732 1.054769576741565 1.0580568756305442
6.161429451632779 0.0 0.3518983543297126 0.4722712882451794 0.5383692369072727 0.7005074666061185 0.7523774417271283 0.8252620084317158 0.8856038682838353 0.9274552097325576 0.9464488325298029 0.9834340445158597 1.0063994754454861 1.0145360040103855 1.0360227667554298 1.0403886114287615 1.0483555942708724 1.0529811049734483 1.0567212541931843
5.977286312014345 0.0 0.3272153035625538 0.4655672268434638 0.5160345590227412 0.6766905248460039 0.7339138233024964 0.8113789635762184 0.8773609968635141 0.9247293913356138 0.945764486305082 0.9828243000585452 1.007734975052338 1.0141075469008365 1.0368940462649554 1.0404164625460868 1.0471464083144675 1.05051438738248 1.054366807869021
5.803830528148578 0.0 0.3046276531758061 0.4608654937746692 0.4968084100390157 0.6541589209828911 0.717292431796325 0.7972770420763362 0.8677094920670505 0.920131497915626 0.9428319912036724 0.9784613505266865 1.004607450051979 1.0084502115141911 1.031656127109827 1.0342406204397485 1.0394196565369662 1.0412328476825214 1.0440215212959383
5.640157924421884 0.0 0.2808215637667374 0.4548457044283387 0.47946682438794275 0.6337324396156869 0.7018156466319672 0.7868267204567924 0.8626444562031262 0.9198343584268063 0.944748959065611 0.9808957688978174 1.0090542649263317 1.012201340701607 1.0367088677541747 1.038943758023293 1.043720965231978 1.0450882122267193 1.0489652681268407
5.485463521667581 0.0 0.2590119398420109 0.4492723443706564 0.4652969092514196 0.6155827642712762 0.6894718433600884 0.7771530365605568 0.8568027898327846 0.9182766486220846 0.9451790673198855 0.980268349695631 1.0096868633103866 1.0116719924702882 1.036462834440815 1.0380974457222354 1.0420228064730441 1.0428547864810827 1.046633513016654
5.339028296849973 0.0 0.2385977928242139 0.4428276415471045 0.45343463318060534 0.5996888626876429 0.6789552566049573 0.7696156168735503 0.8525573960298194 0.9173472359388617 0.9462884567283101 0.9807211244200037 1.0110627978642326 1.012454570170058 1.0370628043686834 1.0385114043073038 1.0419268635784502 1.0424643045364148 1.0465817584421626
5.200208008320333 0.0 0.2198941753181205 0.4354654663173394 0.4441639432257636 0.5863850833310547 0.6712874433715914 0.7630927540550481 0.8482244883800473 0.9150470810497422 0.9459782935920962 0.9791509154740264 1.0101726169133494 1.0112812502042556 1.0353639174565594 1.0363987597389082 1.0391250106478445 1.0395600547102215 1.0435202248340076
5.13347022587269 0.0 0.2112427215563436 0.431218920060995 0.44010299323745583 0.5801482323230946 0.6681829151070889 0.7605192164573054 0.8465958758267764 0.9139775231860174 0.9458490517649176 0.9783516002175693 1.0095894119115716 1.0107667419697148 1.034512944546775 1.0354126978236262 1.0378984203785757 1.0383457102987614 1.042616675329101
5.06842372022301 0.0 0.2027139692788472 0.4269523516358989 0.4369101027032627 0.5748701233405016 0.6660446681114496 0.7589178925146 0.8458606174145262 0.9139409633004999 0.9467415814393445 0.9787787149150114 1.0102486472924281 1.0116581968282956 1.0350659422469455 1.0359495597738968 1.038272528673077 1.0387688688552312 1.04337942084561
5.005005005005005 0.0 0.1951913756039334 0.4229503546366954 0.43450081505592786 0.5708776816267118 0.664860119051101 0.7566635600792198 0.8434274558612882 0.911463812193901 0.94520333841792 0.9758472945511414 1.0069556158889057 1.0086527827426297 1.0312284617925453 1.0316291985683665 1.0332261852458533 1.0338103702976598 1.037630387736444
4.9431537320810675 0.0 0.1877848508930863 0.4177207173248652 0.43173781820752744 0.5662701662739736 0.6635555384527813 0.7556953722144256 0.842486255469434 0.9109154446900969 0.9456490909892337 0.9756225988746352 1.0067025622097912 1.008853984342465 1.0308702523068642 1.0313802867751176 1.0330741981158023 1.0337450088388138 1.0384304612037976
4.82392667631452 0.0 0.1738020784082587 0.40608717590872523 0.4265616263321587 0.55659313981522 0.6616910174676559 0.7552615491415825 0.8424098328020316 0.9103965730736271 0.9473163607811854 0.9762920233228615 1.0071622267458848 1.010613887327446 1.0317001868706477 1.032257311594131 1.0339770602812546 1.0348774650130326 1.0419218374863521
4.710315591144607 0.0 0.1614375846220613 0.39236887471407267 0.4213869885438004 0.548266636938634 0.6618051313753265 0.7544694749064367 0.8398490011041495 0.906498040535862 0.9456273548686013 0.9729387379625519 1.0029294320409368 1.0080342322557059 1.027500847252407 1.0277328867490514 1.0289626531350486 1.0300752287917914 1.0387866424892336
4.601932811780948 0.0 0.1503032487091877 0.3774806639709454 0.41616137947038634 0.5397218313267392 0.662066669781146 0.7545968297577587 0.8383545494727171 0.9030684035216844 0.9443870963245018 0.9704568300634687 0.9997197292242096 1.0071613317842918 1.0253865596903764 1.0256108063780751 1.0267529071844477 1.0280997071955758 1.0410762624879588
4.49842555105713 0.0 0.140102579234777 0.36088429973558434 0.4098828749927693 0.5298963794320256 0.6622121702683337 0.754840823544162 0.8364379989825406 0.89932723967605 0.9433692309948656 0.9684418319884763 0.9967977496906572 1.006671287667326 1.0235857946281797 1.023920936742918 1.0252066764839758 1.0270383562284733 1.0455235343846396
4.399472063352397 0.0 0.1316089794353038 0.3428147762718723 0.40211406635231806 0.5195357131333047 0.6621587935027187 0.7541030796134531 0.8320463711234328 0.8923761401535173 0.9384725236427004 0.9622059427025804 0.9893038637678055 1.001916454924966 1.0173594696699484 1.017484551548617 1.0185080376833542 1.0204418027987538 1.0444131380537605


==> dat/Davies_Long_upper_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.9278033748560602	0.915403868963411	0.9257890978766186	0.9277871328844324	0.9276905395448919	0.7296043184520506	0.9272701800023311	0.9265795730764677	0.8901215313691813	0.8923513893867405	0.8775961050409907	0.927752711671627	0.9277929398485788	0.5316088487296756	0.9274938187117124	0.9277999385639625	0.92780254384892	0.7036654715610321	0.927787253518193	0.927792935125907	0.7204745216607092	0.8534308397306006	0.9277527689678627	0.9277867306339508	1.000000000000001
8.525149190110827	0.9289863905920049	0.9168202041661785	0.9272617187897829	0.9289722234041333	0.9288868127971883	0.7279679977266555	0.9285446866070337	0.9279496414731916	0.8920273930801781	0.8952648063882471	0.8773641684696871	0.9289470519830938	0.9289760622541019	0.5143944793622416	0.9287496716139171	0.9289820042076092	0.9289849254513952	0.6968442673796386	0.9289722234679996	0.9289760237840883	0.7170998215218505	0.8507121545214924	0.9289473990668481	0.9289721658137969	1.0000000000000009
8.176614881439084	0.9290814646957841	0.9172545151267242	0.9276033977231929	0.9290689825051579	0.9289952045835747	0.7247546494507243	0.9287186860065832	0.9282041555862398	0.8925424547925062	0.8971213955939662	0.8753966594470018	0.9290514652808582	0.9290715689467229	0.4955081217010563	0.9289008227218911	0.9290764132546979	0.9290793830785831	0.6873988405862246	0.9290690744878612	0.9290714326500741	0.7118228388334455	0.8458607796702258	0.9290521910705172	0.9290689564953679	1.0000000000000013
7.855459544383346	0.9282088140535933	0.9168440412781055	0.9269382666197288	0.9281977020374987	0.9281353277944249	0.7203936636434148	0.927913485285665	0.9274657728967334	0.8917900779653559	0.898110483450215	0.871781429316166	0.9281860955452811	0.9281996461758925	0.4753300913996374	0.9280708443149566	0.9282033715619156	0.9282062124761931	0.6755967846020826	0.9281980182194914	0.9281993079181226	0.7050289405496764	0.8389523018853184	0.928187160817017	0.9281974040475858	1.0000000000000009
7.558578987150415	0.9264701460314477	0.9157051250617598	0.9253722824150258	0.9264599519005332	0.9264081717122642	0.7153217242380852	0.9262314504245868	0.9258384454858906	0.8898699259354487	0.898396568843679	0.8665888209806558	0.9264524916715494	0.9264618568527481	0.454223209041398	0.9263641125539657	0.9264644849293724	0.9264671508471854	0.6617052423280876	0.9264606070494036	0.9264611642606515	0.6971127426398166	0.8300609179690067	0.9264537530611621	0.926459138935048	1.0000000000000007
7.283321194464676	0.9239643054213478	0.9139457185781424	0.9230090180634775	0.9239543654407851	0.9239120294493659	0.7099757226845786	0.9237721583921532	0.9234233509104072	0.8868748482200378	0.8981286025563684	0.8598951052991888	0.9239494182916541	0.9239568664911337	0.4325310989663207	0.9238816865887738	0.9239584957647167	0.923961058148476	0.6460001157403563	0.9239554902034431	0.9239556224910765	0.6884766982330008	0.8192870695515472	0.9239506587731454	0.9239528505099193	1.0000000000000018
7.027406886858749	0.9208014675982091	0.9116763226621811	0.9199637401765931	0.9207909574417377	0.920756727478596	0.7047584752812428	0.9206467925653781	0.9203332882444313	0.88290634307295	0.8974449717238182	0.8518063400015503	0.9207870998280633	0.9207946927905976	0.4105673666940547	0.92073554170839	0.9207955158904749	0.9207981252452541	0.6287611258870548	0.9207926904488991	0.9207926907955889	0.6795049556661709	0.8067842699357393	0.920788093613153	0.9207885809895296	1.0000000000000007
6.788866259334691	0.9171135170715373	0.9090174465757255	0.9163735306063725	0.9171015640521739	0.9170739081552791	0.6999913869852468	0.9169883524877046	0.9167030351888457	0.8780877581383812	0.8964758608101419	0.8424790230306246	0.9170975844018892	0.9171070937971845	0.3886048464071845	0.9170589176069874	0.9171073800709358	0.9171102308033251	0.6102605183902313	0.9171040184600681	0.9171041807889141	0.6705242068381992	0.7927806531231333	0.9170981751261249	0.917098175344511	1.000000000000001
6.5659881812212735	0.9130576958980908	0.9061005628048686	0.9124005553782313	0.9130435344396949	0.913020683234553	0.6958660499741153	0.9129551292073961	0.9126928233880662	0.8725714639944387	0.8953406340985837	0.8321313171157856	0.9130383787229027	0.9130512471743714	0.3668662656687763	0.9130100398398929	0.9130512828878046	0.9130545835500582	0.5907495557738226	0.913046766875488	0.9130473822834074	0.6617602748084813	0.7775889408185546	0.9130385621241393	0.9130389870307526	1.0000000000000013
6.357279084551812	0.9088138930276123	0.9030641518958665	0.9082291418944232	0.9087970281316669	0.9087770011249117	0.6924123836150391	0.9087279308497122	0.9084855202135226	0.8665410836033616	0.8941428926900896	0.8210431836069885	0.9087897175989317	0.908807085124919	0.3455220149449906	0.9087695552239741	0.9088070952243704	0.9088110309146394	0.5704514632962578	0.9088010293111567	0.9088023573739	0.6533060363708978	0.7616021692746465	0.90878971787339	0.9087911803888449	1.000000000000001
6.161429451632779	0.9045752995723932	0.9000462815214488	0.9040565637977355	0.904555620860097	0.9045363518813976	0.689495637372606	0.9045007604789732	0.9042773349327721	0.8602083581557798	0.8929653614460886	0.8095457421549452	0.9045452000781109	0.9045679537315887	0.3246972592528313	0.9045313273968301	0.9045680497306438	0.9045727285708101	0.5495635860871529	0.9045603281688226	0.9045625551419516	0.6451119257650006	0.7452757811608529	0.9045454976782757	0.9045483383853544	1.0000000000000016
5.977286312014345	0.9005331607891145	0.8971749961682122	0.9000781944610596	0.9005109643352686	0.900490501260222	0.6868465922316037	0.9004656738624928	0.9002627576283755	0.8538040945770674	0.8918661405402368	0.7980030181525792	0.9004965317555844	0.9005253141681445	0.3044858738293484	0.9004872938909885	0.9005254981945683	0.9005308922620101	0.5282664265117162	0.9005162833500903	0.9005194905309131	0.6370032291995424	0.7291007104141177	0.9004978020488366	0.9005021290026737	1.0000000000000022
5.803830528148578	0.8968596964685963	0.8945592176582824	0.8964706583758658	0.8968356022143129	0.8968123191949599	0.6841179553806147	0.8967957935138613	0.8966175627052456	0.8475645879193412	0.8908776192368942	0.7867907888512026	0.8968164128923147	0.8968515916903307	0.2849648694410172	0.896810416378929	0.8968518061785352	0.896857716603266	0.5067353950953692	0.8968414260265727	0.8968455903309599	0.6287193271418179	0.7135733932259423	0.896819395411241	0.8968251309318896	1.0000000000000022
5.643340857787811	0.8936930618200095	0.8922817103636008	0.8933761572754242	0.893667852592552	0.8936405791686137	0.6809496943878548	0.8936302122791143	0.8934833599085754	0.8417145048578066	0.8900069234179775	0.7762745629085765	0.8936434081334642	0.8936850809851531	0.2662042474452802	0.893639553254112	0.8936852648603731	0.8936913384510113	0.4851514854609458	0.8936740790475285	0.8936791056200073	0.619961800721412	0.6991653875074436	0.8936487833404778	0.8936557182346964	1.000000000000002
5.48847420417124	0.8911262620881634	0.8903940042370813	0.8908891883072731	0.891100698078519	0.8910686999158932	0.6770265105303999	0.8910627213467205	0.8909552762750603	0.8364468055933438	0.8892360303583963	0.7667862781899404	0.8910707420835698	0.8911188367174457	0.2482719020666373	0.891068218547488	0.8911189569469201	0.8911247550155272	0.4637090655874206	0.8911072501639687	0.8911130161199089	0.6104383821166878	0.6862926142684015	0.8910790803805929	0.8910869391272315	1.0000000000000022
5.339028296849973	0.8892012934333121	0.8889128781461528	0.8890462881800058	0.8891759525896757	0.8891387923539629	0.6721190501454726	0.8891357889794775	0.8890737838504065	0.8319015118357791	0.8885211384333844	0.7585996452266801	0.889140372919265	0.8891948160969269	0.2312355239997053	0.8891386164976801	0.8891948715903166	0.8891999656322479	0.4426200468972093	0.8891828025290496	0.8891891901958443	0.5998967568510468	0.6752846081058357	0.8891521593471022	0.8891606676334862	1.0000000000000024
5.200208008320333	0.887909431893487	0.8878175800955742	0.8878193054190643	0.8878846071083875	0.8878419853843312	0.6661071748176557	0.8878408320852454	0.8878214311682083	0.8281464283643418	0.8877915541061345	0.7519053926036594	0.8878433211349211	0.8879041839273127	0.2151624176821482	0.8878419520961097	0.8879041958394374	0.8879082576315735	0.4221128366261657	0.8878917976257206	0.8878987074627724	0.5881482850317343	0.6663557606135772	0.8878590078081512	0.8878679467340584	1.0000000000000018
5.136106831022086	0.8874858600208068	0.8873971603416322	0.8874095884241162	0.8874613031782514	0.8874158558504949	0.6626812392652721	0.8874152731637105	0.8874103112956038	0.8265631560960707	0.8873915179831287	0.7491493094310379	0.8874171262172574	0.8874812834759332	0.2075073472115882	0.8874158501576631	0.8874812853580244	0.887484757267018	0.412151324316261	0.8874687049564406	0.887475842924202	0.5817838802511519	0.6627007528233176	0.8874349297738037	0.887444028998352	1.0000000000000029
5.06842372022301	0.887198012659416	0.8870469564736391	0.8871129762634629	0.8871736792730914	0.887125352532157	0.6589861025678831	0.8871251319185662	0.8871250525381256	0.8251636651615925	0.886948601577523	0.7467894314636495	0.8871265854578676	0.8871941156674864	0.2001164706228473	0.8871253518969356	0.8871941161819442	0.8871969800978586	0.40242357411625096	0.88718133243108	0.8871886768597828	0.5750833813408648	0.6595827385257358	0.8871466126592503	0.8871558525212072	1.0000000000000022
5.005005005005005	0.8870345495200778	0.8867526273894449	0.8869076457722962	0.8870103616341112	0.8869591153751339	0.6550376732796123	0.8869590660735942	0.8869491597202195	0.8239317139567753	0.8864461636178036	0.7448178425322887	0.8869603322092592	0.8870313171869566	0.1929961582896754	0.8869591009083061	0.8870313249447008	0.8870335871920626	0.3929574610940417	0.8870183144566083	0.8870258421885633	0.5680467580702543	0.6569880847366312	0.8869826806515837	0.8869920550990739	1.0000000000000027
4.9431537320810675	0.8869832329287518	0.8864971717533675	0.8867684382392933	0.886959084894174	0.8869049014409869	0.6508572280816945	0.8869048496144933	0.8868640228029954	0.8228459282564523	0.8858660734348637	0.7432190773006848	0.8869061172510561	0.8869806277811303	0.1861516033401344	0.8869048572044439	0.8869806508377831	0.8869823419531907	0.3837788556445908	0.8869673919693829	0.886975076929062	0.5606795421800307	0.6548942297748513	0.8869308682971458	0.8869403851716325	1.0000000000000027
4.82392667631452	0.8871669851518356	0.8860226854452677	0.8865745714705046	0.8871425243761499	0.8870825545553966	0.6419069750634666	0.8870820458017141	0.8868844509850495	0.821005539023757	0.8843947790288618	0.7410431168763985	0.8870837888012776	0.887165439039773	0.1733030398057394	0.8870824128849087	0.8871655123072985	0.8871662432187105	0.3663734687453235	0.8871517168342794	0.88715962028287	0.5450024961757363	0.652078622583354	0.8871134817898584	0.887123362559147	1.0000000000000036
4.710315591144607	0.8876540241636028	0.8854438548172793	0.8862878392667761	0.8876286790057822	0.887563370228908	0.6323789131487325	0.8875619299243988	0.8870177049594086	0.8193968240879027	0.8823735549288156	0.7400091245408066	0.8875646106114056	0.8876531646626289	0.1615796757182081	0.8875630963133186	0.8876533029892879	0.8876534423636095	0.3503501762893129	0.887638986322323	0.8876469443855296	0.5282013751551127	0.6508112350876357	0.8875991631990667	0.8876096029463643	1.0000000000000027
4.601932811780948	0.8883653145772706	0.8845630822104872	0.8856590273797692	0.8883385588419702	0.8882688330521807	0.622544984145392	0.8882661576411889	0.8871002912126412	0.8177493185177476	0.8796472333099191	0.7397966688266066	0.8882700285835654	0.8883646859667063	0.150960750150375	0.8882684123783904	0.8883648878460371	0.8883649035111438	0.33578822480730763	0.8883501624260829	0.8883579730246615	0.5104991218128814	0.6506972230418256	0.8883089494314506	0.8883202431472659	1.0000000000000029
4.49842555105713	0.8892447933069009	0.8831883339580964	0.8844630307251041	0.8892162353352154	0.8891434706273177	0.6126801788835481	0.8891394374727601	0.8869917722029617	0.8158060607137667	0.8760892002942839	0.7400602473881993	0.8891445527964553	0.8892439220083824	0.1413980227661829	0.8891429104765618	0.8892441698198895	0.8892445555317303	0.32270345906710907	0.8892292303150818	0.8892366773727906	0.4921788080562809	0.6513220969456559	0.8891869092378101	0.8891994372716202	1.000000000000003
4.399472063352397	0.8902592409792601	0.8811596911100149	0.8825265404578834	0.8902286587104147	0.8901545432667085	0.6030426051728186	0.8901492025906268	0.8865881516462089	0.8133595000624223	0.8716237780234831	0.7404732654436402	0.8901554536132525	0.8902576896861626	0.1328223400412174	0.8901538707974129	0.8902579532685748	0.8902591557505951	0.3110585527701088	0.8902430355196199	0.8902499255876964	0.473565890331694	0.6523003804198797	0.8901999396603477	0.8902141441575356	1.0000000000000029


==> dat/Miekely_Felix_calibration.dat <==
8.904719501335707221e+00 -2.407068080411202615e+01 4.627690278416781156e-01 -2.400719573636022020e+01 -2.296807383573712613e+01
8.525149190110827391e+00 -2.332899813428043956e+01 4.368806831359130505e-01 -2.327336397125550960e+01 -2.226640273561925198e+01
8.176614881439084215e+00 -2.265270721950020416e+01 4.131463512666763149e-01 -2.260446176597744028e+01 -2.162527195364166133e+01
7.855459544383346149e+00 -2.203387392392425781e+01 3.912885982471329127e-01 -2.199244601707728108e+01 -2.103801188178464443e+01
7.558578987150415429e+00 -2.146574411635364399e+01 3.710555748444787083e-01 -2.143050896764772872e+01 -2.049914834208613712e+01
7.283321194464676296e+00 -2.094254174317021366e+01 3.522642754685224031e-01 -2.091289516362914114e+01 -2.000420427824346348e+01
7.027406886858749147e+00 -2.045932086812550210e+01 3.348454219932768816e-01 -2.043471706037649938e+01 -1.954949845502332550e+01
6.788866259334691122e+00 -2.001182593392957187e+01 3.188392848017375658e-01 -1.999176672408182043e+01 -1.913194195377872830e+01
6.565988181221273479e+00 -1.959635318440285090e+01 3.043474273281510101e-01 -1.958036172514087170e+01 -1.874884157806449991e+01
6.357279084551811899e+00 -1.920962284403113784e+01 2.914737099552061061e-01 -1.919722487248481002e+01 -1.839772398930302444e+01
6.161429451632779219e+00 -1.884868145907473291e+01 2.802924199742043987e-01 -1.883939326567589845e+01 -1.807619680954254093e+01
5.977286312014345349e+00 -1.851083823547936547e+01 2.708486261454340349e-01 -1.850415534189128053e+01 -1.778185962730311331e+01
5.803830528148577805e+00 -1.819362520104472836e+01 2.631678930159947472e-01 -1.818901204768425117e+01 -1.751226789209397339e+01
5.640157924421884239e+00 -1.789477195384398911e+01 2.572540464221165224e-01 -1.789165835856869080e+01 -1.726493973491797718e+01
5.485463521667581333e+00 -1.761218822454217303e+01 2.530699274933784215e-01 -1.760997703830854988e+01 -1.703738642547762794e+01
5.339028296849972932e+00 -1.734394882040226449e+01 2.505113605946413524e-01 -1.734203369216412938e+01 -1.682714567609507483e+01
5.200208008320332809e+00 -1.708827873599976144e+01 2.493916792291436813e-01 -1.708606648363387137e+01 -1.663180314400248605e+01
5.133470225872690307e+00 -1.696464043223430096e+01 2.492919770669936030e-01 -1.696206685113622825e+01 -1.653897888000785699e+01
5.068423720223010243e+00 -1.684354098686151247e+01 2.494497265435358380e-01 -1.684047113343666879e+01 -1.644899760546994827e+01
5.005005005005005003e+00 -1.672479661810876195e+01 2.498258457583770187e-01 -1.672110122533898036e+01 -1.636157152244115665e+01
4.943153732081067453e+00 -1.660823223215805911e+01 2.503812752032352207e-01 -1.660378774363679000e+01 -1.627641547657799848e+01
4.823926676314520101e+00 -1.638098951701123340e+01 2.518818544543756088e-01 -1.637469817013437989e+01 -1.611178791297742663e+01
4.710315591144606628e+00 -1.616060744023750928e+01 2.536857619427702049e-01 -1.615203975128407166e+01 -1.595290688608413276e+01
4.601932811780947929e+00 -1.594606095703742632e+01 2.555910441236965980e-01 -1.593483308259413000e+01 -1.579767366987407939e+01
4.498425551057129823e+00 -1.573652640148415927e+01 2.574671680586800848e-01 -1.572231194210255012e+01 -1.564418281479109574e+01
4.399472063352397377e+00 -1.553139324263211840e+01 2.592468476672593058e-01 -1.551393997025495075e+01 -1.549082860929705419e+01


==> dat/Miekely_Felix_consistency_check.dat <==
1.000000000000000000e+00 1.722483291179609965e+00
2.000000000000000000e+00 1.272944332473162854e+00
3.000000000000000000e+00 1.095643519938673371e+00
4.000000000000000000e+00 9.932878368942011926e-01
5.000000000000000000e+00 9.452267801317848495e-01
6.000000000000000000e+00 8.792389621230626284e-01
7.000000000000000000e+00 8.527773955052985189e-01
8.000000000000000000e+00 8.408945409798299631e-01
9.000000000000000000e+00 7.999061274678616051e-01
1.000000000000000000e+01 7.870040192427290027e-01
1.100000000000000000e+01 7.737283740138806154e-01
1.200000000000000000e+01 7.531083403383118657e-01
1.300000000000000000e+01 7.421115695696457459e-01
1.400000000000000000e+01 7.505966193260048547e-01
1.500000000000000000e+01 7.215498763550191041e-01
1.600000000000000000e+01 7.395254099755966815e-01
1.700000000000000000e+01 7.150383233343804434e-01
1.800000000000000000e+01 7.055785965881219424e-01
1.900000000000000000e+01 7.175728975994972725e-01
2.000000000000000000e+01 6.913232488149672061e-01


==> dat/Miekely_Felix_lower_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.9261086593996906	0.8732634587318238	0.90376314279716	0.9260961977759087	0.9259891799382323	0.7891512134015796	0.9258395801731839	0.9256062638827562	0.8497823798297263	0.8671367820562799	0.8195263328759363	0.9260869529899182	0.926115186261584	0.0	0.9260969141308394	0.9261178676500199	0.9261175762890623	0.6784192740931139	0.926087305476791	0.9261178110943034	0.803753796332937	0.3458330584342506	0.9259875553649624	0.9260559254730378	0.9261178763001411
8.525149190110827	0.9243879286685448	0.874681477171982	0.9031716718942627	0.924374977583302	0.9242953872123897	0.7773355888612529	0.9241565772126717	0.9239437929172557	0.8467302189628674	0.8668202925285243	0.8131369769788501	0.9243677023356499	0.9243956557650351	0.0	0.9243765209315358	0.9243980575303244	0.9243976147864577	0.6561349594063018	0.9243679619367721	0.9243979629196091	0.7943069237779353	0.3455581933569932	0.9242943327473497	0.9243443209068989	0.9243980633419254
8.176614881439084	0.9220423961756027	0.8756744297311411	0.9021277131763321	0.9220288939639371	0.9219712840087405	0.7631673921636151	0.9218401852634862	0.9216444060332455	0.84252369463781	0.8657038816331548	0.8052641717105214	0.9220234465954416	0.9220510680982658	0.0	0.9220315938621533	0.9220532459710857	0.922052667331251	0.631439937375222	0.9220236193213848	0.922053124840286	0.7828365043986787	0.3441381627399513	0.9219708284192071	0.9220067502879216	0.9220533080337104
7.855459544383346	0.9191321549388328	0.8763250509474578	0.9006834525656919	0.9191180047544398	0.9190778215408614	0.746588645262509	0.9189517544405582	0.9187700719755495	0.8371878609997723	0.8638310925567356	0.7959388127188539	0.9191142074530572	0.9191414530492426	0.0	0.9191221583082377	0.919143439793532	0.9191427428339584	0.6043817806021846	0.9191143012586122	0.9191433002882377	0.7693095930075565	0.3416233593045288	0.9190777722269706	0.919103165005849	0.9191436173414557
7.558578987150415	0.9157278853289117	0.8767130039910405	0.8988965472455633	0.9157130156471234	0.9156863421518313	0.727605187029962	0.9155628943479294	0.9153929817682717	0.8307715056670457	0.8612545296314816	0.7852324969183184	0.9157106360537915	0.9157374563568628	0.0	0.9157188397453514	0.9157392811823644	0.9157384751703701	0.5750878561727039	0.9157106669313194	0.9157391225036198	0.7537461912301492	0.3380464822925662	0.9156862400031287	0.9157041086682833	0.9157396233232096
7.283321194464676	0.9119176165935544	0.8769148272644187	0.896834442805594	0.9119020261826674	0.9118854106041472	0.7063144464370824	0.9117623768687555	0.9116024923434795	0.8233579311228524	0.8580422284456598	0.7732700870230945	0.9119007648014387	0.9119271056802231	0.0	0.9119096199840618	0.9119288085875905	0.9119278883119104	0.5437928294867027	0.9119007652461024	0.911928619145136	0.7362420196221556	0.3334258716451959	0.911884545856437	0.9118975242375885	0.9119293376480282
7.027406886858749	0.9078101259575012	0.8770024187095014	0.8945760236737083	0.9077938915377627	0.9077842887943044	0.6829260141833972	0.9076597204022555	0.9075087272792622	0.8150718316392015	0.8542820296139203	0.7602372687365917	0.9077933782441	0.9078192093351249	0.0	0.9078032247741843	0.9078208513610665	0.9078197923427418	0.5108549066782437	0.9077934028228782	0.907820608227335	0.7169858337916742	0.327771447064514	0.9077817783665468	0.9077922049304062	0.9078215475253465
6.788866259334691	0.9035341562461204	0.8770399154970322	0.8922098556998633	0.9035174078903948	0.9035121909783971	0.6577710185246376	0.9033845491999143	0.9032419431638524	0.8060811363275429	0.8500828929167038	0.7463813327172242	0.9035172112005708	0.9035425674745624	0.0	0.9035283358677143	0.9035442335412079	0.9035429897825046	0.4767582163805525	0.9035173371011805	0.903543902632565	0.6962681177192199	0.3210919245981521	0.9035070882471837	0.9035170282517834	0.903545032335993
6.5659881812212735	0.8992335289248896	0.877079810822935	0.8898295486704746	0.8992164166138014	0.8992133944781038	0.6312982092566854	0.8990817852285367	0.8989477345640529	0.7965939386361621	0.8455731202457486	0.7320048828365342	0.8992160629900384	0.8992410751969908	0.0	0.8992287115776869	0.8992428666281232	0.8992413745818619	0.4421006179804395	0.8992163875385053	0.8992424051599134	0.6744794394411101	0.3134030646149248	0.8992047941057376	0.8992160410896011	0.8992436741326438
6.357279084551812	0.8950590243230591	0.8771599150417698	0.8875277506028544	0.8950416971884856	0.8950391044048488	0.6040564965092208	0.8949035734611985	0.894778982887667	0.7868514258642054	0.8408963659919337	0.7174536455324546	0.895040692685802	0.8950655919740772	0.0	0.895055082936984	0.8950676094652288	0.8950658009830207	0.4075672257263191	0.8950413307562437	0.8950669726747263	0.652098248692774	0.3047366487237927	0.8950262179803626	0.8950402919407722	0.8950683294326984
6.161429451632779	0.8911583774624472	0.8773021784703691	0.8853902575806365	0.8911409808539772	0.8911374374973937	0.5766655336277584	0.8909992991729341	0.8908858943390657	0.7771177338546131	0.836206131914527	0.7031000331586212	0.8911388289998889	0.8911639278329377	0.0	0.8911551616896365	0.8911662485274569	0.891164071904741	0.3738917404639822	0.8911399120645466	0.8911654008922003	0.6296692284107874	0.2951487876238165	0.8911196309912561	0.8911377812659077	0.8911668094652089
5.977286312014345	0.8876658129441757	0.8775131330971402	0.8834910296969254	0.8876484941922637	0.8876429478423695	0.5497778905653768	0.8875050857486734	0.8874054744153478	0.7676675212723134	0.8316587741866178	0.689323960942322	0.8876447078790392	0.8876703710236385	0.0	0.8876631763264848	0.8876730247921584	0.887670469004306	0.34181001250243775	0.8876463854645983	0.8876719531960391	0.6077747463848302	0.2847255242926601	0.8876197413300665	0.8876429617132923	0.8876733965439848
5.803830528148578	0.8846924394603262	0.8777851077915787	0.8818883788620147	0.884675351192481	0.8846670114446512	0.5240378058555512	0.8845340191269012	0.8844516080070791	0.7587721360123012	0.8274048754025888	0.6764923605177843	0.8846694579683231	0.8846960780768978	0.0	0.884690259016383	0.8846990292263041	0.8846961438679473	0.3120118133767641	0.8846719018039901	0.884697753440789	0.5870031020243789	0.2735844480561003	0.8846380481332233	0.8846671096806134	0.8846992251608351
5.643340857787811	0.8823186844847752	0.8780976097117167	0.8806224327396186	0.8823019811597572	0.8822902523055686	0.5000414192002913	0.8821681617091577	0.8821066879090833	0.7506852079646795	0.8235791940274093	0.6649387510878388	0.8822935217107902	0.8823215067256532	0.0	0.882316870202386	0.8823246474083482	0.882321550873774	0.28509650092860683	0.8822969322297172	0.8823232231722562	0.5679170950801009	0.2618724282194231	0.8822552484952101	0.8822907492150619	0.8823247149255233
5.48847420417124	0.8805896364154745	0.8784185753792234	0.8797137395277947	0.8805734666240842	0.8805578827682037	0.47830178666463397	0.8804530587700309	0.8804153329885683	0.7436281598873312	0.8202898074061717	0.6549438232166662	0.8805619882729165	0.8805917590125333	0.0	0.8805881321023704	0.8805949185052335	0.880591789725942	0.2615363659523577	0.8805666019526845	0.8805934306962714	0.5510248666468014	0.2497603472281901	0.8805165728020266	0.8805589961616909	0.8805949237398536
5.339028296849973	0.8795137253113471	0.8787052859400712	0.8791624825807574	0.8794982247962263	0.8794783937183436	0.45922006808950255	0.8793949975752763	0.8793802895037941	0.7377759210085231	0.8176074601129119	0.6467176973245912	0.8794832756045947	0.8795152655041921	0.0	0.879512502731211	0.87951823597183	0.8795152892254244	0.24164933005483874	0.8794893698712589	0.8795167830210154	0.5367531967343774	0.2374356554058474	0.8794304852575008	0.8794802533272735	0.8795182481646189
5.200208008320333	0.8790648603795894	0.8789048717061242	0.8789476189852249	0.8790501494181819	0.8790257146191847	0.44306339198077016	0.878961070233023	0.8789604952796751	0.7332435319837184	0.815556657137609	0.6403849264852706	0.8790312816592882	0.8790659276922786	0.0	0.8790639078674553	0.8790685034631124	0.8790659496725731	0.22558164936208167	0.8790391723005337	0.8790671777947529	0.5254229226103931	0.225093221256294	0.8789708688641058	0.8790283737455052	0.8790685823096306
5.136106831022086	0.8790592752897436	0.878952775423293	0.8789536521790239	0.8790450001259484	0.8790181373771082	0.4361250452747532	0.8789578320989953	0.8789565791342565	0.7314890909618861	0.8147617151889159	0.6379414242540847	0.8790240117334185	0.8790601437731834	0.0	0.879058454540046	0.8790624584794124	0.8790601667082129	0.2189770341950236	0.8790329271805191	0.879061224397925	0.520926696448925	0.2189757093377386	0.8789596844198652	0.8790211958664302	0.8790625876158705
5.06842372022301	0.8791879674917729	0.8789546629617242	0.8790256398281673	0.879174154287195	0.8791447852602271	0.42995049793897183	0.8790821825977055	0.8790716318181414	0.7300752807057197	0.8141104802108533	0.6359743090180523	0.8791509457127018	0.8791886602863316	0.0	0.8791872749839077	0.8791906845349643	0.8791886854404932	0.21330163885107292	0.8791609714586951	0.8791895555836066	0.5172274096904786	0.2129248281243098	0.8790826316180522	0.879148233635493	0.8791908716778332
5.005005005005005	0.8794409265917776	0.8789013043437546	0.8791544424347152	0.8794276015854025	0.8793956550038485	0.42453070211837424	0.8793208374332756	0.8792889740852721	0.7289956152357656	0.8135916109212136	0.6344717822415367	0.879402083184701	0.8794414654853969	0.0	0.8794403568140752	0.879443183036262	0.8794414942277726	0.20852476228005823	0.8794133026412326	0.8794421685238678	0.5143267809706975	0.2069622322515404	0.8793297112951225	0.8793994779754066	0.8794434329769051
4.9431537320810675	0.8798075111506677	0.8787830289352828	0.8793294354168798	0.8797947016299128	0.8797601162831534	0.419847486401976	0.8796591813718205	0.8795899103605364	0.7282388487058926	0.8131909504443091	0.6334162573428213	0.8797667972262966	0.8798079167313397	0.0	0.8798070561313813	0.8798093266342087	0.879807950571285	0.20460616844450832	0.879779288980564	0.8798084316565163	0.5122171848736453	0.2011080114145448	0.8796903021551272	0.8797642937025302	0.8798096411817721
4.82392667631452	0.8808378578657821	0.8783115603856785	0.8797684987946526	0.8808261706351882	0.8807861803847675	0.4125762333873241	0.8805718748276259	0.8803598016704591	0.7276268662529206	0.8126758023060378	0.6325498525988679	0.8807933372784027	0.880838054836054	0.0	0.8808375984398422	0.8808389144680693	0.8808381040081006	0.1991412731460105	0.8808085756636105	0.8808382585112535	0.5102950484159694	0.1897955804392442	0.8807084483177957	0.8807909920419795	0.8808393520261224
4.710315591144607	0.8821936046666804	0.8774593572112664	0.8802319705902668	0.8821831863262898	0.8821377406307029	0.4078363421969805	0.8816900138280568	0.8812057723840435	0.7280669970887977	0.8124111670134545	0.6331397306585951	0.882145362552408	0.8821936669039021	0.0	0.882193483694811	0.8821941782194568	0.8821937391331963	0.1964360545305033	0.8821635347200193	0.8821937406558684	0.5112249104196721	0.1791076106511191	0.8820520196614412	0.8821430744240109	0.8821947130095859
4.601932811780948	0.883797859553521	0.876149709846202	0.8805955588847773	0.8837888910878847	0.8837380943882325	0.4052385920163471	0.8828847522928367	0.8819471291539629	0.7293397058022479	0.8122284645163332	0.6349005718625254	0.8837462104218365	0.8837978619580146	0.0	0.8837978178845918	0.8837983492125575	0.8837979657585394	0.1959460828907675	0.8837673813688908	0.8837980925866892	0.5146546507123606	0.169127413070113	0.8836445882583178	0.8837438383986591	0.883798938948876
4.49842555105713	0.8855871333236486	0.8743186713964703	0.8807322440699595	0.8855798160729138	0.8855239001917845	0.4043452528831122	0.8840390524957596	0.8824142217623734	0.7312010695825056	0.8119630458622561	0.6375253501025395	0.8855325883391002	0.8855871600225697	0.0	0.885587124719749	0.885588030631899	0.8855873047829833	0.19710037345966475	0.8855566996315417	0.8855879085337804	0.5201500722460097	0.1599019909971497	0.8854231511993557	0.8855299572869036	0.8855886236134818
4.399472063352397	0.8875126287408193	0.8719241813497075	0.8805253492129941	0.8875071407897409	0.8874463945491182	0.4047114310982944	0.8850558824947691	0.882463799261973	0.7334070292301755	0.8114718475264848	0.6407131089851222	0.8874557895044378	0.8875127844742194	0.0	0.8875126280536062	0.8875144762882786	0.8875129812685245	0.19934562041803827	0.8874826892488598	0.8875144390331042	0.527234861519587	0.1514463039570127	0.8873393022323667	0.887452691711949	0.8875150197683745


==> dat/Miekely_Felix_measurements.dat <==
1.967849223946790062e+03 -1.421971830985910046e+01 2.093870034757564724e+00
1.929347826086959913e+03 -1.425352112676049998e+01 2.279830023045892773e+00
1.974416017797560016e+03 -1.460845070422529979e+01 1.668510506193063847e+00
1.892324093816630011e+03 -1.494647887323940161e+01 1.806635081756747141e+00
1.800202839756600042e+03 -1.496338028169009959e+01 2.375767820478682069e+00
1.822381930184810017e+03 -1.501408450704220243e+01 2.178555058333429884e+00
1.794742163801819970e+03 -1.508169014084500148e+01 2.294085095522081730e+00
1.773226773226770092e+03 -1.560563380281690193e+01 1.916649970343351939e+00
1.731707317073170088e+03 -1.565633802816900122e+01 2.158962818577569109e+00
1.706730769230769965e+03 -1.570704225352110051e+01 2.291394264216913612e+00
1.736790606653619989e+03 -1.575774647887319979e+01 2.020927233675065438e+00
1.816786079836240106e+03 -1.596056338028160226e+01 1.268703319292310283e+00
1.696940726577440046e+03 -1.530140845070420141e+01 2.770282335430401588e+00
1.626947754353810069e+03 -1.592676056338019919e+01 2.694337235728752944e+00
1.701821668264620030e+03 -1.611267605633799960e+01 1.922387595598298304e+00
1.600541027953109960e+03 -1.612957746478869936e+01 2.711283139510005213e+00
1.618049225159529897e+03 -1.626478873239430101e+01 2.429563335111236455e+00
1.631433823529409892e+03 -1.655211267605629999e+01 2.032357988854371911e+00
1.649628252788110103e+03 -1.656901408450700330e+01 1.868948043610501486e+00
1.731707317073170088e+03 -1.643380281690140166e+01 1.381498029845168674e+00
1.518391787852870038e+03 -1.680563380281690300e+01 2.767769485447605149e+00
1.550218340611349959e+03 -1.729577464788729912e+01 1.984611566790892567e+00
1.583407671721679890e+03 -1.726197183098589960e+01 1.725397310105950766e+00
1.645041705282669909e+03 -1.741408450704220101e+01 1.060504755273605326e+00
1.484113712374580018e+03 -1.768450704225350023e+01 2.218540453795625922e+00
1.465730800990919988e+03 -1.778591549295770236e+01 2.300267674082874692e+00
1.440746753246749904e+03 -1.773521126760559952e+01 2.607361838823010203e+00
1.491596638655460083e+03 -1.788732394366190093e+01 1.942469283990643447e+00
1.506791171477080070e+03 -1.836056338028160440e+01 1.322721310577769316e+00
1.361196319018409895e+03 -1.861408450704220385e+01 2.607539820145380105e+00
1.426848874598070097e+03 -1.900281690140840141e+01 1.486264741813375423e+00
1.223294279807030080e+03 -2.025352112676050353e+01 2.762832776143319791e+00


==> dat/Miekely_Felix_predictions.dat <==
8.904719501335707221e+00 -2.244105729256367354e+01 -2.238532563498905503e+01 -2.280420844347877107e+01 -2.250409835887980137e+01 -2.310602345803357593e+01 -2.091523479586097167e+01 -2.308729879480774372e+01 -2.247278505401013149e+01 -2.176061045250496306e+01 -2.179097509200828853e+01 -2.392402334956057786e+01 -2.424076994931029816e+01 -2.357884449449651854e+01 -2.155457957880324216e+01 -2.114269640119325544e+01 -2.449692913222797230e+01 -2.121840213296712818e+01 -2.169911243376276389e+01 -2.204399582201839891e+01 -2.338728520047343551e+01 -2.198748530621919173e+01 -2.155415835721802154e+01 -2.365805293048895308e+01 -2.194781895840449337e+01 -2.142299283665205678e+01
8.525149190110827391e+00 -2.173338554126158684e+01 -2.170445708607840984e+01 -2.209222517199240343e+01 -2.184614290316715923e+01 -2.235655132057612349e+01 -2.025354173903131638e+01 -2.235090603910922624e+01 -2.175058056605883294e+01 -2.111226574855533755e+01 -2.109771567946903303e+01 -2.319635730239579985e+01 -2.348414995437892472e+01 -2.289452950528756858e+01 -2.088427639197823282e+01 -2.046781405254424158e+01 -2.375238667091029043e+01 -2.055278863982840676e+01 -2.102251395171518666e+01 -2.134597702865661972e+01 -2.267298407679724548e+01 -2.131244538395875665e+01 -2.087443608175143339e+01 -2.294980930615516712e+01 -2.128808724247712192e+01 -2.073887906175898621e+01
8.176614881439084215e+00 -2.108590736116874353e+01 -2.108975869644637768e+01 -2.144631511009045255e+01 -2.125175093114054192e+01 -2.166950993874871045e+01 -1.964625515314869730e+01 -2.167960696089839345e+01 -2.108991927708020953e+01 -2.053075097350572875e+01 -2.046352445440804502e+01 -2.253401904561176750e+01 -2.279244005072995449e+01 -2.227978309130778456e+01 -2.027985152107885725e+01 -1.985140326502519414e+01 -2.307405978588878881e+01 -1.994765467891577160e+01 -2.040879260148495078e+01 -2.070961306730857743e+01 -2.202776246044127006e+01 -2.069825981744468990e+01 -2.025165296752188837e+01 -2.231504933138893421e+01 -2.068805099785285151e+01 -2.011266459701162646e+01
7.855459544383346149e+00 -2.049137891641547782e+01 -2.053604108702216990e+01 -2.085957088710654617e+01 -2.071267723030422303e+01 -2.103770276503824377e+01 -1.908758896632402369e+01 -2.106748747165286773e+01 -2.048348924286617390e+01 -2.001106895872429803e+01 -1.988200219122348500e+01 -2.192846486387978544e+01 -2.215745437278055974e+01 -2.172532058839047764e+01 -1.973382092898994955e+01 -1.928731406443846552e+01 -2.245377308570871833e+01 -1.939608701682474035e+01 -1.985082860833092511e+01 -2.012784419429019422e+01 -2.144607451322040603e+01 -2.013755077227339285e+01 -1.967933462992521498e+01 -2.175107346346378279e+01 -2.014106183071652367e+01 -1.953858082079100456e+01
7.558578987150415429e+00 -1.994371835493706868e+01 -2.003922611128613340e+01 -2.032642702920950839e+01 -2.022171544275058963e+01 -2.045501901585386051e+01 -1.857296213182696221e+01 -2.051037548377840736e+01 -1.992519205990026876e+01 -1.954959911463791755e+01 -1.934798395151023342e+01 -2.137251822314238581e+01 -2.157233711472802895e+01 -2.122282736492534383e+01 -1.923861191377780600e+01 -1.877070987588015782e+01 -2.188453714004410955e+01 -1.889222921598398486e+01 -1.934245003493080617e+01 -1.959479561604849351e+01 -2.092341414839579272e+01 -1.962396987395676362e+01 -1.915208705072575057e+01 -2.125650047429261491e+01 -1.964142911014042170e+01 -1.901244845594797184e+01
7.283321194464676296e+00 -1.943776880160747567e+01 -1.959582901253941856e+01 -1.984236230965947101e+01 -1.977263548479384170e+01 -1.991623150782191587e+01 -1.809869143657752133e+01 -2.000575844168361428e+01 -1.940990490632895771e+01 -1.914347626533562519e+01 -1.885733492188418836e+01 -2.086013823068378414e+01 -2.103130349494000484e+01 -2.076506545424598471e+01 -1.878687953465521687e+01 -1.829789676224392991e+01 -2.136036486091797926e+01 -1.843102967275250492e+01 -1.887820456801884816e+01 -1.910551986140873382e+01 -2.045561238691664840e+01 -1.915203379167924425e+01 -1.866546338852480602e+01 -2.082986634045383312e+01 -1.918418196249373153e+01 -1.853169702969666943e+01
7.027406886858749147e+00 -1.896911815901754395e+01 -1.920235297913891515e+01 -1.940353302099443056e+01 -1.936010305143703647e+01 -1.941683754562555109e+01 -1.766195359470858506e+01 -1.955256295043531978e+01 -1.893328736024553649e+01 -1.878947311955153410e+01 -1.840675595950021304e+01 -2.038622097171959169e+01 -2.052943453403497642e+01 -2.034588398080169469e+01 -1.837258295264965113e+01 -1.786611765710470578e+01 -2.087611844920926174e+01 -1.800805234524728959e+01 -1.845320502318436340e+01 -1.865578603171632466e+01 -2.003823253133454330e+01 -1.871699585446581438e+01 -1.821582027445830931e+01 -2.046770338902511810e+01 -1.876490704233146545e+01 -1.809531156855371847e+01
6.788866259334691122e+00 -1.853396086443024160e+01 -1.885474942317010871e+01 -1.900640401583002870e+01 -1.897957924303233312e+01 -1.895293292355348314e+01 -1.726101437647846737e+01 -1.915057403951074733e+01 -1.849162598294689985e+01 -1.848308862209868408e+01 -1.799358245158396485e+01 -1.994643231093182933e+01 -2.006251381051229643e+01 -1.996013849835972920e+01 -1.799209764344949036e+01 -1.747330358485262281e+01 -2.042737966609890776e+01 -1.761933907383711073e+01 -1.806302487704444104e+01 -1.824190915256779988e+01 -1.966626658064010513e+01 -1.831474089014776041e+01 -1.780012214167794937e+01 -2.016325801375952409e+01 -1.837964462665598475e+01 -1.770350662069482794e+01
6.565988181221273479e+00 -1.812899066998447140e+01 -1.854820204871589695e+01 -1.864745650910025887e+01 -1.862720990881144445e+01 -1.852111160081810937e+01 -1.689550336799957009e+01 -1.879936713260634917e+01 -1.808171019998688323e+01 -1.821842979981674304e+01 -1.761557026861073538e+01 -1.953706914211355894e+01 -1.962689665561816810e+01 -1.960355679855146249e+01 -1.764439807397410576e+01 -1.711784479939200665e+01 -2.001033899188639609e+01 -1.726131141825125681e+01 -1.770362008786603525e+01 -1.786061497293215439e+01 -1.933420430871069229e+01 -1.794169576049979398e+01 -1.741576015173037462e+01 -1.990705098831402253e+01 -1.802482515193847235e+01 -1.735692640666167819e+01
6.357279084551811899e+00 -1.775131648421242048e+01 -1.827733721931354793e+01 -1.832302739784612911e+01 -1.829971516134456522e+01 -1.811838538295543799e+01 -1.656650391519616150e+01 -1.849701919902937775e+01 -1.770073371346136781e+01 -1.798886906035203381e+01 -1.727068019379991526e+01 -1.915494513405624133e+01 -1.921940434195754221e+01 -1.927258692910297100e+01 -1.733019800854381032e+01 -1.679839653183197612e+01 -1.962170064564893224e+01 -1.693069947431687794e+01 -1.737125806458339383e+01 -1.750893621833754921e+01 -1.903635055924814168e+01 -1.759475144947353797e+01 -1.706048321789567623e+01 -1.968884694859965734e+01 -1.769722997823340194e+01 -1.705540309947183530e+01
6.161429451632779219e+00 -1.739839548018756332e+01 -1.803669752726801079e+01 -1.802928474719588081e+01 -1.799428640719342098e+01 -1.774211921301768768e+01 -1.627619225226370148e+01 -1.823928328538450216e+01 -1.734621658813168921e+01 -1.778795199833896490e+01 -1.695688961675035955e+01 -1.879729682412428104e+01 -1.883723760971690098e+01 -1.896424964599796326e+01 -1.705061723081315250e+01 -1.651362686594679730e+01 -1.925860109624074923e+01 -1.662448625189458795e+01 -1.706244272379897353e+01 -1.718413577096344369e+01 -1.876716927221601949e+01 -1.727119438172354293e+01 -1.673242412384633937e+01 -1.949948951849916767e+01 -1.739396361062488694e+01 -1.679678441698991875e+01
5.977286312014345349e+00 -1.706797923034803333e+01 -1.782120758608349220e+01 -1.776229273598747938e+01 -1.770849436031340574e+01 -1.738997860406825779e+01 -1.602677640099256706e+01 -1.801974733723549704e+01 -1.701594397469404285e+01 -1.761005397806215811e+01 -1.667206647446431589e+01 -1.846170621907113940e+01 -1.847790535476601192e+01 -1.867600462344617185e+01 -1.680591900616999723e+01 -1.626186829782536947e+01 -1.891853901182586384e+01 -1.633985904998985106e+01 -1.677383457513873566e+01 -1.688365116491056739e+01 -1.852148801647768650e+01 -1.696864569555992475e+01 -1.643012405171023715e+01 -1.933172643147171144e+01 -1.711242887289761327e+01 -1.657656987287356998e+01
5.803830528148577805e+00 -1.675806974256965987e+01 -1.762645757780482469e+01 -1.751809666105777552e+01 -1.744020896453280400e+01 -1.705988643772798952e+01 -1.581888437331091346e+01 -1.783073926005250698e+01 -1.670791799363671970e+01 -1.745062859945507228e+01 -1.641392778046185441e+01 -1.814603661782475896e+01 -1.813916555904135919e+01 -1.840563186306520294e+01 -1.659471034896681019e+01 -1.604079287454893787e+01 -1.859931484049253214e+01 -1.607416340210622963e+01 -1.650217580824804742e+01 -1.660505420109928565e+01 -1.829451881223623744e+01 -1.668500755178531847e+01 -1.615249724142262977e+01 -1.918018219032779115e+01 -1.685030052590398597e+01 -1.638858925423421908e+01
5.640157924421884239e+00 -1.646688307883029978e+01 -1.744878199628016091e+01 -1.729277441937163928e+01 -1.718753065408424874e+01 -1.674998688692565807e+01 -1.565024514818230905e+01 -1.766424121722259244e+01 -1.642031966600567827e+01 -1.730614993810781144e+01 -1.618007762247629344e+01 -1.784837903480648080e+01 -1.781897653951202543e+01 -1.815112658475181462e+01 -1.641385368005737178e+01 -1.584727720724754185e+01 -1.829897836081694251e+01 -1.582485996291126362e+01 -1.624424155556872051e+01 -1.634601980607543936e+01 -1.808174576179078485e+01 -1.641841579793858585e+01 -1.589873386022521018e+01 -1.904095760876431598e+01 -1.660549584662001976e+01 -1.622617839650153471e+01
5.485463521667581333e+00 -1.619281883116209642e+01 -1.728519719871169968e+01 -1.708244084926048956e+01 -1.694873212171685850e+01 -1.645861464558629095e+01 -1.551562500255569255e+01 -1.751233385151259370e+01 -1.615147802242423225e+01 -1.717390588485761782e+01 -1.596809259774729028e+01 -1.756700726004880408e+01 -1.751545754014442835e+01 -1.791060588535846421e+01 -1.625901910651312221e+01 -1.567751454620004736e+01 -1.801578290516957637e+01 -1.558948956953366149e+01 -1.599684679456637149e+01 -1.610430000421043673e+01 -1.787877491305139799e+01 -1.616719845482673179e+01 -1.566816119874857982e+01 -1.891118033172609003e+01 -1.637614255818244402e+01 -1.608312449834761537e+01
5.339028296849972932e+00 -1.593443417464903789e+01 -1.713327239777924049e+01 -1.688323393392735383e+01 -1.672221001739205803e+01 -1.618426799974026764e+01 -1.540802241062654687e+01 -1.736727257196626084e+01 -1.589984381793071577e+01 -1.705174997564480677e+01 -1.577561086984451144e+01 -1.730034023486912176e+01 -1.722685838825040605e+01 -1.768222804756304711e+01 -1.612548991520987585e+01 -1.552728513943309352e+01 -1.774814518601166569e+01 -1.536565584103638571e+01 -1.575693636174023204e+01 -1.587770179195856812e+01 -1.768125651959982036e+01 -1.592983960471030791e+01 -1.546009023914660219e+01 -1.878863079231947708e+01 -1.616054543778444597e+01 -1.595407280714434428e+01
5.200208008320332809e+00 -1.569042155873759903e+01 -1.699098573289838043e+01 -1.669134070948016557e+01 -1.650644686971643438e+01 -1.592558458180326220e+01 -1.532015336203409639e+01 -1.722165376207227538e+01 -1.566396571346595579e+01 -1.693786080237581260e+01 -1.560038774196476119e+01 -1.704691102277099546e+01 -1.695153850537204221e+01 -1.746412964308279570e+01 -1.600881810830676244e+01 -1.539223863381768531e+01 -1.749461008704018994e+01 -1.515103661344057606e+01 -1.552176390175578291e+01 -1.566407119806996207e+01 -1.748498052078496912e+01 -1.570494852239108852e+01 -1.527367992440122002e+01 -1.867146212245150849e+01 -1.595715328934388744e+01 -1.583450413511299004e+01
5.133470225872690307e+00 -1.557342833303464502e+01 -1.692290370923964105e+01 -1.659698662751177167e+01 -1.640214232776015635e+01 -1.580172339865763043e+01 -1.528150667780202632e+01 -1.714656045395719630e+01 -1.555150279985165795e+01 -1.688348218361672792e+01 -1.551858053543858063e+01 -1.692472719390285363e+01 -1.681837263153790829e+01 -1.735833755613585438e+01 -1.595557530989674966e+01 -1.532906489475283429e+01 -1.737270374929140360e+01 -1.504648831482373872e+01 -1.540523773025300258e+01 -1.556145495241723786e+01 -1.738610418526986834e+01 -1.559677161791595523e+01 -1.518827028698760451e+01 -1.861436965638613117e+01 -1.585958104375298738e+01 -1.577704064485049962e+01
5.068423720223010243e+00 -1.545958936712200860e+01 -1.685659207158787254e+01 -1.650312143836753975e+01 -1.629998431644118995e+01 -1.568131893911121644e+01 -1.524536783652785132e+01 -1.706904446345032156e+01 -1.544246744411119820e+01 -1.683052636738686303e+01 -1.544029843000576818e+01 -1.680534220479420426e+01 -1.668795579157410813e+01 -1.725439045230753621e+01 -1.590515690989933795e+01 -1.526809381031934265e+01 -1.725382021593373594e+01 -1.494343298508753470e+01 -1.528912348141493283e+01 -1.546128922583597820e+01 -1.728618884421423729e+01 -1.549123409845052812e+01 -1.510784977493294789e+01 -1.855799967128788808e+01 -1.576452808094360059e+01 -1.572052337185668591e+01
5.005005005005005003e+00 -1.534877106422576176e+01 -1.679185794940375231e+01 -1.640935697197737042e+01 -1.619979753619112017e+01 -1.556423031391536860e+01 -1.521103735309312199e+01 -1.698861456520706525e+01 -1.533669566454662458e+01 -1.677876708889794699e+01 -1.536528631160187786e+01 -1.668859492764586605e+01 -1.656011045780756419e+01 -1.715204034751957707e+01 -1.585718415778425694e+01 -1.520881963136911708e+01 -1.713780091476597534e+01 -1.484162926939808713e+01 -1.517326386983727460e+01 -1.536331709722098715e+01 -1.718491017039563573e+01 -1.538818686136315073e+01 -1.503224209377381193e+01 -1.850214771371166478e+01 -1.567182792222626020e+01 -1.566452842452460992e+01
4.943153732081067453e+00 -1.524084509448414870e+01 -1.672851354239890043e+01 -1.631535013154316260e+01 -1.610140949160764023e+01 -1.545032134743427399e+01 -1.517785648438588275e+01 -1.690495081224786489e+01 -1.523402541515082476e+01 -1.672796565969507299e+01 -1.529328814473444886e+01 -1.657432798640352800e+01 -1.643466568068995670e+01 -1.705103920684514307e+01 -1.581131279118214827e+01 -1.515075335822618996e+01 -1.702449052018618048e+01 -1.474085578489653159e+01 -1.505755545723090094e+01 -1.526728711535916183e+01 -1.708202683559542479e+01 -1.528748486317550714e+01 -1.496125621125227312e+01 -1.844660679246327106e+01 -1.558131812158779539e+01 -1.560865053475370878e+01
4.823926676314520101e+00 -1.503318076972490935e+01 -1.660525716274860031e+01 -1.612551411773096177e+01 -1.590935640241158033e+01 -1.523151763959091198e+01 -1.511246015525649966e+01 -1.672750428579943005e+01 -1.503734735944278533e+01 -1.662821112435862858e+01 -1.515728666490000442e+01 -1.635262359249619024e+01 -1.619032985263742930e+01 -1.685211046802841039e+01 -1.572463801678000728e+01 -1.503639406283158664e+01 -1.680538877598405989e+01 -1.454163472788215650e+01 -1.482644116681033708e+01 -1.508008705188902887e+01 -1.687092995707433829e+01 -1.509255513116700520e+01 -1.483232290950177479e+01 -1.833561542299388591e+01 -1.540623724910208203e+01 -1.549572379337847572e+01
4.710315591144606628e+00 -1.483566050789779567e+01 -1.648536270317476493e+01 -1.593205188540409623e+01 -1.572252316147551099e+01 -1.502389022252573270e+01 -1.504444426780753474e+01 -1.653735344957756226e+01 -1.485115406399532212e+01 -1.652908838887189802e+01 -1.503011825539333302e+01 -1.613904253549868173e+01 -1.595373282098243095e+01 -1.665575139558082896e+01 -1.564286791638618368e+01 -1.492159781608094704e+01 -1.659532317017499281e+01 -1.434452131794842700e+01 -1.459594523318152781e+01 -1.489786869732943231e+01 -1.665273467579724453e+01 -1.490535781579160002e+01 -1.471929434515009127e+01 -1.822333029686724970e+01 -1.523805203895816618e+01 -1.537895345488485788e+01
4.601932811780947929e+00 -1.464741019822589863e+01 -1.636738448526464751e+01 -1.573441737438902699e+01 -1.553970350422920532e+01 -1.482646092732117715e+01 -1.496947850140156788e+01 -1.633687012434341312e+01 -1.467416747633292218e+01 -1.642832425982087230e+01 -1.490944703024876539e+01 -1.593246194422919082e+01 -1.572380285817289369e+01 -1.646035826329378082e+01 -1.556396655524230610e+01 -1.480354254264593195e+01 -1.639313833648029117e+01 -1.414875217078357039e+01 -1.436683194577395462e+01 -1.471905240405214066e+01 -1.642845491275787850e+01 -1.472486425716270375e+01 -1.462027675067303534e+01 -1.810811440248028248e+01 -1.507557882128430649e+01 -1.525609851781102755e+01
4.498425551057129823e+00 -1.446760942801092931e+01 -1.624990998999755121e+01 -1.553294489035598147e+01 -1.535982764941236489e+01 -1.463827683723435058e+01 -1.488389427382190711e+01 -1.612918009411827569e+01 -1.450510924492650311e+01 -1.632377466620039641e+01 -1.479279685288135049e+01 -1.573183532193925593e+01 -1.549963263826688831e+01 -1.626470545919095656e+01 -1.548601480711192657e+01 -1.468020457059945016e+01 -1.619772086808157141e+01 -1.395404996895186578e+01 -1.414022596062053694e+01 -1.454238032335244313e+01 -1.619985006039108555e+01 -1.455011088374601691e+01 -1.453324493860142219e+01 -1.798854355032005614e+01 -1.491769155362675114e+01 -1.512567527324593541e+01
4.399472063352397377e+00 -1.429548578229110944e+01 -1.613161370911130987e+01 -1.532858321832764759e+01 -1.518200425299357015e+01 -1.445840066520647760e+01 -1.478510109255482696e+01 -1.591742046888821349e+01 -1.434271327848636268e+01 -1.621370551081733424e+01 -1.467766637024114651e+01 -1.553621081273390203e+01 -1.528049442141668024e+01 -1.606802675640817668e+01 -1.540715937456976725e+01 -1.455048323926897424e+01 -1.600801434392534972e+01 -1.376056140867255451e+01 -1.391738662357103706e+01 -1.436697265947816504e+01 -1.596897477682762201e+01 -1.438021162603328840e+01 -1.445601930059572915e+01 -1.786358513473433618e+01 -1.476334015670637001e+01 -1.498708302725621699e+01


==> dat/Miekely_Felix_totsens.dat <==
temp dummy Hf_pO2 Q_Xe_vU02_vO01 w_Xe_vU02_vO01 S_vU00_vO01 T0 S_Xe_vU02_vO01 S_Ui00_Oi01 S_Xe_vU01_vO01 DFT_vU00_vO01 DFT_Xe_vU02_vO01 DFT_h DFT_e DFT_Ui00_Oi01 DFT_Xe_vU01_vO01 DFT_Xe_vU02_vO02 S_Xe_vU02_vO02 others
8.904719501335707 0.0 0.3909043185507641 0.6928629819717376 0.7594770877894845 0.7822391540999017 0.8005391273059537 0.8382392136778325 0.8630852641524054 0.8787349373498323 0.8870531934956628 0.9279331785758781 0.9714316229793519 1.0091869598202499 1.018568217362495 1.034999389766379 1.0473668317677727 1.059146102033902 1.0623759909530157
8.525149190110827 0.0 0.3658025556196837 0.6711948733856784 0.7448766013055207 0.7707984019503723 0.792401494065874 0.8341296825814052 0.8625339586601801 0.880867236683895 0.8906381054364918 0.9317708308124526 0.971965834481257 1.0069346716792698 1.0176154259334178 1.0353586313161114 1.046497295585585 1.057930870585908 1.061473357778938
8.176614881439084 0.0 0.33881635252324 0.6473310024791976 0.7283093484674397 0.7576487036475219 0.783144801734917 0.8290869944934794 0.8613919121333508 0.8826572235302058 0.8936317308091852 0.9351460972572875 0.9718776204186924 1.0034822867468467 1.0156916766759359 1.0347524496875784 1.0446997898718144 1.0558042525549987 1.0595039525330987
7.855459544383346 0.0 0.3098536600473395 0.6205737431342311 0.7089534423670886 0.7422441683839613 0.772408761944489 0.8230268313188239 0.8597376826054611 0.8846008975178291 0.8969231324165328 0.9390614224184108 0.9723727387923222 1.0008512883579954 1.0147136752626191 1.0352083151262421 1.0440452098947506 1.0547230628873325 1.0588454409508414
7.558578987150415 0.0 0.2798193413120478 0.5919060693570481 0.6876583436343991 0.7249414851309679 0.7600750788061221 0.8153216003569574 0.8567020218133349 0.8851141466094165 0.8988175092019833 0.9413355016654263 0.9712413779318637 0.996386745351231 1.0119092135207448 1.0338154722223476 1.0416399595911285 1.0516455455110219 1.0555779626181623
7.283321194464676 0.0 0.2483231137410299 0.5603913075456527 0.6637997241368079 0.7054450815755049 0.7466440912215099 0.8067451231029974 0.8529436558766911 0.8857097174588927 0.9008558649949607 0.9437986815599503 0.9703060091378495 0.992187778296247 1.0094505905257778 1.0328119171368684 1.0398068961770002 1.0493729638575426 1.053429708328505
7.027406886858749 0.0 0.2162104192217132 0.5275718715329475 0.6385533644135384 0.6847282262079533 0.732137109250154 0.7972383421383966 0.8485396593683783 0.8856100957113008 0.9024368851335706 0.9455496537021414 0.9686500748718249 0.9872468530909846 1.0064359710730835 1.0310660703959231 1.037060140400586 1.0458143567063964 1.049565563884684
6.788866259334691 0.0 0.1846257817051249 0.4939412444422434 0.6117887088467315 0.6625701673240103 0.7168974942752794 0.7870594080267956 0.8436639141726272 0.8852824153448643 0.9036869991355165 0.9475187616025942 0.9672604744021938 0.982662166549966 1.0037244852828688 1.0293622064109738 1.034404477394843 1.0421758868347852 1.0458104439935376
6.5659881812212735 0.0 0.1531882550471582 0.45897794417499105 0.5835194264782396 0.6393799824699662 0.7017073085444623 0.7771580775098909 0.8395021876211735 0.885975974901325 0.9062042071786935 0.9501333355195087 0.9666771920824951 0.9793512312642549 1.002317322803304 1.0293439128038093 1.0338728682818665 1.041322040217525 1.0454375997922192
6.357279084551812 0.0 0.1232222103900706 0.424315444872353 0.55505617386719 0.6159737917952708 0.6868195477706254 0.7675715985972928 0.8355274050142552 0.8868150994106818 0.9088672171626577 0.9527044067212996 0.9662266748568015 0.9762219532678809 1.0011888857740507 1.0291813326739732 1.0331062627104999 1.0399087408725052 1.044145490109888
6.161429451632779 0.0 0.09591925769377939 0.3904657235836028 0.5268963927467832 0.5930612232063366 0.6724623390890774 0.7582979311370048 0.8316677634299773 0.8878649232519424 0.9117933277661425 0.955410097696585 0.9660125587481521 0.9735479377419971 1.0003809775020809 1.0291224251816262 1.032573021923313 1.0388375293274312 1.0432387501530118
5.977286312014345 0.0 0.07136701544808238 0.3591422584674635 0.500670181769152 0.5715031307158326 0.6594884266224738 0.7488927159265589 0.8273217871142173 0.8877052732617484 0.913383329065324 0.9564559807276715 0.9644510755980177 0.9698818912026037 0.9985319412097755 1.027651765878433 1.0305013376802825 1.035956568294148 1.04001460469652
5.803830528148578 0.0 0.05067167622658273 0.33029153730391064 0.47589510907123134 0.5518329002149506 0.6482749353126411 0.740806063382805 0.8237656649573178 0.8883709666580958 0.9158114037969619 0.9578126005370982 0.9632326050038593 0.9666111228947013 0.9967854688211564 1.026163480802419 1.028417755190264 1.0330209795160716 1.0364524175764531
5.640157924421884 0.0 0.03365328599426908 0.303021690122268 0.4516048236637885 0.5325604693718623 0.6372296413463281 0.7345699148991892 0.8219741360735892 0.8907157556115545 0.9200664103717062 0.9615668666811505 0.9654886579604155 0.9678968309260579 0.999754528443165 1.0290106844121518 1.0310815853761088 1.035537999291385 1.0399090717331343
5.485463521667581 0.0 0.02116019334425809 0.2812260023451651 0.43237074416328736 0.5179332235060367 0.6297980349046718 0.7286093503167677 0.8195669118563411 0.8906871722250509 0.9215726836659223 0.9613408093985563 0.9635164326163747 0.9647378312616358 0.9974754691009786 1.0263155573524638 1.0278008012852067 1.031254863474634 1.0344975988455467
5.339028296849973 0.0 0.01365124803051676 0.2616848660141471 0.4143842413957112 0.504622975793071 0.6237933646952833 0.7253012862897263 0.8190985107638612 0.8930556578022706 0.9256304423683309 0.9643614073867945 0.9657881188856222 0.9665683770450816 1.0005283893653376 1.029041739374685 1.030406043462629 1.0336325213202964 1.0375082353580172
5.200208008320333 0.0 0.01024173303191362 0.2471436560846639 0.4007530345876359 0.49579954736023 0.6202911523850108 0.7234143565483346 0.819312766354271 0.894776387702358 0.9290789861525006 0.9665069776445662 0.9676564551493813 0.9682404790037585 1.0028017343404183 1.0302081370516265 1.0313149958489334 1.0341818591611394 1.0382723293679335
5.13347022587269 0.0 0.01011459418019529 0.241185013176982 0.39505063448860467 0.49230668102666575 0.6191882545576753 0.7228107428485371 0.8196776551925921 0.8954754230892937 0.9305471974792258 0.9672955048769232 0.9684532437017004 0.9690265114087026 1.0038304189359604 1.0306881366644192 1.0317159138913878 1.0343301995797443 1.038519037880058
5.06842372022301 0.0 0.01096954808049312 0.23626653330520092 0.39016217794374164 0.4898716016202231 0.6186310094210346 0.7228231943489879 0.8200045606826344 0.8961458138816943 0.9321322137799889 0.96831488464182 0.9696184343760382 0.9702291135247952 1.0052069969374857 1.0315259620897779 1.0324974852418725 1.03504820672652 1.0393715512355295
5.005005005005005 0.0 0.01277061578578968 0.23180756027900196 0.38553852144513256 0.48807834349699497 0.6187791314790763 0.7234782077116496 0.8211999974265031 0.8978395471833303 0.9345278958145187 0.9699253618704361 0.9714709882246615 0.9722108727107074 1.0073787334156366 1.033055073564812 1.0340188141988629 1.0366400918516891 1.0416377176050298
4.9431537320810675 0.0 0.01523648486011479 0.22879754285052287 0.38243215254261353 0.4869652324062933 0.6188066871168572 0.7234818576893407 0.8214153148168472 0.8975462854911639 0.9352670317290271 0.9698446786517454 0.9717207557148886 0.9725702270567285 1.007580356471146 1.0326160276353993 1.033387388268467 1.035573796804526 1.040239023120357
4.82392667631452 0.0 0.02246513343943834 0.22494115660822533 0.37779790726128404 0.4879340433630541 0.6216251810569882 0.7264358019068984 0.8240310863581731 0.8995331492547995 0.9386466070761575 0.9714237046579325 0.9743408434900525 0.9755325649782765 1.0103064099417196 1.0338642558121567 1.0345891263768736 1.0366005603412718 1.042451196234388
4.710315591144607 0.0 0.03207921158377481 0.2234539331212016 0.37523630843150046 0.49111586558131903 0.6252160215144628 0.7297343621629824 0.826252088685342 0.9006303965683875 0.9411962929807899 0.9722552784953943 0.976767098760168 0.9783809094601791 1.012705878513503 1.0347543485340702 1.035356271406074 1.0372608031442503 1.044502078771984
4.601932811780948 0.0 0.04340247296255666 0.22481085542401147 0.37531504452812225 0.49705122047268424 0.6297628615662759 0.7335280211362859 0.8278851308347747 0.900400957499323 0.9425728392996949 0.9720989901292992 0.9784982267638951 0.9805578170923802 1.0140662388155492 1.0347272940892704 1.0352064314045657 1.0368055600894148 1.04588417948605
4.49842555105713 0.0 0.05553744813178352 0.2275631987182719 0.3768434820470278 0.5051064927715129 0.6350229587871107 0.7377466802802618 0.8296093410328029 0.8999385329281779 0.943615068176856 0.9715365434328154 0.9800421467352379 0.9824846068787063 1.015012169017298 1.0342511907882006 1.034622335625828 1.036089687247555 1.0476072140995103
4.399472063352397 0.0 0.06788549309756156 0.23162124259193206 0.38048324884613965 0.5151259035773834 0.6418194281865556 0.7421452045873855 0.8312368420311456 0.8980808713589358 0.9429629311525114 0.9693943536474421 0.9804165643642555 0.9831797719926203 1.0140351759489985 1.0315001743764873 1.0316494528243445 1.0326014430401962 1.0463624928942994


==> dat/Miekely_Felix_upper_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.926115186261584	0.90376314279716	0.9256062638827562	0.9260969141308394	0.9260559254730378	0.803753796332937	0.9259875553649624	0.9258395801731839	0.8671367820562799	0.8732634587318238	0.8497823798297263	0.926087305476791	0.9261175762890623	0.3458330584342506	0.9261086593996906	0.9261178763001412	0.9261178110943034	0.7891512134015796	0.9260961977759087	0.9261178676500199	0.8195263328759363	0.6784192740931139	0.9259891799382323	0.9260869529899182	1.000000000000004
8.525149190110827	0.9243956557650351	0.9031716718942627	0.9239437929172557	0.9243765209315358	0.9243443209068989	0.7943069237779353	0.9242943327473497	0.9241565772126717	0.8668202925285243	0.874681477171982	0.8467302189628674	0.9243679619367721	0.9243976147864577	0.3455581933569932	0.9243879286685448	0.9243980633419254	0.9243979629196091	0.7773355888612529	0.924374977583302	0.9243980575303244	0.8131369769788501	0.6561349594063018	0.9242953872123897	0.9243677023356499	1.0000000000000038
8.176614881439084	0.9220510680982658	0.9021277131763321	0.9216444060332455	0.9220315938621533	0.9220067502879216	0.7828365043986787	0.9219708284192071	0.9218401852634862	0.8657038816331548	0.8756744297311411	0.84252369463781	0.9220236193213848	0.922052667331251	0.3441381627399513	0.9220423961756027	0.9220533080337103	0.922053124840286	0.7631673921636151	0.9220288939639371	0.9220532459710857	0.8052641717105214	0.631439937375222	0.9219712840087405	0.9220234465954416	1.000000000000004
7.855459544383346	0.9191414530492426	0.9006834525656919	0.9187700719755495	0.9191221583082377	0.919103165005849	0.7693095930075565	0.9190777722269706	0.9189517544405582	0.8638310925567356	0.8763250509474578	0.8371878609997723	0.9191143012586122	0.9191427428339584	0.3416233593045288	0.9191321549388328	0.9191436173414558	0.9191433002882377	0.746588645262509	0.9191180047544398	0.919143439793532	0.7959388127188539	0.6043817806021846	0.9190778215408614	0.9191142074530572	1.000000000000004
7.558578987150415	0.9157374563568628	0.8988965472455633	0.9153929817682717	0.9157188397453514	0.9157041086682833	0.7537461912301492	0.9156862400031287	0.9155628943479294	0.8612545296314816	0.8767130039910405	0.8307715056670457	0.9157106669313194	0.9157384751703701	0.3380464822925662	0.9157278853289117	0.9157396233232096	0.9157391225036198	0.727605187029962	0.9157130156471234	0.9157392811823644	0.7852324969183184	0.5750878561727039	0.9156863421518313	0.9157106360537915	1.0000000000000044
7.283321194464676	0.9119271056802231	0.896834442805594	0.9116024923434795	0.9119096199840618	0.9118975242375885	0.7362420196221556	0.911884545856437	0.9117623768687555	0.8580422284456598	0.8769148272644187	0.8233579311228524	0.9119007652461024	0.9119278883119104	0.3334258716451959	0.9119176165935544	0.9119293376480282	0.911928619145136	0.7063144464370824	0.9119020261826674	0.9119288085875905	0.7732700870230945	0.5437928294867027	0.9118854106041472	0.9119007648014387	1.0000000000000044
7.027406886858749	0.9078192093351249	0.8945760236737083	0.9075087272792622	0.9078032247741843	0.9077922049304062	0.7169858337916742	0.9077817783665468	0.9076597204022555	0.8542820296139203	0.8770024187095014	0.8150718316392015	0.9077934028228782	0.9078197923427418	0.327771447064514	0.9078101259575012	0.9078215475253466	0.907820608227335	0.6829260141833972	0.9077938915377627	0.9078208513610665	0.7602372687365917	0.5108549066782437	0.9077842887943044	0.9077933782441	1.0000000000000042
6.788866259334691	0.9035425674745624	0.8922098556998633	0.9032419431638524	0.9035283358677143	0.9035170282517834	0.6962681177192199	0.9035070882471837	0.9033845491999143	0.8500828929167038	0.8770399154970322	0.8060811363275429	0.9035173371011805	0.9035429897825046	0.3210919245981521	0.9035341562461204	0.9035450323359931	0.903543902632565	0.6577710185246376	0.9035174078903948	0.9035442335412079	0.7463813327172242	0.4767582163805525	0.9035121909783971	0.9035172112005708	1.0000000000000038
6.5659881812212735	0.8992410751969908	0.8898295486704746	0.8989477345640529	0.8992287115776869	0.8992160410896011	0.6744794394411101	0.8992047941057376	0.8990817852285367	0.8455731202457486	0.877079810822935	0.7965939386361621	0.8992163875385053	0.8992413745818619	0.3134030646149248	0.8992335289248896	0.899243674132644	0.8992424051599134	0.6312982092566854	0.8992164166138014	0.8992428666281232	0.7320048828365342	0.4421006179804395	0.8992133944781038	0.8992160629900384	1.0000000000000047
6.357279084551812	0.8950655919740772	0.8875277506028544	0.894778982887667	0.895055082936984	0.8950402919407722	0.652098248692774	0.8950262179803626	0.8949035734611985	0.8408963659919337	0.8771599150417698	0.7868514258642054	0.8950413307562437	0.8950658009830207	0.3047366487237927	0.8950590243230591	0.8950683294326984	0.8950669726747263	0.6040564965092208	0.8950416971884856	0.8950676094652288	0.7174536455324546	0.4075672257263191	0.8950391044048488	0.895040692685802	1.0000000000000038
6.161429451632779	0.8911639278329377	0.8853902575806365	0.8908858943390657	0.8911551616896365	0.8911377812659077	0.6296692284107874	0.8911196309912561	0.8909992991729341	0.836206131914527	0.8773021784703691	0.7771177338546131	0.8911399120645466	0.891164071904741	0.2951487876238165	0.8911583774624472	0.8911668094652091	0.8911654008922003	0.5766655336277584	0.8911409808539772	0.8911662485274569	0.7031000331586212	0.3738917404639822	0.8911374374973937	0.8911388289998889	1.0000000000000038
5.977286312014345	0.8876703710236385	0.8834910296969254	0.8874054744153478	0.8876631763264848	0.8876429617132923	0.6077747463848302	0.8876197413300665	0.8875050857486734	0.8316587741866178	0.8775131330971402	0.7676675212723134	0.8876463854645983	0.887670469004306	0.2847255242926601	0.8876658129441757	0.8876733965439847	0.8876719531960391	0.5497778905653768	0.8876484941922637	0.8876730247921584	0.689323960942322	0.34181001250243775	0.8876429478423695	0.8876447078790392	1.0000000000000042
5.803830528148578	0.8846960780768978	0.8818883788620147	0.8844516080070791	0.884690259016383	0.8846671096806134	0.5870031020243789	0.8846380481332233	0.8845340191269012	0.8274048754025888	0.8777851077915787	0.7587721360123012	0.8846719018039901	0.8846961438679473	0.2735844480561003	0.8846924394603262	0.8846992251608352	0.884697753440789	0.5240378058555512	0.884675351192481	0.8846990292263041	0.6764923605177843	0.3120118133767641	0.8846670114446512	0.8846694579683231	1.0000000000000029
5.643340857787811	0.8823215067256532	0.8806224327396186	0.8821066879090833	0.882316870202386	0.8822907492150619	0.5679170950801009	0.8822552484952101	0.8821681617091577	0.8235791940274093	0.8780976097117167	0.7506852079646795	0.8822969322297172	0.882321550873774	0.2618724282194231	0.8823186844847752	0.8823247149255231	0.8823232231722562	0.5000414192002913	0.8823019811597572	0.8823246474083482	0.6649387510878388	0.28509650092860683	0.8822902523055686	0.8822935217107902	1.000000000000003
5.48847420417124	0.8805917590125333	0.8797137395277947	0.8804153329885683	0.8805881321023704	0.8805589961616909	0.5510248666468014	0.8805165728020266	0.8804530587700309	0.8202898074061717	0.8784185753792234	0.7436281598873312	0.8805666019526845	0.880591789725942	0.2497603472281901	0.8805896364154745	0.8805949237398536	0.8805934306962714	0.47830178666463397	0.8805734666240842	0.8805949185052335	0.6549438232166662	0.2615363659523577	0.8805578827682037	0.8805619882729165	1.0000000000000027
5.339028296849973	0.8795152655041921	0.8791624825807574	0.8793802895037941	0.879512502731211	0.8794802533272735	0.5367531967343774	0.8794304852575008	0.8793949975752763	0.8176074601129119	0.8787052859400712	0.7377759210085231	0.8794893698712589	0.8795152892254244	0.2374356554058474	0.8795137253113471	0.8795182481646184	0.8795167830210154	0.45922006808950255	0.8794982247962263	0.87951823597183	0.6467176973245912	0.24164933005483874	0.8794783937183436	0.8794832756045947	1.000000000000004
5.200208008320333	0.8790659276922786	0.8789476189852249	0.8789604952796751	0.8790639078674553	0.8790283737455052	0.5254229226103931	0.8789708688641058	0.878961070233023	0.815556657137609	0.8789048717061242	0.7332435319837184	0.8790391723005337	0.8790659496725731	0.225093221256294	0.8790648603795894	0.8790685823096307	0.8790671777947529	0.44306339198077016	0.8790501494181819	0.8790685034631124	0.6403849264852706	0.22558164936208167	0.8790257146191847	0.8790312816592882	1.000000000000003
5.136106831022086	0.8790601437731834	0.8789536521790239	0.8789565791342565	0.879058454540046	0.8790211958664302	0.520926696448925	0.8789596844198652	0.8789578320989953	0.8147617151889159	0.878952775423293	0.7314890909618861	0.8790329271805191	0.8790601667082129	0.2189757093377386	0.8790592752897436	0.8790625876158703	0.879061224397925	0.4361250452747532	0.8790450001259484	0.8790624584794124	0.6379414242540847	0.2189770341950236	0.8790181373771082	0.8790240117334185	1.000000000000003
5.06842372022301	0.8791886602863316	0.8790256398281673	0.8790716318181414	0.8791872749839077	0.879148233635493	0.5172274096904786	0.8790826316180522	0.8790821825977055	0.8141104802108533	0.8789546629617242	0.7300752807057197	0.8791609714586951	0.8791886854404932	0.2129248281243098	0.8791879674917729	0.8791908716778329	0.8791895555836066	0.42995049793897183	0.879174154287195	0.8791906845349643	0.6359743090180523	0.21330163885107292	0.8791447852602271	0.8791509457127018	1.0000000000000036
5.005005005005005	0.8794414654853969	0.8791544424347152	0.8792889740852721	0.8794403568140752	0.8793994779754066	0.5143267809706975	0.8793297112951225	0.8793208374332756	0.8135916109212136	0.8789013043437546	0.7289956152357656	0.8794133026412326	0.8794414942277726	0.2069622322515404	0.8794409265917776	0.8794434329769053	0.8794421685238678	0.42453070211837424	0.8794276015854025	0.879443183036262	0.6344717822415367	0.20852476228005823	0.8793956550038485	0.879402083184701	1.0000000000000022
4.9431537320810675	0.8798079167313397	0.8793294354168798	0.8795899103605364	0.8798070561313813	0.8797642937025302	0.5122171848736453	0.8796903021551272	0.8796591813718205	0.8131909504443091	0.8787830289352828	0.7282388487058926	0.879779288980564	0.879807950571285	0.2011080114145448	0.8798075111506677	0.879809641181772	0.8798084316565163	0.419847486401976	0.8797947016299128	0.8798093266342087	0.6334162573428213	0.20460616844450832	0.8797601162831534	0.8797667972262966	1.0000000000000027
4.82392667631452	0.880838054836054	0.8797684987946526	0.8803598016704591	0.8808375984398422	0.8807909920419795	0.5102950484159694	0.8807084483177957	0.8805718748276259	0.8126758023060378	0.8783115603856785	0.7276268662529206	0.8808085756636105	0.8808381040081006	0.1897955804392442	0.8808378578657821	0.8808393520261224	0.8808382585112535	0.4125762333873241	0.8808261706351882	0.8808389144680693	0.6325498525988679	0.1991412731460105	0.8807861803847675	0.8807933372784027	1.0000000000000029
4.710315591144607	0.8821936669039021	0.8802319705902668	0.8812057723840435	0.882193483694811	0.8821430744240109	0.5112249104196721	0.8820520196614412	0.8816900138280568	0.8124111670134545	0.8774593572112664	0.7280669970887977	0.8821635347200193	0.8821937391331963	0.1791076106511191	0.8821936046666804	0.882194713009586	0.8821937406558684	0.4078363421969805	0.8821831863262898	0.8821941782194568	0.6331397306585951	0.1964360545305033	0.8821377406307029	0.882145362552408	1.000000000000002
4.601932811780948	0.8837978619580146	0.8805955588847773	0.8819471291539629	0.8837978178845918	0.8837438383986591	0.5146546507123606	0.8836445882583178	0.8828847522928367	0.8122284645163332	0.876149709846202	0.7293397058022479	0.8837673813688908	0.8837979657585394	0.169127413070113	0.883797859553521	0.8837989389488757	0.8837980925866892	0.4052385920163471	0.8837888910878847	0.8837983492125575	0.6349005718625254	0.1959460828907675	0.8837380943882325	0.8837462104218365	1.000000000000002
4.49842555105713	0.8855871600225697	0.8807322440699595	0.8824142217623734	0.885587124719749	0.8855299572869036	0.5201500722460097	0.8854231511993557	0.8840390524957596	0.8119630458622561	0.8743186713964703	0.7312010695825056	0.8855566996315417	0.8855873047829833	0.1599019909971497	0.8855871333236486	0.8855886236134821	0.8855879085337804	0.4043452528831122	0.8855798160729138	0.885588030631899	0.6375253501025395	0.19710037345966475	0.8855239001917845	0.8855325883391002	1.0000000000000018
4.399472063352397	0.8875127844742194	0.8805253492129941	0.882463799261973	0.8875126280536062	0.887452691711949	0.527234861519587	0.8873393022323667	0.8850558824947691	0.8114718475264848	0.8719241813497075	0.7334070292301755	0.8874826892488598	0.8875129812685245	0.1514463039570127	0.8875126287408193	0.8875150197683747	0.8875144390331042	0.4047114310982944	0.8875071407897409	0.8875144762882786	0.6407131089851222	0.19934562041803827	0.8874463945491182	0.8874557895044378	1.0000000000000016


==> dat/Sabioni_calibration.dat <==
8.904719501335707221e+00 -2.931081251117522157e+01 3.341427799753307060e-01 -2.925567360625581870e+01 -2.956040988244856749e+01
8.525149190110827391e+00 -2.848957047045783142e+01 3.120358807157457837e-01 -2.844333054319240972e+01 -2.880455549056043196e+01
8.176614881439084215e+00 -2.774592516285364141e+01 2.902834387948237671e-01 -2.770816280354290839e+01 -2.812886669304822718e+01
7.855459544383346149e+00 -2.706990337623637899e+01 2.687089930400215487e-01 -2.704005095105484102e+01 -2.752001893524633047e+01
7.558578987150415429e+00 -2.645268547629136080e+01 2.471713671742606366e-01 -2.642998355426590962e+01 -2.696686764915237688e+01
7.283321194464676296e+00 -2.588661267553944967e+01 2.255708630730564324e-01 -2.587011815597101005e+01 -2.646054621243682448e+01
7.027406886858749147e+00 -2.536519354399866089e+01 2.038646109815195895e-01 -2.535384711815189007e+01 -2.599415108113603523e+01
6.788866259334691122e+00 -2.488301342104253422e+01 1.820763639448337023e-01 -2.487573279269549076e+01 -2.556229380488536052e+01
6.565988181221273479e+00 -2.443555801966828156e+01 1.602991750626966139e-01 -2.443132329471190900e+01 -2.516069538868942246e+01
6.357279084551811899e+00 -2.401900397526088682e+01 1.386973582114130743e-01 -2.401690929742850145e+01 -2.478587598084062904e+01
6.161429451632779219e+00 -2.363003130724724699e+01 1.175161645415829792e-01 -2.362929729642507937e+01 -2.443493211858038450e+01
5.977286312014345349e+00 -2.326568490385730215e+01 9.711302262253897200e-02 -2.326564418630576014e+01 -2.410537747066022618e+01
5.803830528148577805e+00 -2.292327938341814431e+01 7.804629325377032689e-02 -2.292334776082538994e+01 -2.379502508305479935e+01
5.640157924421884239e+00 -2.260033106695892968e+01 6.130343193732719353e-02 -2.259997187396104934e+01 -2.350189497749344625e+01
5.485463521667581333e+00 -2.229450572814524989e+01 4.876968544227289898e-02 -2.229319328953268098e+01 -2.322413662520479249e+01
5.339028296849972932e+00 -2.200357986465289528e+01 4.342651995609671939e-02 -2.200076892881309121e+01 -2.295996025704218013e+01
5.200208008320332809e+00 -2.172542011157941033e+01 4.700299332192826168e-02 -2.172052935657140083e+01 -2.270757494324590198e+01
5.133470225872690307e+00 -2.159048595778013535e+01 5.153613085892283507e-02 -2.158432667948873984e+01 -2.258523059533233024e+01
5.068423720223010243e+00 -2.145798739600500582e+01 5.729607397312548589e-02 -2.145040416751583123e+01 -2.246513543732026363e+01
5.005005005005005003e+00 -2.132768925390086068e+01 6.390399427939678911e-02 -2.131852705875230924e+01 -2.234704409782648682e+01
4.943153732081067453e+00 -2.119936700952291275e+01 7.108757327346981736e-02 -2.118847367200293874e+01 -2.223070444755284569e+01
4.823926676314520101e+00 -2.094781483281769496e+01 8.650259611612473587e-02 -2.093302532668415950e+01 -2.200224176806402809e+01
4.710315591144606628e+00 -2.070180766117037052e+01 1.026667731583277149e-01 -2.068259897298680983e+01 -2.177763466937199865e+01
4.601932811780947929e+00 -2.046009403209068367e+01 1.191317449619304497e-01 -2.043602754278334999e+01 -2.155478151600257775e+01
4.498425551057129823e+00 -2.022173665480388394e+01 1.355990630141604147e-01 -2.019247289990209993e+01 -2.133172894766849126e+01
4.399472063352397377e+00 -1.998612287654910702e+01 1.518187175894228635e-01 -1.995143127140615036e+01 -2.110684218456113470e+01


==> dat/Sabioni_consistency_check.dat <==
1.000000000000000056e-01 1.348117865610396704e+00
2.000000000000000111e-01 7.306266462901108705e-01
2.999999999999999889e-01 4.523812781867059818e-01
4.000000000000000222e-01 3.074217480430697647e-01
5.000000000000000000e-01 2.092404798081596851e-01
5.999999999999999778e-01 1.503236293037015503e-01
6.999999999999999556e-01 1.284518720219031962e-01
8.000000000000000444e-01 1.339343266498972396e-01
9.000000000000000222e-01 1.565238237998309856e-01
1.000000000000000000e+00 1.748711123214334306e-01
1.100000000000000089e+00 2.003837003474125966e-01
1.199999999999999956e+00 2.237723050142848003e-01
1.300000000000000044e+00 2.459125441692422143e-01
1.399999999999999911e+00 2.652609167916012423e-01
1.500000000000000000e+00 2.834746626391263513e-01
1.600000000000000089e+00 3.014922634048425865e-01
1.699999999999999956e+00 3.208813420959473750e-01
1.800000000000000044e+00 3.349189707700707674e-01
1.899999999999999911e+00 3.474677562001994846e-01
2.000000000000000000e+00 3.561755484034428987e-01


==> dat/Sabioni_lower_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.8755209389732195	0.8063759033922105	0.9217993862653481	0.6467463877075357	0.7828113702649331	0.6240061804637808	0.9413222636563946	0.9453687783057455	0.7487010057113549	0.9492774323643274	0.9492851617694729	0.9492775349944922	0.4480693611820453	0.9492824898300221	0.9492744012814884	0.9492828632851755	0.6911431569105507	0.9492731153331634	0.9492774955254236	0.9492847601467072	0.4014011323780088	0.0	0.9492693102021632	0.949282952445034	0.9492853713601753
8.525149190110827	0.8732960602663903	0.8109097927063114	0.9180677190543354	0.6367527952250788	0.7833171934083055	0.6103962854431544	0.9378253419685773	0.9412981890231198	0.7445263175242482	0.9446521290624473	0.9446586176132991	0.9446522912003317	0.43967763575330543	0.9446565881157662	0.9446499206338621	0.9446569215318235	0.683560834569502	0.9446482329775597	0.9446522578770798	0.9446582524283416	0.3846111441102048	0.0	0.9446450036203066	0.9446570562902187	0.9446587145541847
8.176614881439084	0.8709607885568429	0.8151502117447577	0.9145751450839031	0.6250660557815555	0.7831331980685993	0.5946876558576065	0.9341603287259511	0.9370942674091766	0.7394327970163957	0.9399295946786704	0.9399350691781185	0.9399301007453971	0.4277702952191532	0.9399335092720335	0.9399280944329182	0.9399338112933948	0.6745800556226111	0.9399258916442053	0.9399298013682249	0.9399347194910421	0.3632314369623535	0.0	0.93992300068424	0.9399339713550486	0.9399351254557201
7.855459544383346	0.8685968181434487	0.8191515382548968	0.9113575904963613	0.6117625306126295	0.782351165242166	0.5769631754035502	0.9303412836406683	0.932787031669216	0.7335507606985808	0.9351531466225818	0.9351578610419282	0.9351541921826773	0.41263279251766194	0.9351566661361682	0.9351522198286787	0.9351569428753015	0.6642956451200519	0.9351493804655947	0.935153432134635	0.9351574955288726	0.3375919350613236	0.0	0.9351466223173679	0.9351570924984008	0.93515790901494
7.558578987150415	0.8662899520981726	0.8229737910308187	0.9084474095776547	0.5970066121156351	0.7810892794499689	0.5574190212691273	0.9264058965716908	0.9284234602926043	0.7270444821857913	0.9303768328717524	0.9303810691283777	0.930378487732173	0.3947039496147123	0.9303801497912211	0.9303763401447532	0.9303804042389618	0.6528745246401824	0.9303727273446781	0.9303771952549055	0.9303806597988773	0.3082452997570648	0.0	0.9303699568560069	0.9303805090534379	0.9303811214946793
7.283321194464676	0.8641190666660872	0.8266689714862739	0.9058637088395871	0.5810414736141891	0.7794757519249069	0.5363573974393895	0.9224091382246141	0.9240614252282907	0.7200964658610207	0.9256607636156136	0.9256647934770557	0.9256629802905484	0.3745564759234163	0.9256640272730393	0.9256605632252283	0.9256642562228456	0.6405431966356941	0.925656059614309	0.9256612007167934	0.9256643214390281	0.2759466103422648	0.0	0.9256532030886584	0.9256643048781854	0.9256648523787311
7.027406886858749	0.8621504981555103	0.8302753581408602	0.9036101230097326	0.5641845982247523	0.7776398745084493	0.5141769032486669	0.9184190974525073	0.9197667808072231	0.712898515476107	0.9210691224712322	0.9210731587784526	0.9210717786001148	0.3528714735635663	0.9210723960735445	0.9210690801275886	0.9210725928864697	0.6275800935679553	0.9210636313101418	0.9210696302952536	0.9210726183100726	0.2416117771177746	0.0	0.921060695460384	0.9210726023438808	0.9210732196652063
6.788866259334691	0.8604394088053988	0.8338174955528054	0.9016801340798346	0.5468248310045563	0.7757098443963125	0.4913608967592023	0.9145167772900042	0.9156146886553959	0.7056511104604448	0.9166722731583775	0.9166764381726412	0.916675223506221	0.33041223495227	0.9166755528054915	0.916672272777837	0.916675712607078	0.6143133159076128	0.9166658997279562	0.9166728454159568	0.9166758408482113	0.2062688133151664	0.0	0.9166629535486085	0.916675713271452	0.9166764942251704
6.5659881812212735	0.8590332868509871	0.8373066246084674	0.9000633229891486	0.5294129157360349	0.7738110900724251	0.4684605414534956	0.9107951149221932	0.9116901525242482	0.6985634495572388	0.9125483550690984	0.9125526890868619	0.9125514741073599	0.3079950953748668	0.9125516187071361	0.9125483036776507	0.9125517417861398	0.6011145540566389	0.9125410875397029	0.9125489864436221	0.9125520635648504	0.1710122831676774	0.0	0.9125382182483224	0.9125517598762386	0.9125527354303357
6.357279084551812	0.8579716447907353	0.8407399129977442	0.8987479912872764	0.5124403395632928	0.7720616793309627	0.4460665275229303	0.9073531600195568	0.9080834293172761	0.6918480514805699	0.9087797453880873	0.9087842494624584	0.9087829549167603	0.2864478641074183	0.9087829954661087	0.9087795711491183	0.9087830874327716	0.5883839313793361	0.9087716335702741	0.9087804373883982	0.9087836330659599	0.1369518400948218	0.0	0.9087689040406938	0.9087831370451355	0.9087842850445589
6.161429451632779	0.8572820288800631	0.844099726170997	0.8977209872889009	0.49640714053622853	0.7705656905785654	0.42476827766018843	0.904286602031114	0.9048813860485828	0.685710119374832	0.9054452172526181	0.905449902827079	0.9054485021467746	0.2665549844206832	0.9054485036556736	0.905444861533641	0.9054485733359247	0.5765274127485506	0.9054363566262668	0.9054459831911142	0.9054493292185062	0.1051503667982458	0.0	0.9054337809059371	0.9054486577063621	0.9054499298973189
5.977286312014345	0.8569755935482781	0.8473538735123547	0.8969669236594022	0.48178355947193074	0.7694057219098198	0.40510563429692753	0.9016778729485173	0.9021580986092155	0.6803349087856624	0.9026110394716014	0.9026159635216875	0.902614454363799	0.24899749459165382	0.9026144648796057	0.9026104451637724	0.9026145222805227	0.5659308140337336	0.9026015626538694	0.9026119060389222	0.9026154542670289	0.07655900719526754	0.0	0.902599099974354	0.9026146392401695	0.9026159859274853
5.803830528148578	0.8570443034754789	0.8504566068216979	0.8964676570629888	0.46897199609843904	0.7686352326136366	0.3875205019749023	0.8995878689631532	0.8999669465610478	0.6758760950932516	0.9003234407402303	0.9003287229041017	0.9003271084462441	0.23429797739311015	0.9003271563807226	0.9003225392759628	0.9003272124785815	0.5569347089036824	0.9003135046643596	0.9003244455760563	0.9003282858671107	0.05195998532734936	0.0	0.9003110603406664	0.9003273611364772	0.9003287445035943
5.643340857787811	0.8574597255752934	0.8533497319032469	0.8962021788962127	0.4582730743557495	0.7682718251834948	0.3723138301693462	0.8980499988387449	0.8983352497849545	0.672446990153945	0.8986038104927598	0.8986096358893347	0.8986079114730242	0.2227770901493479	0.8986080073987792	0.8986025096102663	0.8986080765154434	0.5498133561390038	0.8985935636968442	0.8986049949917878	0.8986092696399899	0.03192425103853491	0.0	0.898590982613283	0.8986082643644142	0.8986096595648553
5.48847420417124	0.8581722037247321	0.8559630954711839	0.8961461910237313	0.4498556778379602	0.7682922965317582	0.35960949102415907	0.89706581935671	0.8972610809775049	0.6701132548617601	0.8974466626235207	0.89745326549986	0.8974514085111502	0.2145225951518788	0.8974515505112267	0.8974448400510724	0.8974516546998849	0.5447567601928632	0.8974361859097071	0.8974480606534827	0.8974529670723089	0.01678243113999962	0.0	0.8974332354689893	0.8974519044541647	0.8974532922985907
5.339028296849973	0.8591091700565312	0.858213824170288	0.8962691962388372	0.4437319096128097	0.7686299600722297	0.3493276879122793	0.896600224839193	0.8967104851101938	0.6688832330188182	0.8968189711589962	0.8968265906367999	0.8968245533152768	0.2093720567026222	0.8968247318742112	0.8968164861518427	0.8968249034418231	0.5418527684098559	0.8968082169352567	0.8968206054085373	0.896826360211799	0.006604585124535324	0.0	0.8968045747014188	0.896825258733885	0.8968266187483351
5.200208008320333	0.8601718824502389	0.8600039746914795	0.896527609161395	0.4397415306581067	0.7691748309694274	0.3411747425964017	0.8965753735208467	0.8966143215301805	0.6686970267517418	0.8966602449503988	0.8966690596475878	0.8966667682647924	0.2069156747538525	0.8966669667528615	0.8966569706314724	0.8966672444240728	0.541070651384766	0.8966490353720762	0.8966621476295723	0.8966688973855708	0.001192998274370602	0.0	0.8966443007536147	0.8966677712055465	0.896669084218701
5.136106831022086	0.8607112229286057	0.8606905691574815	0.8966878019796954	0.4384485008156543	0.7694791897444793	0.33774908783087587	0.8966906335247058	0.8967046775674355	0.6689563171481723	0.8967305552026991	0.8967399981254216	0.8967375453912592	0.20650910828814237	0.8967377443382024	0.8967268521623606	0.8967380898028299	0.5414306554278395	0.8967190333237856	0.896732616120635	0.8967398681897508	0.0001431787893829799	0.0	0.8967135853717964	0.896738731784891	0.8967400188337166
5.06842372022301	0.8612305425661347	0.861216026515051	0.8968538223922188	0.43755107040873353	0.7697752978388549	0.3346569972781837	0.8968642214952774	0.8968651797445376	0.6694204765828075	0.8968833849215812	0.8968934522468599	0.8968908120397621	0.20652779056432452	0.8968910034398082	0.8968792397833305	0.8968914263312998	0.5422515438333895	0.8968715026537728	0.8968856286162784	0.8968933520859617	9.9585719054718e-05	0.0	0.8968652217304917	0.8968922031522223	0.8968934681890419
5.005005005005005	0.8617075271524937	0.861561176187546	0.8970107957254289	0.4369843662506231	0.7700377554463651	0.3318135069470362	0.8970713608930768	0.897075714753647	0.6700615722920551	0.8971035643648407	0.8971142339587317	0.8971113774790401	0.2068710335614263	0.8971115532607373	0.8970989707907197	0.8971120632801984	0.5434943239863675	0.8970912923652047	0.8971060208626949	0.8971141600814048	0.000975112704882105	0.0	0.8970840487607329	0.8971129923210441	0.8971142449332167
4.9431537320810675	0.8621168033886613	0.8617042910124105	0.8971400043024937	0.43667757373978255	0.7702385282837164	0.3291294090533017	0.8972832078477692	0.8973130977220835	0.6708477850398304	0.8973739243657464	0.8973851571073534	0.897382053194206	0.20743525269054786	0.8973822068795255	0.8973688826167979	0.897382814099727	0.5451139745686635	0.8973612604585481	0.8973766267329162	0.8973851053085087	0.002674562667051055	0.0	0.8973529075733045	0.8973839083962626	0.89738516362967
4.82392667631452	0.8626145208354401	0.8612835659371074	0.8972181373177238	0.4365460116502637	0.7703307042928105	0.3238809252466932	0.897585027597049	0.8977599610828617	0.6727116687785282	0.8979859903321727	0.8979981680954722	0.897994477826298	0.20881954870770808	0.8979945808765336	0.8979800766641148	0.8979954153899088	0.5492824281808979	0.8979726641181193	0.8979892768686986	0.8979981466403709	0.008139279945942986	0.0	0.8979615412067988	0.8979968511802173	0.8979981690441914
4.710315591144607	0.8624598877800409	0.8597289185861775	0.8968509375386896	0.43656745245596484	0.7697866343139291	0.3182340661700204	0.8974623377146218	0.8979620594880323	0.6747003693579118	0.8985431445659947	0.8985559162065566	0.8985515666703525	0.20992530747001092	0.8985516321079485	0.8985364247272529	0.8985527429090684	0.5543330488711211	0.8985295000844709	0.8985470891363737	0.8985559087885503	0.01566387500314504	0.0	0.8985146083195236	0.8985544709163965	0.8985559164453492
4.601932811780948	0.861361312935171	0.8567987206177539	0.8957483091045656	0.4362110419921155	0.7683372339544933	0.3116298878807937	0.8965724855257978	0.8976496060825502	0.6764848393067264	0.8988518290234837	0.8988647426753762	0.8988597800566633	0.21014202966114454	0.8988598331293931	0.8988444002066295	0.8988612749538377	0.5598407757020564	0.8988383052464716	0.898856428554072	0.8988647393618733	0.02443176573759284	0.0	0.8988182875484826	0.8988631637394495	0.8988647455066883
4.49842555105713	0.8590340746178592	0.8522740295314916	0.8936046305148961	0.43505621270480344	0.7657497326829059	0.30368505572933185	0.8945773882116056	0.8965574440701468	0.6777551026681591	0.8987215631074726	0.8987342183666497	0.898728814935627	0.20904922138475196	0.8987288854772006	0.8987135533941655	0.8987307184481558	0.5654188245668623	0.8987085512981681	0.8987267818867947	0.8987342139506332	0.03368795319746336	0.0	0.8986817548924418	0.8987325787431863	0.8987342241211792
4.399472063352397	0.8552400150154024	0.8460006846628583	0.8901439748291783	0.43282478569762584	0.7618668426278798	0.2942190551760021	0.8911873874761461	0.8944573648612865	0.6782562776299551	0.8979843254614888	0.8979966198147643	0.8979910025894418	0.20643227090721752	0.8979911351528667	0.8979759042878709	0.8979934231231403	0.570746680489242	0.8979721028837251	0.8979901704989471	0.8979966068144453	0.04277813488946233	0.0	0.8979367460184452	0.8979950592196627	0.8979966251929203


==> dat/Sabioni_measurements.dat <==
1.971433922463500039e+03 -2.127736607746619057e+01 1.659421554536422150e-01
1.963456154060620065e+03 -2.131966448658544167e+01 1.659421554536422150e-01
1.972561667209120060e+03 -2.150307035192678384e+01 1.659421554536422150e-01
1.920864235236720106e+03 -2.173754891026957381e+01 1.659421554536351096e-01
1.870564424109330048e+03 -2.195078197732981806e+01 1.659421554536422150e-01
1.871075419307999937e+03 -2.229157909986528807e+01 1.659421554536386623e-01
1.820237031266209897e+03 -2.210017949757290623e+01 1.659421554536386623e-01
1.820237031266209897e+03 -2.253461714855157894e+01 1.659421554536422150e-01
1.770560187537739921e+03 -2.253760200210104614e+01 1.659421554536422150e-01
1.769811267326449979e+03 -2.273518217699046673e+01 1.659421554536351096e-01


==> dat/Sabioni_predictions.dat <==
8.904719501335707221e+00 -2.786674171286193769e+01 -3.045918214929449519e+01 -2.900915008894253333e+01 -2.982395593586969085e+01 -3.057072887960035601e+01 -3.003564040325208140e+01 -2.869818669715746751e+01 -2.832368830205167498e+01 -2.914973682370318286e+01 -2.999593499254659434e+01 -2.941139086443242334e+01 -2.956353113773204200e+01 -2.876832463671173556e+01 -2.907766311378948032e+01 -2.916088279040558007e+01 -2.851286315895301016e+01 -2.978391911716224527e+01 -2.977480927958216839e+01 -2.893665797581493493e+01 -2.984036625416465682e+01 -2.648304105362169736e+01 -2.868607879840261532e+01 -2.762994198870068630e+01 -3.027698389309763627e+01 -3.020302389740559335e+01
8.525149190110827391e+00 -2.705110277531414198e+01 -2.971666583258919658e+01 -2.818750757041326693e+01 -2.898271975827378100e+01 -2.971444566139768995e+01 -2.913202898943950814e+01 -2.787871198115302107e+01 -2.751686998177846988e+01 -2.834910640318517139e+01 -2.919234889618055817e+01 -2.869833599492623222e+01 -2.866312627234818677e+01 -2.804370936126845848e+01 -2.826470795144480164e+01 -2.837173487856180643e+01 -2.787359616303903564e+01 -2.901220867076169796e+01 -2.900558868889612896e+01 -2.807283096408906431e+01 -2.896104079045340640e+01 -2.580421592481877369e+01 -2.808502711808000996e+01 -2.698287638816129430e+01 -2.947964975704325852e+01 -2.938673949420880760e+01
8.176614881439084215e+00 -2.631562200119469708e+01 -2.904367136539377015e+01 -2.744826847495748012e+01 -2.821106775866137895e+01 -2.895173085470086249e+01 -2.830247186658960246e+01 -2.713965118496452078e+01 -2.679268101906599497e+01 -2.762297288679325646e+01 -2.845620361386729869e+01 -2.805107331347777233e+01 -2.784586547445256244e+01 -2.737979892675277327e+01 -2.751901805316121852e+01 -2.764923593263815960e+01 -2.732063088906399884e+01 -2.830629590306327614e+01 -2.829970006744346378e+01 -2.729689123316543231e+01 -2.815421358165076882e+01 -2.522242683859278856e+01 -2.754381003579875653e+01 -2.639728159733174451e+01 -2.875082383979570011e+01 -2.863781264705036733e+01
7.855459544383346149e+00 -2.565184860216352547e+01 -2.842932680789816402e+01 -2.677916626760951146e+01 -2.750060501468230001e+01 -2.827258688344245030e+01 -2.753820397939584197e+01 -2.647431695335152924e+01 -2.614066507796867356e+01 -2.696103631698136383e+01 -2.777901714534110766e+01 -2.745898346603685169e+01 -2.710385141331047265e+01 -2.676895586983028252e+01 -2.683247351814816994e+01 -2.698491179332375367e+01 -2.683625017673726632e+01 -2.765751276947593595e+01 -2.764956868298696335e+01 -2.660668689816278487e+01 -2.741118762275017318e+01 -2.472564121500095524e+01 -2.704687317515476508e+01 -2.586272384664943047e+01 -2.808165108386856090e+01 -2.794813607932985278e+01
7.558578987150415429e+00 -2.505209615367203924e+01 -2.786528504790928196e+01 -2.616967285150024480e+01 -2.684424500195032692e+01 -2.766666008279944933e+01 -2.683179359032327582e+01 -2.587699077546999149e+01 -2.555111252284381251e+01 -2.635463828791367646e+01 -2.715377931595448757e+01 -2.691420317641341597e+01 -2.643046402811894069e+01 -2.620487446450238878e+01 -2.619823112108927532e+01 -2.637176201018084853e+01 -2.640581204748558619e+01 -2.705883052057496840e+01 -2.704879953513130530e+01 -2.600248672998062460e+01 -2.672462475597117404e+01 -2.429758765744274029e+01 -2.658631471194608409e+01 -2.537157285617655234e+01 -2.746482109561654283e+01 -2.731087346688620343e+01
7.283321194464676296e+00 -2.450919007164269559e+01 -2.734496980158121104e+01 -2.561106317076457017e+01 -2.623595126264672217e+01 -2.712344843866321042e+01 -2.617689586956260683e+01 -2.534236376010684921e+01 -2.501522745252450619e+01 -2.579655585283445163e+01 -2.657460825870751364e+01 -2.641066263475739362e+01 -2.581998414332980119e+01 -2.568226830716272957e+01 -2.561047397641361201e+01 -2.580392991142409187e+01 -2.601835968703936075e+01 -2.650443574969837002e+01 -2.649194831536960493e+01 -2.548556303729066741e+01 -2.608828416571697417e+01 -2.392171234597658369e+01 -2.615770618413913695e+01 -2.491803661665463210e+01 -2.689421743981945312e+01 -2.672020818600735836e+01
7.027406886858749147e+00 -2.401637260940372443e+01 -2.686306295679491285e+01 -2.509625940271681088e+01 -2.567053383158707547e+01 -2.663300541148547040e+01 -2.556805886594719013e+01 -2.486499409569654162e+01 -2.452532236233555096e+01 -2.528077713061048470e+01 -2.603651015877167296e+01 -2.594349512662347479e+01 -2.526723532783208981e+01 -2.519665149113223634e+01 -2.506421806018005327e+01 -2.527646118187669444e+01 -2.566596899038579949e+01 -2.598944099286706688e+01 -2.597434541162294153e+01 -2.505507493622290482e+01 -2.549682051038081099e+01 -2.358484888076502983e+01 -2.575794359548036283e+01 -2.449754436398282920e+01 -2.636465580447327284e+01 -2.617114853783605710e+01
6.788866259334691122e+00 -2.356734425199652705e+01 -2.641516274428876088e+01 -2.461955500960874588e+01 -2.514348511507616735e+01 -2.618663378183964241e+01 -2.500056904553535020e+01 -2.443893970829867612e+01 -2.407490019998072128e+01 -2.480228286826238815e+01 -2.553520407657992664e+01 -2.550868097890431585e+01 -2.476726118256475573e+01 -2.474417934572772992e+01 -2.455516017363836312e+01 -2.478512458568395260e+01 -2.534285634221021510e+01 -2.550968097113374711e+01 -2.549195764390928431e+01 -2.470362738888100651e+01 -2.494562591896532666e+01 -2.327797719239639918e+01 -2.538443796377389106e+01 -2.410637113425072542e+01 -2.587168352048705344e+01 -2.565937325274764902e+01
6.565988181221273479e+00 -2.315637392690403473e+01 -2.599754982388630964e+01 -2.417632302499531960e+01 -2.465084422029918798e+01 -2.577719925384957733e+01 -2.447032699613721718e+01 -2.405774664496483695e+01 -2.365859436929535775e+01 -2.435685159750287454e+01 -2.506698960258960795e+01 -2.510282478963548414e+01 -2.431508660953718248e+01 -2.432152836841903110e+01 -2.407955653945268182e+01 -2.432627632392970796e+01 -2.504467292990414506e+01 -2.506156331002201654e+01 -2.504127755210794604e+01 -2.441552454045772791e+01 -2.443070475224481797e+01 -2.299521408913190257e+01 -2.503486425660562631e+01 -2.374140617756816596e+01 -2.541142068639717166e+01 -2.518110596214027197e+01
6.357279084551811899e+00 -2.277839740978833305e+01 -2.560701857978715523e+01 -2.376276462864139205e+01 -2.418908197750082323e+01 -2.539905780878359209e+01 -2.397374637644578144e+01 -2.371481234805567695e+01 -2.327201539324666868e+01 -2.394089527668527140e+01 -2.462864388307334096e+01 -2.472300693011771955e+01 -2.390562131442765903e+01 -2.392580281614592508e+01 -2.363412435608755402e+01 -2.389675539584118269e+01 -2.476802499166188554e+01 -2.464195447364143732e+01 -2.461923295323434502e+01 -2.417171433842534256e+01 -2.394857321013470042e+01 -2.273262784228483468e+01 -2.470709144183928174e+01 -2.340000374286011464e+01 -2.498042932342803368e+01 -2.473301063396757726e+01
6.161429451632779219e+00 -2.242905263557308260e+01 -2.524074694830288124e+01 -2.337571262747068701e+01 -2.375500153693678485e+01 -2.504778469273117736e+01 -2.350767093836609334e+01 -2.340390349511887180e+01 -2.291156700446135019e+01 -2.355132458724070688e+01 -2.421733944933469829e+01 -2.436667675215607787e+01 -2.353372747120071651e+01 -2.355445996215308568e+01 -2.321596084137835092e+01 -2.349380136381856232e+01 -2.451015261537345324e+01 -2.424808891740177330e+01 -2.422311152889385610e+01 -2.395679937302675810e+01 -2.349617802202623196e+01 -2.248741685750078290e+01 -2.439915667503243668e+01 -2.307988138528923017e+01 -2.457560154334908376e+01 -2.431210234066279696e+01
5.977286312014345349e+00 -2.210464462137028363e+01 -2.489618784199721446e+01 -2.301248444900642909e+01 -2.334565193726459853e+01 -2.471987021591717948e+01 -2.306930574447185478e+01 -2.311954043182519669e+01 -2.257427315229576337e+01 -2.318543943948855457e+01 -2.383057719580433798e+01 -2.403156940505948569e+01 -2.319440276057118666e+01 -2.320524869013538094e+01 -2.282247583767865251e+01 -2.311498860287700907e+01 -2.426870008861392947e+01 -2.387749385548926284e+01 -2.385049650694122292e+01 -2.376130110464741207e+01 -2.307082996793036500e+01 -2.225742214592560231e+01 -2.410924130252091402e+01 -2.277904647219321888e+01 -2.419406175158058403e+01 -2.391566960482349913e+01
5.803830528148577805e+00 -2.180206132455742463e+01 -2.457097136956818773e+01 -2.267077332640054266e+01 -2.295825467403050624e+01 -2.441245943388652151e+01 -2.265615965691740641e+01 -2.285711327105980573e+01 -2.225763312167349284e+01 -2.284083949692758253e+01 -2.346613057035852989e+01 -2.371563567404002271e+01 -2.288297916691288236e+01 -2.287615777671467399e+01 -2.245133526842976579e+01 -2.275817289033370372e+01 -2.404153014265584787e+01 -2.352792480110024798e+01 -2.349921045450550849e+01 -2.358007239711866276e+01 -2.267014904094981631e+01 -2.204084104647390419e+01 -2.383563732632891785e+01 -2.249573997289964211e+01 -2.383308160452158120e+01 -2.354120626722768606e+01
5.640157924421884239e+00 -2.151866774838745755e+01 -2.426281101092331483e+01 -2.234856698192382041e+01 -2.259014622952082618e+01 -2.412315110285349817e+01 -2.226599690514446195e+01 -2.261277430159123014e+01 -2.195950641154150418e+01 -2.251535026832712560e+01 -2.312199818621569136e+01 -2.341697834254195953e+01 -2.259524891133323266e+01 -2.256537127326765102e+01 -2.210041363655608393e+01 -2.242144738022957640e+01 -2.382655035230622786e+01 -2.319730899006397706e+01 -2.316726503602928133e+01 -2.341029680866430240e+01 -2.229201886302465141e+01 -2.183604423031518849e+01 -2.357670034135696824e+01 -2.222839110566201626e+01 -2.349001070954436088e+01 -2.318635257484299572e+01
5.485463521667581333e+00 -2.125219837980110427e+01 -2.396941090555908005e+01 -2.204408550684416213e+01 -2.223874242664375345e+01 -2.384984614696946181e+01 -2.189679610910947360e+01 -2.238321808843314997e+01 -2.167802296607097290e+01 -2.220696179268299986e+01 -2.279636283201977420e+01 -2.313379107914319377e+01 -2.232748432431037244e+01 -2.227122921648732756e+01 -2.176775453946937233e+01 -2.210310581854199796e+01 -2.362153190388532309e+01 -2.288369531600629614e+01 -2.285281511251450581e+01 -2.325026218489490759e+01 -2.193454846384298307e+01 -2.164144029488396015e+01 -2.333078574616756029e+01 -2.197557886976093400e+01 -2.316223060904808762e+01 -2.284884711140181679e+01
5.339028296849972932e+00 -2.100065869760855719e+01 -2.368837661164397446e+01 -2.175573253092110448e+01 -2.190153232987124099e+01 -2.359063063573460184e+01 -2.154671558014250365e+01 -2.216543938131883706e+01 -2.141151274067448185e+01 -2.191377850645003988e+01 -2.248755543279329316e+01 -2.286429794173058028e+01 -2.207637055444105911e+01 -2.199219249771230622e+01 -2.145153882514670585e+01 -2.180161142426629439e+01 -2.342391549666451667e+01 -2.258521100932019365e+01 -2.255411650726503581e+01 -2.309875456840294561e+01 -2.159604004818319467e+01 -2.145536077128777563e+01 -2.309616432188869339e+01 -2.173599788491479146e+01 -2.284714343358054123e+01 -2.252649319329650979e+01
5.200208008320332809e+00 -2.076223940490105946e+01 -2.341713993258865045e+01 -2.148205566908832864e+01 -2.157610840893600468e+01 -2.334368100801951229e+01 -2.121406415174500637e+01 -2.195652287188390517e+01 -2.115844951256405437e+01 -2.163398073482084172e+01 -2.219402299504244525e+01 -2.260669410120830136e+01 -2.183889238072045913e+01 -2.172681131999680559e+01 -2.115006054173075256e+01 -2.151557026704953657e+01 -2.323062385508110950e+01 -2.230002682696895278e+01 -2.226948750510098307e+01 -2.295476531785892860e+01 -2.127496161713882827e+01 -2.127595797767078167e+01 -2.287091434757585162e+01 -2.150842689287142662e+01 -2.254220699025127672e+01 -2.221714494343810387e+01
5.133470225872690307e+00 -2.064741715571857483e+01 -2.328433480024315116e+01 -2.135029807806718338e+01 -2.141710810378884489e+01 -2.322424078690718829e+01 -2.105378096546692035e+01 -2.185446461611975977e+01 -2.103651151321414758e+01 -2.149854705706155045e+01 -2.205252421489516124e+01 -2.248176526063679859e+01 -2.172437696489578229e+01 -2.159880596426333454e+01 -2.100434172183958381e+01 -2.137794239291972076e+01 -2.313446417742538586e+01 -2.216185659621035597e+01 -2.213193226655723578e+01 -2.288528902786585206e+01 -2.112051940838690811e+01 -2.118811351378586494e+01 -2.276111916562856408e+01 -2.139877912105807312e+01 -2.239278648035676866e+01 -2.206669343322469956e+01
5.068423720223010243e+00 -2.053524450001231827e+01 -2.315292008221827658e+01 -2.122171362701822517e+01 -2.126023381021841985e+01 -2.310718400038384956e+01 -2.089727698673404532e+01 -2.175350137220554814e+01 -2.091740532920700701e+01 -2.136579975821027233e+01 -2.191430002829465451e+01 -2.235909197586548203e+01 -2.161221693438102065e+01 -2.147369727867438627e+01 -2.086171117692257937e+01 -2.124370829601571131e+01 -2.303794291721231957e+01 -2.202633416546557044e+01 -2.199727536963563779e+01 -2.281732391401722637e+01 -2.096992359562524300e+01 -2.110112544335843765e+01 -2.265279365149120139e+01 -2.129169887055015664e+01 -2.224502153453652653e+01 -2.191871851384512482e+01
5.005005005005005003e+00 -2.042551770227401775e+01 -2.302252001661378600e+01 -2.109614744831878852e+01 -2.110524812452052501e+01 -2.299227453564678569e+01 -2.074437317361559963e+01 -2.165324798220317248e+01 -2.080096176153431031e+01 -2.123552433816913521e+01 -2.177917679799340789e+01 -2.223841887881658863e+01 -2.150207232393317369e+01 -2.135131743095291057e+01 -2.072198193098116903e+01 -2.111272417880642749e+01 -2.294050662082486980e+01 -2.189323562904622378e+01 -2.186531051109705004e+01 -2.275073183470213323e+01 -2.082301945025216483e+01 -2.101468502525377602e+01 -2.254558623960822317e+01 -2.118704405009593472e+01 -2.209865560163164488e+01 -2.177297587141164215e+01
4.943153732081067453e+00 -2.031803380272045700e+01 -2.289275525024662272e+01 -2.097344837461347566e+01 -2.095193654555616192e+01 -2.287926936710308112e+01 -2.059489621867378517e+01 -2.155331888943577923e+01 -2.068701357342134628e+01 -2.110750950000607773e+01 -2.164698342044130541e+01 -2.211948198744129002e+01 -2.139360669486299571e+01 -2.123149977764485996e+01 -2.058497272783958110e+01 -2.098485138749562751e+01 -2.284158688567245576e+01 -2.176233871020964372e+01 -2.173583059195651757e+01 -2.268535820050168184e+01 -2.067965879864570056e+01 -2.092846827334465587e+01 -2.243911140808853233e+01 -2.108467246883414958e+01 -2.195345801925111928e+01 -2.162923145134770664e+01
4.823926676314520101e+00 -2.010898210064229374e+01 -2.263364215419118963e+01 -2.073606159211169953e+01 -2.064960773805716343e+01 -2.265795967016023482e+01 -2.030555633305508678e+01 -2.135293228290951362e+01 -2.046594011139958980e+01 -2.085743779094685024e+01 -2.139071132886219928e+01 -2.188572280789410129e+01 -2.118039048253173462e+01 -2.099888821294997143e+01 -2.031841977309788305e+01 -2.073790801108424731e+01 -2.263708175891543206e+01 -2.150627526986179561e+01 -2.148349303616925710e+01 -2.255752324103742978e+01 -2.040300522361090074e+01 -2.075536428395537669e+01 -2.222665075566608905e+01 -2.088620516785005776e+01 -2.166579759367436608e+01 -2.134686735845208005e+01
4.710315591144606628e+00 -1.990645895775531926e+01 -2.237279952226974444e+01 -2.050839525441439548e+01 -2.035207401680247230e+01 -2.244114863907349644e+01 -2.002797434494574702e+01 -2.114955644743256968e+01 -2.025286330789431233e+01 -2.061399823154448896e+01 -2.114414717604108063e+01 -2.165557984032190220e+01 -2.097001103172069136e+01 -2.077454204619452582e+01 -2.006072984866067443e+01 -2.050185426699120939e+01 -2.242050586788844768e+01 -2.125644631036812271e+01 -2.123859531585863181e+01 -2.243195545709838967e+01 -2.013889128040652210e+01 -2.057915201105281966e+01 -2.201173437836800062e+01 -2.069512959376186956e+01 -2.138083888333516214e+01 -2.107005445354636208e+01
4.601932811780947929e+00 -1.970883430287981497e+01 -2.210801777000462565e+01 -2.028931679173343028e+01 -2.005861926775126847e+01 -2.222662567037830428e+01 -1.976094476395997646e+01 -2.094099511454204787e+01 -2.004646470712674500e+01 -2.037573960014737295e+01 -2.090597052463319017e+01 -2.142682747596924386e+01 -2.076014949567734291e+01 -2.055715119187283690e+01 -1.981070014912568311e+01 -2.027572121269746219e+01 -2.218938292973673754e+01 -2.101128180359872388e+01 -2.099948830617283591e+01 -2.230592930563910414e+01 -1.988632317329473054e+01 -2.039744201914063382e+01 -2.179054388616285465e+01 -2.051023562698310698e+01 -2.109793528445812072e+01 -2.079753897746419256e+01
4.498425551057129823e+00 -1.951451363971831299e+01 -2.183798793532294624e+01 -2.007770973569870776e+01 -1.976894759376583721e+01 -2.201216497780430359e+01 -1.950333913965584287e+01 -2.072593426651434712e+01 -1.984543261291409877e+01 -2.014140432492139610e+01 -2.067487688603937102e+01 -2.119741519847536892e+01 -2.054889816908986333e+01 -2.034542896325829631e+01 -1.956726717017835426e+01 -2.005858453705496913e+01 -2.194329864562822152e+01 -2.076941107686077714e+01 -2.076459125090108060e+01 -2.217546099729685238e+01 -1.964437423323246179e+01 -2.020847684487360141e+01 -2.155973502826543253e+01 -2.033026224152139250e+01 -2.081694926683276492e+01 -2.052843232853419764e+01
4.399472063352397377e+00 -1.932200183324816933e+01 -2.156247322823785595e+01 -1.987247105078795784e+01 -1.948309911590540011e+01 -2.179568716772413595e+01 -1.925410962598903097e+01 -2.050406786040909068e+01 -1.964848026441410767e+01 -1.990998290725442033e+01 -2.044958846128283270e+01 -2.096566995019184887e+01 -2.033492421103165881e+01 -2.013813844094638839e+01 -1.932952489890184822e+01 -1.984955675857659330e+01 -2.168388487115998942e+01 -2.052973101064391059e+01 -2.053246319848777901e+01 -2.203507166837070486e+01 -1.941217606750315028e+01 -2.001140722845005726e+01 -2.131719679044433136e+01 -2.015390396619777746e+01 -2.053814121470713161e+01 -2.026221716644430870e+01


==> dat/Sabioni_upper_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.9217993862653481	0.8755209389732195	0.9413222636563946	0.6911431569105507	0.8063759033922105	0.6467463877075357	0.9453687783057455	0.9492693102021632	0.7828113702649331	0.9492774955254236	0.9492853713601754	0.9492824898300221	0.6240061804637808	0.9492828632851755	0.9492774323643274	0.949282952445034	0.7487010057113549	0.9492744012814884	0.9492775349944922	0.9492851617694729	0.4480693611820453	0.4014011323780088	0.9492731153331634	0.9492847601467072	0.9999999999999994
8.525149190110827	0.9180677190543354	0.8732960602663903	0.9378253419685773	0.683560834569502	0.8109097927063114	0.6367527952250788	0.9412981890231198	0.9446450036203066	0.7833171934083055	0.9446522578770798	0.9446587145541844	0.9446565881157662	0.6103962854431544	0.9446569215318235	0.9446521290624473	0.9446570562902187	0.7445263175242482	0.9446499206338621	0.9446522912003317	0.9446586176132991	0.43967763575330543	0.3846111441102048	0.9446482329775597	0.9446582524283416	1.0000000000000004
8.176614881439084	0.9145751450839031	0.8709607885568429	0.9341603287259511	0.6745800556226111	0.8151502117447577	0.6250660557815555	0.9370942674091766	0.93992300068424	0.7831331980685993	0.9399298013682249	0.93993512545572	0.9399335092720335	0.5946876558576065	0.9399338112933948	0.9399295946786704	0.9399339713550486	0.7394327970163957	0.9399280944329182	0.9399301007453971	0.9399350691781185	0.4277702952191532	0.3632314369623535	0.9399258916442053	0.9399347194910421	1.0
7.855459544383346	0.9113575904963613	0.8685968181434487	0.9303412836406683	0.6642956451200519	0.8191515382548968	0.6117625306126295	0.932787031669216	0.9351466223173679	0.782351165242166	0.935153432134635	0.9351579090149401	0.9351566661361682	0.5769631754035502	0.9351569428753015	0.9351531466225818	0.9351570924984008	0.7335507606985808	0.9351522198286787	0.9351541921826773	0.9351578610419282	0.41263279251766194	0.3375919350613236	0.9351493804655947	0.9351574955288726	1.0
7.558578987150415	0.9084474095776547	0.8662899520981726	0.9264058965716908	0.6528745246401824	0.8229737910308187	0.5970066121156351	0.9284234602926043	0.9303699568560069	0.7810892794499689	0.9303771952549055	0.9303811214946793	0.9303801497912211	0.5574190212691273	0.9303804042389618	0.9303768328717524	0.9303805090534379	0.7270444821857913	0.9303763401447532	0.930378487732173	0.9303810691283777	0.3947039496147123	0.3082452997570648	0.9303727273446781	0.9303806597988773	1.0000000000000002
7.283321194464676	0.9058637088395871	0.8641190666660872	0.9224091382246141	0.6405431966356941	0.8266689714862739	0.5810414736141891	0.9240614252282907	0.9256532030886584	0.7794757519249069	0.9256612007167934	0.925664852378731	0.9256640272730393	0.5363573974393895	0.9256642562228456	0.9256607636156136	0.9256643048781854	0.7200964658610207	0.9256605632252283	0.9256629802905484	0.9256647934770557	0.3745564759234163	0.2759466103422648	0.925656059614309	0.9256643214390281	1.0
7.027406886858749	0.9036101230097326	0.8621504981555103	0.9184190974525073	0.6275800935679553	0.8302753581408602	0.5641845982247523	0.9197667808072231	0.921060695460384	0.7776398745084493	0.9210696302952536	0.9210732196652064	0.9210723960735445	0.5141769032486669	0.9210725928864697	0.9210691224712322	0.9210726023438808	0.712898515476107	0.9210690801275886	0.9210717786001148	0.9210731587784526	0.3528714735635663	0.2416117771177746	0.9210636313101418	0.9210726183100726	1.0
6.788866259334691	0.9016801340798346	0.8604394088053988	0.9145167772900042	0.6143133159076128	0.8338174955528054	0.5468248310045563	0.9156146886553959	0.9166629535486085	0.7757098443963125	0.9166728454159568	0.9166764942251703	0.9166755528054915	0.4913608967592023	0.916675712607078	0.9166722731583775	0.916675713271452	0.7056511104604448	0.916672272777837	0.916675223506221	0.9166764381726412	0.33041223495227	0.2062688133151664	0.9166658997279562	0.9166758408482113	1.0000000000000002
6.5659881812212735	0.9000633229891486	0.8590332868509871	0.9107951149221932	0.6011145540566389	0.8373066246084674	0.5294129157360349	0.9116901525242482	0.9125382182483224	0.7738110900724251	0.9125489864436221	0.9125527354303355	0.9125516187071361	0.4684605414534956	0.9125517417861398	0.9125483550690984	0.9125517598762386	0.6985634495572388	0.9125483036776507	0.9125514741073599	0.9125526890868619	0.3079950953748668	0.1710122831676774	0.9125410875397029	0.9125520635648504	1.0000000000000007
6.357279084551812	0.8987479912872764	0.8579716447907353	0.9073531600195568	0.5883839313793361	0.8407399129977442	0.5124403395632928	0.9080834293172761	0.9087689040406938	0.7720616793309627	0.9087804373883982	0.9087842850445589	0.9087829954661087	0.4460665275229303	0.9087830874327716	0.9087797453880873	0.9087831370451355	0.6918480514805699	0.9087795711491183	0.9087829549167603	0.9087842494624584	0.2864478641074183	0.1369518400948218	0.9087716335702741	0.9087836330659599	1.0
6.161429451632779	0.8977209872889009	0.8572820288800631	0.904286602031114	0.5765274127485506	0.844099726170997	0.49640714053622853	0.9048813860485828	0.9054337809059371	0.7705656905785654	0.9054459831911142	0.9054499298973191	0.9054485036556736	0.42476827766018843	0.9054485733359247	0.9054452172526181	0.9054486577063621	0.685710119374832	0.905444861533641	0.9054485021467746	0.905449902827079	0.2665549844206832	0.1051503667982458	0.9054363566262668	0.9054493292185062	1.0000000000000009
5.977286312014345	0.8969669236594022	0.8569755935482781	0.9016778729485173	0.5659308140337336	0.8473538735123547	0.48178355947193074	0.9021580986092155	0.902599099974354	0.7694057219098198	0.9026119060389222	0.9026159859274853	0.9026144648796057	0.40510563429692753	0.9026145222805227	0.9026110394716014	0.9026146392401695	0.6803349087856624	0.9026104451637724	0.902614454363799	0.9026159635216875	0.24899749459165382	0.07655900719526754	0.9026015626538694	0.9026154542670289	1.0000000000000004
5.803830528148578	0.8964676570629888	0.8570443034754789	0.8995878689631532	0.5569347089036824	0.8504566068216979	0.46897199609843904	0.8999669465610478	0.9003110603406664	0.7686352326136366	0.9003244455760563	0.9003287445035942	0.9003271563807226	0.3875205019749023	0.9003272124785815	0.9003234407402303	0.9003273611364772	0.6758760950932516	0.9003225392759628	0.9003271084462441	0.9003287229041017	0.23429797739311015	0.05195998532734936	0.9003135046643596	0.9003282858671107	1.0000000000000009
5.643340857787811	0.8962021788962127	0.8574597255752934	0.8980499988387449	0.5498133561390038	0.8533497319032469	0.4582730743557495	0.8983352497849545	0.898590982613283	0.7682718251834948	0.8986049949917878	0.8986096595648554	0.8986080073987792	0.3723138301693462	0.8986080765154434	0.8986038104927598	0.8986082643644142	0.672446990153945	0.8986025096102663	0.8986079114730242	0.8986096358893347	0.2227770901493479	0.03192425103853491	0.8985935636968442	0.8986092696399899	1.0000000000000007
5.48847420417124	0.8961461910237313	0.8581722037247321	0.89706581935671	0.5447567601928632	0.8559630954711839	0.4498556778379602	0.8972610809775049	0.8974332354689893	0.7682922965317582	0.8974480606534827	0.8974532922985905	0.8974515505112267	0.35960949102415907	0.8974516546998849	0.8974466626235207	0.8974519044541647	0.6701132548617601	0.8974448400510724	0.8974514085111502	0.89745326549986	0.2145225951518788	0.01678243113999962	0.8974361859097071	0.8974529670723089	1.000000000000001
5.339028296849973	0.8962691962388372	0.8591091700565312	0.896600224839193	0.5418527684098559	0.858213824170288	0.4437319096128097	0.8967104851101938	0.8968045747014188	0.7686299600722297	0.8968206054085373	0.8968266187483348	0.8968247318742112	0.3493276879122793	0.8968249034418231	0.8968189711589962	0.896825258733885	0.6688832330188182	0.8968164861518427	0.8968245533152768	0.8968265906367999	0.2093720567026222	0.006604585124535324	0.8968082169352567	0.896826360211799	1.0000000000000007
5.200208008320333	0.896527609161395	0.8601718824502389	0.8965753735208467	0.541070651384766	0.8600039746914795	0.4397415306581067	0.8966143215301805	0.8966443007536147	0.7691748309694274	0.8966621476295723	0.8966690842187012	0.8966669667528615	0.3411747425964017	0.8966672444240728	0.8966602449503988	0.8966677712055465	0.6686970267517418	0.8966569706314724	0.8966667682647924	0.8966690596475878	0.2069156747538525	0.001192998274370602	0.8966490353720762	0.8966688973855708	1.000000000000001
5.136106831022086	0.8966878019796954	0.8607112229286057	0.8966906335247058	0.5414306554278395	0.8606905691574815	0.4384485008156543	0.8967046775674355	0.8967135853717964	0.7694791897444793	0.896732616120635	0.8967400188337165	0.8967377443382024	0.33774908783087587	0.8967380898028299	0.8967305552026991	0.896738731784891	0.6689563171481723	0.8967268521623606	0.8967375453912592	0.8967399981254216	0.20650910828814237	0.0001431787893829799	0.8967190333237856	0.8967398681897508	1.0000000000000009
5.06842372022301	0.8968538223922188	0.8612305425661347	0.8968642214952774	0.5422515438333895	0.861216026515051	0.43755107040873353	0.8968651797445376	0.8968652217304917	0.7697752978388549	0.8968856286162784	0.8968934681890419	0.8968910034398082	0.3346569972781837	0.8968914263312998	0.8968833849215812	0.8968922031522223	0.6694204765828075	0.8968792397833305	0.8968908120397621	0.8968934522468599	0.20652779056432452	9.9585719054718e-05	0.8968715026537728	0.8968933520859617	1.0000000000000009
5.005005005005005	0.8970107957254289	0.8617075271524937	0.8970713608930768	0.5434943239863675	0.861561176187546	0.4369843662506231	0.897075714753647	0.8970840487607329	0.7700377554463651	0.8971060208626949	0.8971142449332167	0.8971115532607373	0.3318135069470362	0.8971120632801984	0.8971035643648407	0.8971129923210441	0.6700615722920551	0.8970989707907197	0.8971113774790401	0.8971142339587317	0.2068710335614263	0.000975112704882105	0.8970912923652047	0.8971141600814048	1.0000000000000018
4.9431537320810675	0.8971400043024937	0.8621168033886613	0.8972832078477692	0.5451139745686635	0.8617042910124105	0.43667757373978255	0.8973130977220835	0.8973529075733045	0.7702385282837164	0.8973766267329162	0.89738516362967	0.8973822068795255	0.3291294090533017	0.897382814099727	0.8973739243657464	0.8973839083962626	0.6708477850398304	0.8973688826167979	0.897382053194206	0.8973851571073534	0.20743525269054786	0.002674562667051055	0.8973612604585481	0.8973851053085087	1.0000000000000018
4.82392667631452	0.8972181373177238	0.8626145208354401	0.897585027597049	0.5492824281808979	0.8612835659371074	0.4365460116502637	0.8977599610828617	0.8979615412067988	0.7703307042928105	0.8979892768686986	0.8979981690441912	0.8979945808765336	0.3238809252466932	0.8979954153899088	0.8979859903321727	0.8979968511802173	0.6727116687785282	0.8979800766641148	0.897994477826298	0.8979981680954722	0.20881954870770808	0.008139279945942986	0.8979726641181193	0.8979981466403709	1.0000000000000027
4.710315591144607	0.8968509375386896	0.8624598877800409	0.8974623377146218	0.5543330488711211	0.8597289185861775	0.43656745245596484	0.8979620594880323	0.8985146083195236	0.7697866343139291	0.8985470891363737	0.8985559164453493	0.8985516321079485	0.3182340661700204	0.8985527429090684	0.8985431445659947	0.8985544709163965	0.6747003693579118	0.8985364247272529	0.8985515666703525	0.8985559162065566	0.20992530747001092	0.01566387500314504	0.8985295000844709	0.8985559087885503	1.0000000000000013
4.601932811780948	0.8957483091045656	0.861361312935171	0.8965724855257978	0.5598407757020564	0.8567987206177539	0.4362110419921155	0.8976496060825502	0.8988182875484826	0.7683372339544933	0.898856428554072	0.8988647455066883	0.8988598331293931	0.3116298878807937	0.8988612749538377	0.8988518290234837	0.8988631637394495	0.6764848393067264	0.8988444002066295	0.8988597800566633	0.8988647426753762	0.21014202966114454	0.02443176573759284	0.8988383052464716	0.8988647393618733	1.0000000000000027
4.49842555105713	0.8936046305148961	0.8590340746178592	0.8945773882116056	0.5654188245668623	0.8522740295314916	0.43505621270480344	0.8965574440701468	0.8986817548924418	0.7657497326829059	0.8987267818867947	0.8987342241211792	0.8987288854772006	0.30368505572933185	0.8987307184481558	0.8987215631074726	0.8987325787431863	0.6777551026681591	0.8987135533941655	0.898728814935627	0.8987342183666497	0.20904922138475196	0.03368795319746336	0.8987085512981681	0.8987342139506332	1.0000000000000022
4.399472063352397	0.8901439748291783	0.8552400150154024	0.8911873874761461	0.570746680489242	0.8460006846628583	0.43282478569762584	0.8944573648612865	0.8979367460184452	0.7618668426278798	0.8979901704989471	0.8979966251929203	0.8979911351528667	0.2942190551760021	0.8979934231231403	0.8979843254614888	0.8979950592196627	0.6782562776299551	0.8979759042878709	0.8979910025894418	0.8979966198147643	0.20643227090721752	0.04277813488946233	0.8979721028837251	0.8979966068144453	1.0000000000000027


==> dat/Turnbull_calibration.dat <==
8.904719501335707221e+00 -2.114832371072988693e+01 2.067588645601015351e-01 -2.112549376518296995e+01 -2.192861112495425857e+01
8.525149190110827391e+00 -2.050724942179109433e+01 1.813165379561194612e-01 -2.047194541165071868e+01 -2.127308859106288708e+01
8.176614881439084215e+00 -1.998308512565247241e+01 1.436047483892622378e-01 -1.996896591689588973e+01 -2.067250238818224517e+01
7.855459544383346149e+00 -1.954502116108653453e+01 1.217527396165153375e-01 -1.954429616755351873e+01 -2.013186578992742426e+01
7.558578987150415429e+00 -1.919203136592868830e+01 1.157555582147525575e-01 -1.919678469458785131e+01 -1.966191066891805050e+01
7.283321194464676296e+00 -1.890901856357438859e+01 1.182296023280452191e-01 -1.891637220813565889e+01 -1.927181100856998341e+01
7.027406886858749147e+00 -1.870619556411688578e+01 1.210266473546489918e-01 -1.871450560249729023e+01 -1.895998044616843003e+01
6.788866259334691122e+00 -1.856455145472300217e+01 1.219747115915177232e-01 -1.857431903784391025e+01 -1.870926843183600141e+01
6.565988181221273479e+00 -1.844121262858819676e+01 1.204790317966192015e-01 -1.845437593592869163e+01 -1.849082973101789662e+01
6.357279084551811899e+00 -1.830970861537951677e+01 1.155205003748411147e-01 -1.832635612835191097e+01 -1.827221533904964801e+01
6.161429451632779219e+00 -1.816076129489452740e+01 1.076350522841448415e-01 -1.817802726198419094e+01 -1.802983916044743395e+01
5.977286312014345349e+00 -1.798478446574635470e+01 1.036531807424867363e-01 -1.799921809439047138e+01 -1.776057450527422432e+01
5.803830528148577805e+00 -1.778193840850653018e+01 1.092341859185186337e-01 -1.779168438296013122e+01 -1.747845789421894480e+01
5.640157924421884239e+00 -1.756758189801763237e+01 1.223867940426828921e-01 -1.757527073220452962e+01 -1.720158163209431379e+01
5.485463521667581333e+00 -1.735426176440372359e+01 1.388970569622808293e-01 -1.736396039334915997e+01 -1.694469775160300529e+01
5.339028296849972932e+00 -1.715104715219756670e+01 1.560117835983742540e-01 -1.716452704982409116e+01 -1.671750706835281264e+01
5.200208008320332809e+00 -1.696174365661542893e+01 1.708899601513224065e-01 -1.697908817540368176e+01 -1.652243166492401372e+01
5.133470225872690307e+00 -1.687220577968042790e+01 1.773461564596005846e-01 -1.689154318024663937e+01 -1.643533492724266054e+01
5.068423720223010243e+00 -1.678500128102611910e+01 1.832660730859914100e-01 -1.680641015383346826e+01 -1.635358980549427699e+01
5.005005005005005003e+00 -1.669946979878493920e+01 1.886193215267217560e-01 -1.672311903270551170e+01 -1.627588068925270903e+01
4.943153732081067453e+00 -1.661473914401578611e+01 1.936114845125146144e-01 -1.664059302009388830e+01 -1.620101857106889298e+01
4.823926676314520101e+00 -1.644621721355127519e+01 2.039986344471221014e-01 -1.647601474184275006e+01 -1.605616311489134773e+01
4.710315591144606628e+00 -1.627716904291522226e+01 2.156624135351395410e-01 -1.630808788997651959e+01 -1.591439654070663501e+01
4.601932811780947929e+00 -1.610629085086367951e+01 2.286485896096633330e-01 -1.613391818161995062e+01 -1.577340214597263923e+01
4.498425551057129823e+00 -1.593202336561269128e+01 2.427911567928042191e-01 -1.595200837819919926e+01 -1.562914697037119360e+01
4.399472063352397377e+00 -1.575394646385765185e+01 2.571013102667514261e-01 -1.576333026437010076e+01 -1.548166392761647714e+01


==> dat/Turnbull_consistency_check.dat <==
1.000000000000000056e-01 1.097506154755905072e+00
2.000000000000000111e-01 6.523895993488789680e-01
2.999999999999999889e-01 4.268517795471171716e-01
4.000000000000000222e-01 2.767571832384435604e-01
5.000000000000000000e-01 1.758658878524846925e-01
5.999999999999999778e-01 1.044053184031668025e-01
6.999999999999999556e-01 4.776679993289738302e-02
8.000000000000000444e-01 3.272060559952701814e-02
9.000000000000000222e-01 6.581164474809830800e-02
1.000000000000000000e+00 9.346936328104485381e-02
1.100000000000000089e+00 1.230734300168420670e-01
1.199999999999999956e+00 1.507396714302644825e-01
1.300000000000000044e+00 1.731044484930859828e-01
1.399999999999999911e+00 1.910119615794034220e-01
1.500000000000000000e+00 2.100974838183310989e-01
1.600000000000000089e+00 2.264913171715005058e-01
1.699999999999999956e+00 2.435168222478457656e-01
1.800000000000000044e+00 2.541563392206839245e-01
1.899999999999999911e+00 2.710739658992709078e-01
2.000000000000000000e+00 2.798106486368647228e-01


==> dat/Turnbull_lower_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.8331404090572914	0.840488412758916	0.8434928917732174	0.8095863629515379	0.8356044688825243	0.5892417114345078	0.8430590659765022	0.8428319220780154	0.75656320016813	0.8095748632061103	0.6776708687740175	0.7581618092882163	0.8331868860494422	0.0	0.001547227919597512	0.31389709437527025	0.838927455430957	0.3138378381732221	0.5909909422049439	0.67832973113623	0.5848676835089776	0.8096377931620388	0.5865428869869035	0.5907889747025767	0.8439633357707123
8.525149190110827	0.8320141717212518	0.8392950881895588	0.8419317866178269	0.810979358109073	0.8341529570381597	0.5807076066397566	0.8414421714621884	0.8412673473071806	0.7497479693443003	0.8109792550098411	0.679041051979839	0.7511605656076003	0.8320146835952134	0.0	0.003559380027169123	0.34699182183788	0.8373895210164178	0.3464571721032157	0.582309261791979	0.6800342211496677	0.5786703623117635	0.8109842311923993	0.5801155516191565	0.5822384151520817	0.8422517677946335
8.176614881439084	0.8366733805843017	0.8414991221541815	0.8440967885079933	0.813535035050796	0.8384922283855065	0.5730567772168179	0.8435618301074644	0.8433009851452007	0.7446195469764656	0.8135248578774983	0.683955081836682	0.7462545156565661	0.8371065996434119	0.0	0.007327369040771188	0.37683674858104693	0.8403107648686583	0.3750350340041929	0.5765317327326873	0.685657178510915	0.5580838597422555	0.8140179823923287	0.5597063600998305	0.5746187770126392	0.8444150358569437
7.855459544383346	0.8462171463620689	0.8504036695007274	0.8532134831242679	0.818372589640645	0.8497472653015702	0.5689638351117212	0.852617819130679	0.8523019580311602	0.744337934933375	0.8183172756949024	0.6968701563080301	0.746480966877999	0.8494778450115308	0.0	0.01448995350839537	0.3921872547535575	0.8499657860403123	0.3876543108502505	0.5803651530256249	0.6991895599467391	0.5242109570930321	0.8219472970973599	0.5265180892801411	0.5706615235518072	0.8535671680869573
7.558578987150415	0.8521516535527744	0.863825443106194	0.8666316382219076	0.8162013132912926	0.8632271413288845	0.5609745114513549	0.8660523481349344	0.8657739994672045	0.7418753417230175	0.8159941767069249	0.7089473649482386	0.7445605610739392	0.8629288941301704	0.0	0.02697265059474296	0.38742187076678136	0.8638243118827387	0.3777429067952697	0.5912079589676151	0.7114594181963301	0.47402960443850733	0.8277513030649767	0.47740731733983954	0.562833008581244	0.8671150264161697
7.283321194464676	0.8442665455986046	0.876760527681596	0.8790327282493263	0.7982364429323745	0.8708426382468695	0.5385657695275963	0.8785860917918304	0.8784676524133459	0.729043010918498	0.7977986283971963	0.7089879113638379	0.7318375185510974	0.86674667007034	0.0	0.04723781554400342	0.3653256669124244	0.8758476684726126	0.3461948572059482	0.5999490408286257	0.7110496583999165	0.4149794012185437	0.8234255961337508	0.41912579673861206	0.5403755352457514	0.8795486330215467
7.027406886858749	0.8183514546252363	0.8823935255336735	0.8837409990262324	0.7643906165723631	0.8652020377050667	0.506088673806513	0.8835174524894402	0.8835127269125093	0.7038567945853599	0.7637330224830574	0.6935507940028764	0.7059570057342597	0.8516404885415643	0.0	0.07978393955500397	0.3440815643976863	0.8781427273321651	0.30888154219043346	0.6031548446183316	0.6945893481832193	0.3690429772681615	0.8045139377113282	0.372649378901192	0.5074072430578518	0.8840431758643373
6.788866259334691	0.7862456336309243	0.8769752057826546	0.8775246919595593	0.7313146098606087	0.8477284757303072	0.4892105723659461	0.8774677592795583	0.877427484305936	0.6816996770395957	0.730511371320423	0.6776143082015458	0.6825929253546138	0.8232043984511699	0.0	0.1316899689955887	0.352415588095046	0.8673508105634745	0.2905807044200125	0.6106234633280205	0.6777191991209203	0.3638101089077172	0.7804044166659588	0.3656143588844069	0.489719334014063	0.8775620122349044
6.5659881812212735	0.7673872241123073	0.8627000083692232	0.8628968950901676	0.718120562139784	0.8288406195023621	0.5155675617195563	0.8628913081477314	0.8627374076671556	0.6814712546266081	0.71722951884112	0.6795091093728599	0.6815011683134378	0.7999601622673587	0.0	0.2070875735722473	0.4098819707262175	0.8488500460844941	0.3056473456829959	0.6342634544777028	0.6801564535771961	0.4145892848814088	0.7667177694481128	0.4147160196798485	0.5155676091049882	0.8629634792234752
6.357279084551812	0.7737892736362948	0.8494692490809136	0.8497899414889492	0.7346707667741006	0.8210898566623966	0.5849573330082605	0.8497893067219616	0.849583850463797	0.7098496168887397	0.7333757819544844	0.7036428009363246	0.7106189897924763	0.7967304715586404	0.0	0.293446744320778	0.5073943622508154	0.8358624610427612	0.34595967677288675	0.6768888972413771	0.7095275312009747	0.5090687825692936	0.7731635640405662	0.5101759590198753	0.5858580699858228	0.8502796113288598
6.161429451632779	0.8030513482503964	0.8499386691096444	0.8507665831318858	0.7746878380355248	0.831618865924124	0.661212507248589	0.850755301860045	0.850560064314512	0.7561688416278428	0.7721165113314263	0.7380176828077638	0.7602512286359526	0.8161208827135978	0.0	0.3610787219356861	0.6037144865460543	0.8402849844276522	0.38395317673810964	0.7251183646939625	0.7561293740354315	0.6042237203495652	0.7988813549080344	0.6115184342212078	0.6652508089100356	0.851746992992355
5.977286312014345	0.8370335919011294	0.8614789998115909	0.8628333148219037	0.8163005006333303	0.8517155117770808	0.7075626539410876	0.8628017270947158	0.8626198297436022	0.7961394965849682	0.8105955828768873	0.761156879406003	0.8055543761488098	0.8435315447304689	0.0	0.3902858986761891	0.6598885569166248	0.8561228331140567	0.3982455506381797	0.756259122221875	0.7961383787895052	0.660037710520027	0.8294109264483204	0.6787588406773606	0.7168392688862036	0.8640429613059141
5.803830528148578	0.8600719493059145	0.8715581093913478	0.8730638492563668	0.8439277118706572	0.867147723829726	0.7154537124535103	0.8730143508555553	0.872870935889389	0.8141574961926402	0.8321096954834231	0.7620623393709294	0.8303802623789078	0.8632447764891724	0.0	0.3849179529741937	0.6678620218394608	0.8690520472307461	0.38719334783310616	0.7604688199269447	0.8141574747049635	0.6679159357916319	0.8510766113197665	0.7018703056312919	0.7313389422326647	0.8741675963970844
5.643340857787811	0.8683872345197209	0.8731349520166869	0.8744029253041423	0.8559612763738694	0.8716419497598533	0.6955927928667968	0.87435336647143	0.8742677145974597	0.8097601225855003	0.8347456066592743	0.7432252045031414	0.8342724725955772	0.8700353953766052	0.0	0.3576894081386113	0.6388732298038338	0.8721885617006858	0.35827554666624084	0.7426992807764976	0.8097599431428602	0.6388967670318774	0.8602350149034822	0.6909758812807697	0.7193068391556581	0.8752031324493376
5.48847420417124	0.8664963091298489	0.8680721323721831	0.8689214974219882	0.8580827046625716	0.8678515406224772	0.6632546098716586	0.8688851381551782	0.8688436503239894	0.7912901095762074	0.825651846093363	0.71449597125207	0.8255476357065803	0.8674366576644416	0.0	0.3204515756739701	0.5895681491737157	0.8678893627347151	0.32061702365616707	0.7142879334329139	0.7912899034403085	0.5895795023644582	0.8607246021867958	0.6625522257832589	0.6965233962577148	0.8693741144430996
5.339028296849973	0.8627375955084173	0.8633521894495171	0.8637523473335144	0.8584018922627661	0.8633129200939365	0.6320111398932706	0.8637336801265205	0.8637097835645295	0.7709066479577246	0.8158007727247414	0.6879098009310697	0.8157795192487866	0.8633031582698435	0.0	0.2828837840225454	0.5361112903438514	0.8633379227300382	0.28295169498735667	0.6878146497053241	0.7709064520769788	0.5361160501369757	0.8599527929096568	0.6319758116726268	0.6761443470384224	0.8639157602576321
5.200208008320333	0.8629482896661502	0.8638104597707774	0.8638758582208956	0.8615748467506427	0.8633977490067567	0.6074433782419072	0.8638726235593179	0.8638597544660621	0.7560785861046062	0.8111531473839457	0.6695982055538814	0.8111474923387479	0.8632954281184269	0.0	0.2501728836186861	0.4883323878561948	0.8634769133977681	0.25021498757707894	0.6695567419223897	0.7560781761150631	0.4883337247464042	0.8624383385970904	0.6066587792282729	0.6629342789055389	0.8638922934293598
5.136106831022086	0.8648094264285818	0.8659133633480885	0.8659190462350524	0.864124055828872	0.8652941720835778	0.5976136277618388	0.8659190182767581	0.8659133851997445	0.7511553102622398	0.8106853035518417	0.6634949871913047	0.8106819768757539	0.8650814760770138	0.0	0.2363057811740025	0.46803917925608685	0.8653679128957571	0.2363409851893147	0.6634677276149687	0.7511545790066321	0.4680396786409418	0.8647767007430738	0.596353156523711	0.6586281967001895	0.8659191492970826
5.06842372022301	0.8673576639932996	0.8686334973913012	0.8686865661911068	0.8667076402046113	0.8678769203798035	0.588862181587763	0.868683314803114	0.8686829051910125	0.7473894314009142	0.8107518615687118	0.65869987342398	0.8107498590045774	0.8675733000916447	0.0	0.2240345971189724	0.4502248726456519	0.8679277840623282	0.22406314629395166	0.6586813886967002	0.7473880698013737	0.45022498898869245	0.8672177288115062	0.5871887850927087	0.6551412250953409	0.8687069965647889
5.005005005005005	0.8701980732414872	0.8715260371043287	0.8717515572633164	0.8688877637865008	0.8707236278847148	0.5808216285067351	0.8717347257792915	0.8717318576198364	0.7443549252575792	0.810877589412005	0.6547010759938396	0.8108764133872174	0.870374201549708	0.0	0.2132519171874892	0.43470813109812223	0.8707483473414259	0.21327457449528262	0.654687570600044	0.7443525144740897	0.43470813488749505	0.8693077176102862	0.578833853544229	0.6520473783049897	0.8718240311097262
4.9431537320810675	0.8730067934529726	0.8742638203368406	0.8748043432717494	0.8703305185700645	0.8735028859153614	0.573102263645415	0.8747586092712363	0.8747371145979274	0.7416461550497507	0.8106615253879015	0.6510810964892673	0.8106608798893972	0.8731560464018547	0.0	0.2037440263231523	0.4210674206128586	0.8735089606301254	0.20376184304631595	0.6510697279831116	0.7416419875417753	0.42106745200025736	0.8706975199658004	0.5708942520929319	0.6490349827166435	0.8749556410996305
4.82392667631452	0.8773636708719187	0.878265987642101	0.8799238158868995	0.8699276974588874	0.8777314746861926	0.5573719322792858	0.8797462051710784	0.8795968078744895	0.7357500881356472	0.8080247637248367	0.6436195841080345	0.8080245776998598	0.8774840471664649	0.0	0.187410301316825	0.3977336508119036	0.8777364917690242	0.1874207968565578	0.643608926945262	0.73574250822642	0.39773393044142574	0.8702582580830889	0.5550007231754295	0.6422447026075442	0.880289262408604
4.710315591144607	0.8793340479096522	0.8798702747957174	0.8834268066996228	0.8647240187030462	0.8795726452813315	0.5403348475695778	0.8829518949891714	0.8824833145266269	0.7281915635934593	0.8019243590163528	0.6350899057304169	0.8019242079198308	0.8794409636878979	0.0	0.1733655156715097	0.3775792284326718	0.8796010392326361	0.17337199166837275	0.6350781720989698	0.7281830421214572	0.377579657606802	0.8650546001410686	0.5381045582361211	0.6340627077817204	0.8840453711798301
4.601932811780948	0.8790591682900334	0.8793607490643286	0.8857542551114137	0.8554093078255945	0.8792130434322645	0.5219271073505396	0.8847294358068447	0.8836643153791823	0.7190415415319159	0.7928749031946122	0.625690457496898	0.7928744808095038	0.8791542650462106	0.0	0.1608338742059051	0.3593817332908914	0.8792556843009349	0.16083822740150344	0.6256767652087931	0.719034021715913	0.3593821305554279	0.8557270314240285	0.520038326530702	0.624911531210858	0.8866141017833709
4.49842555105713	0.877006576262854	0.8771832870010543	0.8875150317242987	0.8431312754642724	0.8771113779759965	0.502571649436119	0.8855971238515951	0.8835658088402342	0.7089441293418238	0.7817883636695727	0.6159399083055515	0.7817873532387736	0.877086583367484	0.0	0.1495517431140911	0.3428212841245688	0.877151892468245	0.14955468364671118	0.6159240423749339	0.7089379389740581	0.34282152692299045	0.8434064349717515	0.5011056702223801	0.6153729331333417	0.888563554336035
4.399472063352397	0.8735216533426945	0.873632410404732	0.889110215112376	0.8289616917646003	0.8735963142492461	0.4827907202193955	0.8858714738657631	0.8824243790919444	0.6985230389307334	0.7694691274055764	0.6063024033078241	0.7694673134780621	0.8735852907911026	0.0	0.1394336038209614	0.327981327105758	0.8736263029458861	0.13943553391408112	0.6062844850236997	0.698517677593715	0.3279813967764659	0.8291752781571298	0.48173516369576974	0.6059136831633722	0.8902684630821414


==> dat/Turnbull_measurements.dat <==
1.724137931034480061e+03 -1.800568284733036251e+01 3.617278360175930629e-01
1.721170395869190088e+03 -1.793516778026142688e+01 3.617278360175930629e-01
1.720994070399779957e+03 -1.809312646527792978e+01 3.617278360175930629e-01
1.719484248898040050e+03 -1.779832982035341971e+01 3.617278360175930629e-01
1.717192829016830046e+03 -1.811350927482751771e+01 3.617278360175930629e-01
1.707519637183170062e+03 -1.845345733652186837e+01 3.617278360175930629e-01
1.515151515151520016e+03 -1.812609840213553980e+01 3.617278360175930629e-01
1.509013273963129905e+03 -1.860380065290426543e+01 3.617278360175930629e-01
1.508295625942680090e+03 -1.866554624884906843e+01 3.617278360175930629e-01
1.502044680326049956e+03 -1.834008379993014870e+01 3.617278360175930629e-01
1.292608352533220113e+03 -1.956543109596580265e+01 3.617278360175930629e-01
1.291989664082690069e+03 -1.934775365899667676e+01 3.617278360175930629e-01
1.290322580645160087e+03 -1.906048074738137998e+01 3.617278360175966156e-01
1.289009860986280046e+03 -1.940450377817442629e+01 3.617278360175930629e-01
1.288214742182140071e+03 -1.965757731917779338e+01 3.617278360175930629e-01
1.260344963925760112e+03 -1.957511836336893296e+01 3.617278360175895102e-01


==> dat/Turnbull_predictions.dat <==
8.904719501335707221e+00 -2.137551631090711268e+01 -2.016303621723486827e+01 -2.114212154593515436e+01 -2.060498636518637028e+01 -2.075588243682664924e+01 -2.073523350697172063e+01 -2.114842461786230032e+01 -2.208362344196105909e+01 -2.108288295473208862e+01 -2.206184109506030566e+01 -2.171294577132174553e+01 -2.113957678104477012e+01 -2.083467638233078389e+01 -2.131334989057646112e+01 -2.183431140222763389e+01 -2.104249279485878787e+01 -2.166074910238800300e+01 -2.117934565536936375e+01 -2.196828619128132942e+01 -2.119288856575148472e+01 -2.064875517011382300e+01 -2.135737990871914604e+01 -2.198680198731554469e+01 -2.146478045620192532e+01 -2.072891815330775245e+01
8.525149190110827391e+00 -2.069152395655355647e+01 -1.963202552840177262e+01 -2.053126353202844356e+01 -2.001461500489405765e+01 -2.016773135908441361e+01 -2.016452389239040244e+01 -2.052406332178153292e+01 -2.136799541677602932e+01 -2.036664306440311734e+01 -2.137957332566386626e+01 -2.109403249935540714e+01 -2.050950998108585921e+01 -1.984535862451241783e+01 -2.030524223842332887e+01 -2.140045385750326901e+01 -2.040444740681738978e+01 -2.097968799547182428e+01 -2.059979798027936226e+01 -2.132331088092511351e+01 -2.057912631804230941e+01 -2.026048028079422636e+01 -2.065352582093419542e+01 -2.129167556606368095e+01 -2.090834874923054088e+01 -2.015419464757188450e+01
8.176614881439084215e+00 -1.993094203592193026e+01 -1.914123845108162669e+01 -1.997003691775942613e+01 -1.947114136201759038e+01 -1.962552823750296582e+01 -1.962640897250965111e+01 -1.995995870376498615e+01 -2.069438825321213571e+01 -1.983424992750522975e+01 -2.075747091613270356e+01 -2.051997714408441098e+01 -1.993591346800825548e+01 -1.911889736478968160e+01 -1.939237305770647524e+01 -2.103326792392454792e+01 -1.980967783785587244e+01 -2.034512715428472518e+01 -2.011321844228370992e+01 -2.072273900917444323e+01 -1.999168338744267714e+01 -1.988984447251996102e+01 -2.001140676059920409e+01 -2.065926025552212408e+01 -2.040975578239139665e+01 -1.963796887466731889e+01
7.855459544383346149e+00 -1.914303927585010712e+01 -1.868226639225247254e+01 -1.944902832984412555e+01 -1.897283373486155966e+01 -1.912378605032703760e+01 -1.910841325895346543e+01 -1.941481677815203000e+01 -2.004821802703458644e+01 -1.942063876577678272e+01 -2.018358587133946713e+01 -1.998889331849941087e+01 -1.940224403872700876e+01 -1.863097092132742105e+01 -1.856884002055454985e+01 -2.067516966960437585e+01 -1.925075354133394256e+01 -1.974714015981328430e+01 -1.971098093813249008e+01 -2.016153955369831152e+01 -1.938995639935439286e+01 -1.953689330229710208e+01 -1.944316385808967951e+01 -2.007944565446539897e+01 -1.994701529723556988e+01 -1.916823997765779453e+01
7.558578987150415429e+00 -1.852388505970267829e+01 -1.825590878018828178e+01 -1.895279926663512882e+01 -1.857911531171421160e+01 -1.865840114995144461e+01 -1.858662000891750310e+01 -1.888084198294692584e+01 -1.942184970201234862e+01 -1.905280553090277351e+01 -1.963953869757198945e+01 -1.949933160191598702e+01 -1.890806236820613151e+01 -1.831609476689207483e+01 -1.794450095070049755e+01 -2.029318677367438895e+01 -1.872058343550497028e+01 -1.917576555304275843e+01 -1.936458202146876317e+01 -1.963112324075461501e+01 -1.874862819087081434e+01 -1.919920618074434771e+01 -1.895387637205853082e+01 -1.954461664081636840e+01 -1.951184891875903560e+01 -1.873303219153016030e+01
7.283321194464676296e+00 -1.816076450819484478e+01 -1.786557584265137777e+01 -1.846280846855422908e+01 -1.834580206912316669e+01 -1.822631932049659653e+01 -1.803490456029225797e+01 -1.848833599950186724e+01 -1.883076395999175290e+01 -1.869503653590053815e+01 -1.910372573029509624e+01 -1.904782688476748120e+01 -1.845275056664622326e+01 -1.811730507829125258e+01 -1.762331789561061512e+01 -1.987829718337061280e+01 -1.822179777438055837e+01 -1.863148490700860904e+01 -1.903791976580588141e+01 -1.912331368759763350e+01 -1.814346530362650256e+01 -1.887038586108849714e+01 -1.853707830146407431e+01 -1.904907625668603544e+01 -1.910326270509991176e+01 -1.831935979016107652e+01
7.027406886858749147e+00 -1.796089298389913225e+01 -1.751291033771155625e+01 -1.796126527490119429e+01 -1.822525158862859129e+01 -1.782496533669371175e+01 -1.747361609891471090e+01 -1.825128465565486025e+01 -1.832075880350234343e+01 -1.833248984254507263e+01 -1.856077472576058085e+01 -1.862754187041315390e+01 -1.803149575735645982e+01 -1.799958323458568543e+01 -1.750269757123773928e+01 -1.944351683387798602e+01 -1.776747380046298019e+01 -1.812881121977330423e+01 -1.870020271482817975e+01 -1.863547532340127688e+01 -1.775491387836659030e+01 -1.854335808781083017e+01 -1.817844014007375719e+01 -1.858836709644635832e+01 -1.871912269686890795e+01 -1.790966822477482978e+01
6.788866259334691122e+00 -1.783951032177996865e+01 -1.719725358730141807e+01 -1.744071785828333532e+01 -1.812723422505807847e+01 -1.745206673357560589e+01 -1.704723869867660468e+01 -1.801681220530583616e+01 -1.796063293309125442e+01 -1.796288213114574717e+01 -1.801956052351752291e+01 -1.822760767076455579e+01 -1.763392071729842669e+01 -1.794166085999915339e+01 -1.747773485396848159e+01 -1.900768549060160595e+01 -1.737465690711547595e+01 -1.768268508581455478e+01 -1.834056664423434668e+01 -1.817552488096367114e+01 -1.759075732822112670e+01 -1.821673537793460085e+01 -1.786084367959929864e+01 -1.815884703477274797e+01 -1.835275507092989855e+01 -1.748315209685744875e+01
6.565988181221273479e+00 -1.775222600194107514e+01 -1.691689142399505030e+01 -1.693995371075951795e+01 -1.795428987958407774e+01 -1.710614871870276232e+01 -1.688678828454220593e+01 -1.772821026738660422e+01 -1.774225263034669098e+01 -1.759257476341189275e+01 -1.754033861603293332e+01 -1.783199048033892353e+01 -1.724838446073333742e+01 -1.792456533527338891e+01 -1.752834250287520490e+01 -1.858450650912623203e+01 -1.707314014565435301e+01 -1.729269024214211115e+01 -1.797050694456683217e+01 -1.775866932897946526e+01 -1.747689226514581051e+01 -1.789658455810516458e+01 -1.756657337450747036e+01 -1.775744857965890589e+01 -1.799840980114650080e+01 -1.703629746191867511e+01
6.357279084551811899e+00 -1.766097467706902080e+01 -1.666995630687350882e+01 -1.660531434263571882e+01 -1.767386942644148817e+01 -1.678690211748838479e+01 -1.689363284015070121e+01 -1.740382877062480915e+01 -1.760662152805017300e+01 -1.723133606315992594e+01 -1.720925042542940986e+01 -1.742193010247393659e+01 -1.687696616936617033e+01 -1.790995075890696242e+01 -1.765124827395923290e+01 -1.818152690335523403e+01 -1.690100210257241287e+01 -1.694481385665445572e+01 -1.760791581516669524e+01 -1.738837828712347289e+01 -1.727650222245609513e+01 -1.759331083417388086e+01 -1.728033266891071307e+01 -1.738153458251896666e+01 -1.765702018571107246e+01 -1.663234151222582469e+01
6.161429451632779219e+00 -1.752504894581388228e+01 -1.645347598524574195e+01 -1.654647783526186444e+01 -1.735150183819712311e+01 -1.649492538690644139e+01 -1.691437874476769210e+01 -1.707230307953273751e+01 -1.748285461860760392e+01 -1.688807619778515701e+01 -1.698342843455767692e+01 -1.700316232088492185e+01 -1.655238256421471377e+01 -1.782545191566615728e+01 -1.779739113848804877e+01 -1.780242645791473066e+01 -1.684941665881972028e+01 -1.662379328305594228e+01 -1.726653420544434070e+01 -1.704227460107312808e+01 -1.698636766990733804e+01 -1.731890266401972056e+01 -1.699373033086195051e+01 -1.702885803530989506e+01 -1.733401775730511929e+01 -1.639435686250669377e+01
5.977286312014345349e+00 -1.732701075275668146e+01 -1.625963891895368718e+01 -1.661971022616567595e+01 -1.705406659417125681e+01 -1.623137765067170335e+01 -1.681588331555086313e+01 -1.675111438730101554e+01 -1.731689831563434723e+01 -1.656956694658696350e+01 -1.674018260812783154e+01 -1.667896497153242308e+01 -1.631492740905065375e+01 -1.763420636878833392e+01 -1.784067696757947630e+01 -1.744810680315717022e+01 -1.683972937441452444e+01 -1.632210041688849600e+01 -1.695731590944961198e+01 -1.669274908163048110e+01 -1.667960215479153874e+01 -1.708486475874794408e+01 -1.670714571380517199e+01 -1.669772763149691741e+01 -1.703517529364966165e+01 -1.633945370283054643e+01
5.803830528148577805e+00 -1.708891551574649981e+01 -1.607931751869472237e+01 -1.664082684014062608e+01 -1.681109889305096061e+01 -1.599795370801456507e+01 -1.659000354183372750e+01 -1.644856092754268673e+01 -1.710043996021023816e+01 -1.627947543443283962e+01 -1.645986781257261455e+01 -1.656887006040740928e+01 -1.615981496843775744e+01 -1.739599433258300110e+01 -1.771312771725225232e+01 -1.711479917815151097e+01 -1.678123089587131744e+01 -1.604097761259525612e+01 -1.669138104367856457e+01 -1.634636842620216513e+01 -1.640270187965865034e+01 -1.689732970481686891e+01 -1.642703962971563669e+01 -1.638744637590477637e+01 -1.676556734275667893e+01 -1.636656639421079618e+01
5.640157924421884239e+00 -1.684166791465316848e+01 -1.593163630095710737e+01 -1.652343284967363246e+01 -1.661408197516644591e+01 -1.579692325429492783e+01 -1.632085433719583278e+01 -1.616861023728040081e+01 -1.686165065570367716e+01 -1.601590261836616591e+01 -1.617572886827190004e+01 -1.654069572912159458e+01 -1.603781652315275252e+01 -1.717880973406762024e+01 -1.750428666821478885e+01 -1.679240229386497063e+01 -1.664729958257546016e+01 -1.578717548595742493e+01 -1.647509936926381613e+01 -1.603041070907403665e+01 -1.616476056359931590e+01 -1.675196255173494109e+01 -1.616225948845774951e+01 -1.609887915276456738e+01 -1.653004900910617181e+01 -1.636427125914482161e+01
5.485463521667581333e+00 -1.660186524598920244e+01 -1.583955639407092519e+01 -1.630898649128063127e+01 -1.642914354941477484e+01 -1.563147700384167216e+01 -1.605439449448475031e+01 -1.591299950809244379e+01 -1.662514566337976518e+01 -1.577265272646987349e+01 -1.590883606913156534e+01 -1.647579786484521946e+01 -1.590116251614581344e+01 -1.700544934349151660e+01 -1.728947858334068854e+01 -1.647414341239105440e+01 -1.647858799909813143e+01 -1.556973490353797906e+01 -1.629948072530412517e+01 -1.574543280511942633e+01 -1.594893367134990747e+01 -1.663637864144286738e+01 -1.592236036197806470e+01 -1.583447943630652688e+01 -1.633254067017109890e+01 -1.626766464159082659e+01
5.339028296849972932e+00 -1.637487449245657700e+01 -1.576835162426330861e+01 -1.606266124631182279e+01 -1.623112045747797083e+01 -1.550721730824867350e+01 -1.580122753195948526e+01 -1.568149304249582165e+01 -1.639993461219702553e+01 -1.554419739064893591e+01 -1.566731698311510179e+01 -1.640613657376721335e+01 -1.573925380388413764e+01 -1.686522797687193176e+01 -1.708247316897448087e+01 -1.616839007053901156e+01 -1.631984991386456230e+01 -1.539510385117220181e+01 -1.614300535413930504e+01 -1.548121514853159830e+01 -1.573637809664807286e+01 -1.653837987495998263e+01 -1.571679616348571251e+01 -1.559680106349246387e+01 -1.617278476135937382e+01 -1.611560932089609821e+01
5.200208008320332809e+00 -1.616159923640903529e+01 -1.569500658161488538e+01 -1.581564030833861878e+01 -1.601629852078708183e+01 -1.541504408704227735e+01 -1.556088633233845364e+01 -1.547208726779310695e+01 -1.618716146192731742e+01 -1.532756047146724399e+01 -1.545140439018773115e+01 -1.636925407292593704e+01 -1.556950012891979540e+01 -1.673865710497049264e+01 -1.687737879249468520e+01 -1.588725123616666934e+01 -1.619342826708837535e+01 -1.525948176506071974e+01 -1.598816246049365652e+01 -1.523430879819597550e+01 -1.552202628314996424e+01 -1.645077691901949279e+01 -1.555215869387773608e+01 -1.538607604998733791e+01 -1.604299623519829865e+01 -1.596737539602423794e+01
5.133470225872690307e+00 -1.605994509740999732e+01 -1.566263833092503610e+01 -1.569538681768948507e+01 -1.590446391667808612e+01 -1.535983383997356277e+01 -1.544495216880882538e+01 -1.537469697714966621e+01 -1.608522808594467435e+01 -1.522318337158946910e+01 -1.535136136902741022e+01 -1.635542063985691996e+01 -1.548715483853047914e+01 -1.667620621490338095e+01 -1.677417339617954539e+01 -1.575705894149760056e+01 -1.614437788561214404e+01 -1.520151736191269798e+01 -1.590906627659287054e+01 -1.511758362338113137e+01 -1.541509040196476654e+01 -1.640990007979884524e+01 -1.548527867940823910e+01 -1.528999055735965662e+01 -1.598524361780740399e+01 -1.590015912582457425e+01
5.068423720223010243e+00 -1.596143573127169013e+01 -1.565695675797000241e+01 -1.557793239721175205e+01 -1.579084577896801811e+01 -1.529405063097084039e+01 -1.533165024260603992e+01 -1.528155914484803901e+01 -1.598611810736021255e+01 -1.512124621415588344e+01 -1.525530477278696218e+01 -1.634105531501491271e+01 -1.540790451318160059e+01 -1.661317283856349292e+01 -1.667049058590306387e+01 -1.563327998007349429e+01 -1.612003832181229157e+01 -1.514667442186268431e+01 -1.582874720742526797e+01 -1.500573537022281023e+01 -1.530902426383878989e+01 -1.637079773886231848e+01 -1.542750845118435521e+01 -1.519935426513804622e+01 -1.593000481586409833e+01 -1.583559735180222461e+01
5.005005005005005003e+00 -1.586590261652564138e+01 -1.566691434075974065e+01 -1.546341529640475443e+01 -1.567613759229652182e+01 -1.521963990834791502e+01 -1.522090035484597514e+01 -1.519216627292578892e+01 -1.588972329408688289e+01 -1.502161519984234417e+01 -1.516235521720187762e+01 -1.632366692858348145e+01 -1.533193205052143782e+01 -1.654921794250028100e+01 -1.656657709047400573e+01 -1.551525525974375164e+01 -1.610872195761070813e+01 -1.509255003461571221e+01 -1.574745790318419481e+01 -1.489916785099353191e+01 -1.520426040858929539e+01 -1.633343405907498180e+01 -1.537727951581860353e+01 -1.511355799571661152e+01 -1.587587805666652763e+01 -1.577113478724837137e+01
4.943153732081067453e+00 -1.577315672227303622e+01 -1.568347671019965972e+01 -1.535185248669648672e+01 -1.556085904647210505e+01 -1.513927058579124818e+01 -1.511264466034287501e+01 -1.510599115308804485e+01 -1.579593317525081986e+01 -1.492415308486877912e+01 -1.507184787809983284e+01 -1.630141888811011697e+01 -1.525897458632133485e+01 -1.648425956179976382e+01 -1.646275661491135978e+01 -1.540231005094813632e+01 -1.609852694557467245e+01 -1.503727230938148374e+01 -1.566553113875073677e+01 -1.479836105013171021e+01 -1.510111744681121237e+01 -1.629779164466575736e+01 -1.533271349407741013e+01 -1.503201858717815220e+01 -1.582168007161029522e+01 -1.570439656667035422e+01
4.823926676314520101e+00 -1.559519417342979430e+01 -1.572021452767416250e+01 -1.513738048445033613e+01 -1.532996544676985629e+01 -1.500803929699076633e+01 -1.490340449827564129e+01 -1.494115107868088366e+01 -1.561569476528076272e+01 -1.473515335726798980e+01 -1.489662706767278344e+01 -1.623874640601853159e+01 -1.511998718501345351e+01 -1.635174352533887898e+01 -1.625662753571469565e+01 -1.518931335277877892e+01 -1.607236697534073855e+01 -1.491894094684616512e+01 -1.550101426646040714e+01 -1.461625962509868870e+01 -1.490047462053037819e+01 -1.623148874300089162e+01 -1.528798732276794503e+01 -1.487968738106309807e+01 -1.570869476244361351e+01 -1.555799185526841200e+01
4.710315591144606628e+00 -1.542578029891873648e+01 -1.573280049963545757e+01 -1.493389086397989729e+01 -1.509999296761090903e+01 -1.492823477733908355e+01 -1.470346278906902526e+01 -1.478285576762511155e+01 -1.544437866132448534e+01 -1.455302985180127351e+01 -1.472814413742599982e+01 -1.615170279958064370e+01 -1.498631636639903952e+01 -1.621707595002939328e+01 -1.605402074877750707e+01 -1.499051517037929848e+01 -1.603801996817717068e+01 -1.478819310491587125e+01 -1.533710000767311499e+01 -1.446412436768941134e+01 -1.470795031102314354e+01 -1.617089854936512694e+01 -1.523254560382729039e+01 -1.473901217429095922e+01 -1.558252851866037325e+01 -1.539150218203940668e+01
4.601932811780947929e+00 -1.526305315185553013e+01 -1.569636480008318813e+01 -1.474064141887873980e+01 -1.487191859429582230e+01 -1.488684451574861889e+01 -1.451226551612212923e+01 -1.462739132523817176e+01 -1.528084016894848318e+01 -1.437653561699041127e+01 -1.456619355627540813e+01 -1.604411720405738961e+01 -1.485396484985398224e+01 -1.608187301359696164e+01 -1.585591911785015640e+01 -1.480338910682183062e+01 -1.600050227315839635e+01 -1.464654013281383982e+01 -1.517475047568564506e+01 -1.438846519630178733e+01 -1.452364939273114608e+01 -1.611343467743395053e+01 -1.514777847426779189e+01 -1.460757643276321716e+01 -1.543729669900354651e+01 -1.520809813213368678e+01
4.498425551057129823e+00 -1.510515440969158796e+01 -1.560844392883730514e+01 -1.455688812552740075e+01 -1.464644852569619893e+01 -1.485047807752965277e+01 -1.432920162904911443e+01 -1.447191270162754861e+01 -1.512385210135821190e+01 -1.420448163575605527e+01 -1.441100488320529216e+01 -1.592039943376328459e+01 -1.472013212913443958e+01 -1.594724904200798576e+01 -1.566260676908242999e+01 -1.462622027879345232e+01 -1.595773961810412800e+01 -1.449680293422471777e+01 -1.501402484678451721e+01 -1.436948525632550933e+01 -1.434730423139265909e+01 -1.605437489173057486e+01 -1.503684354989414729e+01 -1.448352829365919980e+01 -1.527272669410669437e+01 -1.501338786774850931e+01
4.399472063352397377e+00 -1.495032933375656015e+01 -1.548281756187631153e+01 -1.438190051290430738e+01 -1.442427232234077650e+01 -1.478191138593217957e+01 -1.415364365223503640e+01 -1.431468146210984749e+01 -1.497215928283400821e+01 -1.403582249575579866e+01 -1.426188502424163218e+01 -1.578390134818624269e+01 -1.458312129605992347e+01 -1.581365537599431015e+01 -1.547397661216679587e+01 -1.445775831986701654e+01 -1.589909219033098076e+01 -1.434142798725013535e+01 -1.485453996010229893e+01 -1.437751103659395291e+01 -1.417847721880052347e+01 -1.598738156354259488e+01 -1.490714544967179123e+01 -1.436527318595854830e+01 -1.509309198924578688e+01 -1.481230706811686737e+01


==> dat/Turnbull_totsens.dat <==
temp dummy Q_Xe_vU02_vO01 Q_Xe_vU04_vO03 Q_Xe_vU08_vO09 sink_bias w_Xe_vU02_vO01 T0 S_vU00_vO01 S_Xe_vU02_vO01 Hf_pO2 S_Ui00_Oi01 source_strength S_U01_O02 S_Xe_vU01_vO01 w_Xe_vU04_vO03 Q_vU01_vO00 S_Xe_vU04_vO03 others
8.904719501335707 0.0 0.003380825529894282 0.30107515280288166 0.6101797665208786 0.8238823098062783 0.8238823098062783 0.8311217249360155 0.8341349331970632 0.8341349331970632 0.8972650198381147 0.9035440158037003 0.9069553010429048 0.9111768823132322 0.9111768823132322 0.964945446826617 0.9699415429552682 1.0159800640146084 1.2583918734128066
8.525149190110827 0.0 0.00704092856464687 0.3178285353791759 0.5772459695297238 0.8028816324797632 0.8028816324797632 0.8134497812910351 0.8172166347844906 0.8180408456292902 0.8914035047887223 0.9006373958954101 0.9053151719527428 0.9141238814685578 0.9141238814685578 0.9735287807824299 0.9891250170436137 1.0424918465609627 1.2879712136546424
8.176614881439084 0.0 0.01437225210795915 0.33887482902885707 0.5470393284898691 0.7750534469138555 0.7758935941516805 0.7874320617123077 0.7921909854440754 0.7928879026928591 0.8701945122632648 0.8796652437949516 0.8861758014240435 0.9043783763344369 0.9043783763344369 0.9672466187117829 0.9881512323023005 1.0444250086121665 1.2854742684162275
7.855459544383346 0.0 0.03202323484516651 0.344070689764193 0.5043911179950323 0.7196060647083684 0.7246104474845896 0.7425344022164245 0.7509339970428931 0.7539193572409564 0.8392536385008353 0.8507046914837483 0.8639205810860809 0.8972581695195542 0.8972581695195542 0.9626508571605988 0.9919438634986902 1.0496023426817074 1.31034052448124
7.558578987150415 0.0 0.06176596110093305 0.3494083669094825 0.4733593133582453 0.6668444178382518 0.6773813808027234 0.6986945672600317 0.707770573552439 0.7121543847155956 0.7948713829760337 0.8068810149866418 0.8321479600979401 0.8812856935617925 0.8812856935617925 0.9484297360154338 0.9873507946578804 1.0478471712662671 1.3104710694810437
7.283321194464676 0.0 0.1121566306856484 0.3596983666317862 0.4445721154498761 0.603767353863701 0.6263299987409556 0.647497884807734 0.6563180002497662 0.6608848981855193 0.7288860970853114 0.7424634300024185 0.7836535905103351 0.8466683471402282 0.8466683471402282 0.9104035408674798 0.9596347079988969 1.018459452999299 1.2860981223316394
7.027406886858749 0.0 0.1735690246108784 0.3799610842096609 0.4242762626861375 0.5410333214503732 0.5855750045663134 0.6060533651995021 0.6137637192182257 0.6210846577098668 0.6647258191265825 0.6736109685218956 0.7325293443491665 0.8024542807713295 0.8024542807713295 0.859687933326919 0.9177029734572426 0.9774856734609986 1.2469935844359874
6.788866259334691 0.0 0.244394949627631 0.4082593812638024 0.4309355790080675 0.511644700429525 0.5866580957745701 0.6032893520989985 0.6085251229318663 0.6192905429462594 0.6454530295272496 0.651489808668274 0.7267978300000165 0.798733594091003 0.798733594091003 0.8472262245040014 0.9118590419117293 0.962982495186878 1.2359799599062122
6.5659881812212735 0.0 0.3167341948152984 0.4371105113211622 0.44560371101472596 0.5029701429428958 0.6136232242592105 0.6255735056563526 0.6290306174330856 0.6473638741190065 0.6628551628832688 0.6682629932239241 0.7450384417848053 0.8115601743773962 0.8115601743773962 0.8481915964196406 0.9100221729813502 0.952012786171682 1.2227092876838097
6.357279084551812 0.0 0.3803528212392478 0.4608930024350469 0.46326563287489164 0.5061505887443843 0.6576868073983517 0.6740556136304191 0.6778441106884558 0.707445437481854 0.7221574010348898 0.7274160106071086 0.7914280896053396 0.8465160329891639 0.8469133065425449 0.8736312587419244 0.9288076887869627 0.9596911839332819 1.2086193135602574
6.161429451632779 0.0 0.4240185027725675 0.47181718990050076 0.47181718990050076 0.5032469506514986 0.6905342695764294 0.7151627282261158 0.722291857295118 0.763515021745353 0.7781132308985268 0.7875425735286101 0.8349674326242221 0.8749475256545015 0.8768989795345461 0.8922359520860736 0.9319553127181447 0.9521284149343998 1.169444613966894
5.977286312014345 0.0 0.4399043074613892 0.4622780996590976 0.4622780996590976 0.48222150121361984 0.6914026095429895 0.7297718668284846 0.7437063217389037 0.798126280772388 0.8121112148181229 0.8262662545076019 0.8595376492521959 0.8830386667343822 0.891049010938903 0.8979421137677254 0.9237624748798857 0.9337072067036372 1.1217596221792958
5.803830528148578 0.0 0.4326989426282711 0.4404092569658112 0.4404092569658112 0.4499994215236268 0.665063111300803 0.7205902498803449 0.7410225930145459 0.8087774323771229 0.8220382581738483 0.8435490863726157 0.8665096470493191 0.8789716888610732 0.8960961169461966 0.8976776132950058 0.9085086134533261 0.9108612638702117 1.067677859915551
5.640157924421884 0.0 0.3936546730480686 0.3948208051993659 0.3948208051993659 0.40030226585078904 0.6110334311181386 0.690567707382457 0.7199574234305802 0.799497678261949 0.8119689993097478 0.8432862889783481 0.8603111250223638 0.8664134968523045 0.8959970644348596 0.8963583416502666 0.9026143797387307 0.9032403689352703 1.0507069791264823
5.485463521667581 0.0 0.3526989484626074 0.3526989484626074 0.3526989484626074 0.35332689625438723 0.5513024806117868 0.6606041278379651 0.6999260885219946 0.7875556759150207 0.797772678070738 0.8385425647705355 0.8506111198001473 0.853850847736989 0.8938860982767097 0.8938860982767097 0.8967618100577958 0.8967618100577958 1.0331842898512706
5.339028296849973 0.0 0.3021627279387842 0.3021627279387842 0.3021627279387842 0.305489780617741 0.4861910887044093 0.6259902868001402 0.6773139141875554 0.7703240527306002 0.778639223000982 0.8338530204272757 0.8441711589395573 0.8478473942712107 0.8979728922708419 0.8979728922708419 0.9030174925090625 0.9030174925090625 1.0583822985428946
5.200208008320333 0.0 0.2667768444173736 0.2667768444173736 0.2667768444173736 0.26979987487786494 0.4381733670920531 0.6058219769574793 0.6693111446491447 0.7646339040773792 0.7711381184511096 0.8364591374620389 0.8431057131085469 0.8460571482323581 0.9026410642962205 0.9026410642962205 0.9071311862469881 0.9071311862469881 1.0566085411731756
5.13347022587269 0.0 0.2534718776811596 0.2534718776811596 0.2534718776811596 0.2550844194161899 0.41888376603131683 0.5977902652113734 0.6659560722590816 0.7603788008515524 0.7663803348181831 0.8343582107317777 0.8390324515782928 0.8406258239173131 0.8982560995276239 0.8982560995276239 0.9014651919828465 0.9014651919828465 1.0387001252190453
5.06842372022301 0.0 0.2385270974159581 0.2385270974159581 0.2385270974159581 0.24063048039526536 0.40046589608604416 0.5884433521320899 0.6617892335163785 0.757347816729128 0.7637231060472544 0.8362907610884056 0.840002576744334 0.8419826442988572 0.9027571251745939 0.9027571251745939 0.9056100978358725 0.9056100978358725 1.0426009671957073
5.005005005005005 0.0 0.2280662184763491 0.2280662184763491 0.2280662184763491 0.2316217725753018 0.3855068525774543 0.5817306170502978 0.6621041534414378 0.7582705049278264 0.7654250600708191 0.8411378311458051 0.8446257359275041 0.8469831610126842 0.9112094553739746 0.9112094553739746 0.914276313553713 0.914276313553713 1.0519670070102993
4.9431537320810675 0.0 0.2159368912753568 0.2159368912753568 0.2159368912753568 0.21888435484626334 0.37142897411923304 0.5730008842692358 0.6578243732887135 0.7547420348932783 0.7633467469469987 0.84046079788691 0.8429421877389326 0.8444542309399362 0.9086856018627194 0.9086856018627194 0.910467851630299 0.910467851630299 1.0413201587757919
4.82392667631452 0.0 0.197083257812352 0.197083257812352 0.197083257812352 0.20090056698131523 0.34679616598947394 0.5570457505007702 0.651766975993837 0.74967124278759 0.7632037762883879 0.8449245989046446 0.8474379805657237 0.8492883677695123 0.9167981130546868 0.9167981130546868 0.9180226675202381 0.9180226675202381 1.0501804367838825
4.710315591144607 0.0 0.1802608604896689 0.1802608604896689 0.1802608604896689 0.18362127917724322 0.32404532047907164 0.5347534827526428 0.6396662259343033 0.7379386892403383 0.758645233731466 0.8417801555751412 0.843811721931766 0.8454539577819644 0.9136948919712322 0.9136948919712322 0.914263921130275 0.914263921130275 1.0467266379037938
4.601932811780948 0.0 0.1658334421817067 0.1658334421817067 0.1658334421817067 0.1675010015015152 0.3042859766621432 0.5145849974638959 0.6273500684647357 0.724890789077183 0.7544333709279747 0.8335685419545124 0.8346153230081566 0.8351863606331642 0.901828806240964 0.901828806240964 0.901828806240964 0.901828806240964 1.030045513844382
4.49842555105713 0.0 0.1519142677714888 0.1519142677714888 0.1519142677714888 0.15319910901082373 0.2846425445164178 0.4914036428373024 0.615418881070868 0.7114200684621206 0.7521147302858282 0.8292303123281272 0.8297355308925483 0.8300707258344185 0.8942004124422562 0.8942004124422562 0.8942004124422562 0.8942004124422562 1.0266771685856972
4.399472063352397 0.0 0.1400727971995519 0.1400727971995519 0.1400727971995519 0.14094734780574822 0.26708063796693704 0.46769770346690676 0.6043953895259088 0.6983115916072917 0.750662448495973 0.826027512767532 0.8262333699765063 0.8264445315935306 0.8882464042119498 0.8882464042119498 0.8882464042119498 0.8882464042119498 1.0284158341705536


==> dat/Turnbull_upper_totsens.dat <==
T	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU01_vO00	S_vU00_vO01	S_h	S_e	S_Ui00_Oi01	S_Xe_vU01_vO01	S_Xe_vU02_vO01	S_Xe_vU04_vO03	Q_vU01_vO00	Q_Xe_vU02_vO01	Q_Xe_vU04_vO03	Q_Xe_vU08_vO09	log10_w_vU01_vO00	log10_w_Xe_vU02_vO01	log10_w_Xe_vU04_vO03	log10_w_Xe_vU08_vO09	T0	Hf_pO2	log10_sink_bias	log10_source_strength	other
8.904719501335707	0.8331868860494422	0.8428319220780154	0.8439633357707123	0.8096377931620388	0.838927455430957	0.5907889747025767	0.8434928917732174	0.8430590659765022	0.7581618092882163	0.8095863629515379	0.67832973113623	0.8095748632061103	0.8356044688825243	0.001547227919597512	0.3138378381732221	0.5848676835089776	0.840488412758916	0.31389709437527025	0.6776708687740175	0.75656320016813	0.5865428869869035	0.8331404090572914	0.5892417114345078	0.5909909422049439	1.000000000000004
8.525149190110827	0.8320146835952134	0.8412673473071806	0.8422517677946335	0.8109842311923993	0.8373895210164178	0.5822384151520817	0.8419317866178269	0.8414421714621884	0.7511605656076003	0.810979358109073	0.6800342211496677	0.8109792550098411	0.8341529570381597	0.003559380027169123	0.3464571721032157	0.5786703623117635	0.8392950881895588	0.34699182183788	0.679041051979839	0.7497479693443003	0.5801155516191565	0.8320141717212518	0.5807076066397566	0.582309261791979	1.0000000000000069
8.176614881439084	0.8371065996434119	0.8433009851452007	0.8444150358569438	0.8140179823923287	0.8403107648686583	0.5746187770126392	0.8440967885079933	0.8435618301074644	0.7462545156565661	0.813535035050796	0.685657178510915	0.8135248578774983	0.8384922283855065	0.007327369040771188	0.3750350340041929	0.5580838597422555	0.8414991221541815	0.37683674858104693	0.683955081836682	0.7446195469764656	0.5597063600998305	0.8366733805843017	0.5730567772168179	0.5765317327326873	1.0000000000000093
7.855459544383346	0.8494778450115308	0.8523019580311602	0.8535671680869572	0.8219472970973599	0.8499657860403123	0.5706615235518072	0.8532134831242679	0.852617819130679	0.746480966877999	0.818372589640645	0.6991895599467391	0.8183172756949024	0.8497472653015702	0.01448995350839537	0.3876543108502505	0.5242109570930321	0.8504036695007274	0.3921872547535575	0.6968701563080301	0.744337934933375	0.5265180892801411	0.8462171463620689	0.5689638351117212	0.5803651530256249	1.0000000000000147
7.558578987150415	0.8629288941301704	0.8657739994672045	0.8671150264161696	0.8277513030649767	0.8638243118827387	0.562833008581244	0.8666316382219076	0.8660523481349344	0.7445605610739392	0.8162013132912926	0.7114594181963301	0.8159941767069249	0.8632271413288845	0.02697265059474296	0.3777429067952697	0.47402960443850733	0.863825443106194	0.38742187076678136	0.7089473649482386	0.7418753417230175	0.47740731733983954	0.8521516535527744	0.5609745114513549	0.5912079589676151	1.0000000000000189
7.283321194464676	0.86674667007034	0.8784676524133459	0.8795486330215467	0.8234255961337508	0.8758476684726126	0.5403755352457514	0.8790327282493263	0.8785860917918304	0.7318375185510974	0.7982364429323745	0.7110496583999165	0.7977986283971963	0.8708426382468695	0.04723781554400342	0.3461948572059482	0.4149794012185437	0.876760527681596	0.3653256669124244	0.7089879113638379	0.729043010918498	0.41912579673861206	0.8442665455986046	0.5385657695275963	0.5999490408286257	1.0000000000000207
7.027406886858749	0.8516404885415643	0.8835127269125093	0.884043175864337	0.8045139377113282	0.8781427273321651	0.5074072430578518	0.8837409990262324	0.8835174524894402	0.7059570057342597	0.7643906165723631	0.6945893481832193	0.7637330224830574	0.8652020377050667	0.07978393955500397	0.30888154219043346	0.3690429772681615	0.8823935255336735	0.3440815643976863	0.6935507940028764	0.7038567945853599	0.372649378901192	0.8183514546252363	0.506088673806513	0.6031548446183316	1.0000000000000215
6.788866259334691	0.8232043984511699	0.877427484305936	0.8775620122349043	0.7804044166659588	0.8673508105634745	0.489719334014063	0.8775246919595593	0.8774677592795583	0.6825929253546138	0.7313146098606087	0.6777191991209203	0.730511371320423	0.8477284757303072	0.1316899689955887	0.2905807044200125	0.3638101089077172	0.8769752057826546	0.352415588095046	0.6776143082015458	0.6816996770395957	0.3656143588844069	0.7862456336309243	0.4892105723659461	0.6106234633280205	1.0000000000000187
6.5659881812212735	0.7999601622673587	0.8627374076671556	0.862963479223475	0.7667177694481128	0.8488500460844941	0.5155676091049882	0.8628968950901676	0.8628913081477314	0.6815011683134378	0.718120562139784	0.6801564535771961	0.71722951884112	0.8288406195023621	0.2070875735722473	0.3056473456829959	0.4145892848814088	0.8627000083692232	0.4098819707262175	0.6795091093728599	0.6814712546266081	0.4147160196798485	0.7673872241123073	0.5155675617195563	0.6342634544777028	1.000000000000013
6.357279084551812	0.7967304715586404	0.849583850463797	0.8502796113288597	0.7731635640405662	0.8358624610427612	0.5858580699858228	0.8497899414889492	0.8497893067219616	0.7106189897924763	0.7346707667741006	0.7095275312009747	0.7333757819544844	0.8210898566623966	0.293446744320778	0.34595967677288675	0.5090687825692936	0.8494692490809136	0.5073943622508154	0.7036428009363246	0.7098496168887397	0.5101759590198753	0.7737892736362948	0.5849573330082605	0.6768888972413771	1.0000000000000093
6.161429451632779	0.8161208827135978	0.850560064314512	0.8517469929923551	0.7988813549080344	0.8402849844276522	0.6652508089100356	0.8507665831318858	0.850755301860045	0.7602512286359526	0.7746878380355248	0.7561293740354315	0.7721165113314263	0.831618865924124	0.3610787219356861	0.38395317673810964	0.6042237203495652	0.8499386691096444	0.6037144865460543	0.7380176828077638	0.7561688416278428	0.6115184342212078	0.8030513482503964	0.661212507248589	0.7251183646939625	1.0000000000000073
5.977286312014345	0.8435315447304689	0.8626198297436022	0.8640429613059141	0.8294109264483204	0.8561228331140567	0.7168392688862036	0.8628333148219037	0.8628017270947158	0.8055543761488098	0.8163005006333303	0.7961383787895052	0.8105955828768873	0.8517155117770808	0.3902858986761891	0.3982455506381797	0.660037710520027	0.8614789998115909	0.6598885569166248	0.761156879406003	0.7961394965849682	0.6787588406773606	0.8370335919011294	0.7075626539410876	0.756259122221875	1.000000000000005
5.803830528148578	0.8632447764891724	0.872870935889389	0.8741675963970844	0.8510766113197665	0.8690520472307461	0.7313389422326647	0.8730638492563668	0.8730143508555553	0.8303802623789078	0.8439277118706572	0.8141574747049635	0.8321096954834231	0.867147723829726	0.3849179529741937	0.38719334783310616	0.6679159357916319	0.8715581093913478	0.6678620218394608	0.7620623393709294	0.8141574961926402	0.7018703056312919	0.8600719493059145	0.7154537124535103	0.7604688199269447	1.0000000000000042
5.643340857787811	0.8700353953766052	0.8742677145974597	0.8752031324493377	0.8602350149034822	0.8721885617006858	0.7193068391556581	0.8744029253041423	0.87435336647143	0.8342724725955772	0.8559612763738694	0.8097599431428602	0.8347456066592743	0.8716419497598533	0.3576894081386113	0.35827554666624084	0.6388967670318774	0.8731349520166869	0.6388732298038338	0.7432252045031414	0.8097601225855003	0.6909758812807697	0.8683872345197209	0.6955927928667968	0.7426992807764976	1.0000000000000036
5.48847420417124	0.8674366576644416	0.8688436503239894	0.8693741144430996	0.8607246021867958	0.8678893627347151	0.6965233962577148	0.8689214974219882	0.8688851381551782	0.8255476357065803	0.8580827046625716	0.7912899034403085	0.825651846093363	0.8678515406224772	0.3204515756739701	0.32061702365616707	0.5895795023644582	0.8680721323721831	0.5895681491737157	0.71449597125207	0.7912901095762074	0.6625522257832589	0.8664963091298489	0.6632546098716586	0.7142879334329139	1.0000000000000022
5.339028296849973	0.8633031582698435	0.8637097835645295	0.863915760257632	0.8599527929096568	0.8633379227300382	0.6761443470384224	0.8637523473335144	0.8637336801265205	0.8157795192487866	0.8584018922627661	0.7709064520769788	0.8158007727247414	0.8633129200939365	0.2828837840225454	0.28295169498735667	0.5361160501369757	0.8633521894495171	0.5361112903438514	0.6879098009310697	0.7709066479577246	0.6319758116726268	0.8627375955084173	0.6320111398932706	0.6878146497053241	1.0000000000000022
5.200208008320333	0.8632954281184269	0.8638597544660621	0.8638922934293599	0.8624383385970904	0.8634769133977681	0.6629342789055389	0.8638758582208956	0.8638726235593179	0.8111474923387479	0.8615748467506427	0.7560781761150631	0.8111531473839457	0.8633977490067567	0.2501728836186861	0.25021498757707894	0.4883337247464042	0.8638104597707774	0.4883323878561948	0.6695982055538814	0.7560785861046062	0.6066587792282729	0.8629482896661502	0.6074433782419072	0.6695567419223897	1.0000000000000018
5.136106831022086	0.8650814760770138	0.8659133851997445	0.8659191492970829	0.8647767007430738	0.8653679128957571	0.6586281967001895	0.8659190462350524	0.8659190182767581	0.8106819768757539	0.864124055828872	0.7511545790066321	0.8106853035518417	0.8652941720835778	0.2363057811740025	0.2363409851893147	0.4680396786409418	0.8659133633480885	0.46803917925608685	0.6634949871913047	0.7511553102622398	0.596353156523711	0.8648094264285818	0.5976136277618388	0.6634677276149687	1.000000000000001
5.06842372022301	0.8675733000916447	0.8686829051910125	0.8687069965647889	0.8672177288115062	0.8679277840623282	0.6551412250953409	0.8686865661911068	0.868683314803114	0.8107498590045774	0.8667076402046113	0.7473880698013737	0.8107518615687118	0.8678769203798035	0.2240345971189724	0.22406314629395166	0.45022498898869245	0.8686334973913012	0.4502248726456519	0.65869987342398	0.7473894314009142	0.5871887850927087	0.8673576639932996	0.588862181587763	0.6586813886967002	1.000000000000001
5.005005005005005	0.870374201549708	0.8717318576198364	0.8718240311097261	0.8693077176102862	0.8707483473414259	0.6520473783049897	0.8717515572633164	0.8717347257792915	0.8108764133872174	0.8688877637865008	0.7443525144740897	0.810877589412005	0.8707236278847148	0.2132519171874892	0.21327457449528262	0.43470813488749505	0.8715260371043287	0.43470813109812223	0.6547010759938396	0.7443549252575792	0.578833853544229	0.8701980732414872	0.5808216285067351	0.654687570600044	1.000000000000001
4.9431537320810675	0.8731560464018547	0.8747371145979274	0.8749556410996304	0.8706975199658004	0.8735089606301254	0.6490349827166435	0.8748043432717494	0.8747586092712363	0.8106608798893972	0.8703305185700645	0.7416419875417753	0.8106615253879015	0.8735028859153614	0.2037440263231523	0.20376184304631595	0.42106745200025736	0.8742638203368406	0.4210674206128586	0.6510810964892673	0.7416461550497507	0.5708942520929319	0.8730067934529726	0.573102263645415	0.6510697279831116	1.0000000000000018
4.82392667631452	0.8774840471664649	0.8795968078744895	0.8802892624086038	0.8702582580830889	0.8777364917690242	0.6422447026075442	0.8799238158868995	0.8797462051710784	0.8080245776998598	0.8699276974588874	0.73574250822642	0.8080247637248367	0.8777314746861926	0.187410301316825	0.1874207968565578	0.39773393044142574	0.878265987642101	0.3977336508119036	0.6436195841080345	0.7357500881356472	0.5550007231754295	0.8773636708719187	0.5573719322792858	0.643608926945262	1.0000000000000018
4.710315591144607	0.8794409636878979	0.8824833145266269	0.8840453711798298	0.8650546001410686	0.8796010392326361	0.6340627077817204	0.8834268066996228	0.8829518949891714	0.8019242079198308	0.8647240187030462	0.7281830421214572	0.8019243590163528	0.8795726452813315	0.1733655156715097	0.17337199166837275	0.377579657606802	0.8798702747957174	0.3775792284326718	0.6350899057304169	0.7281915635934593	0.5381045582361211	0.8793340479096522	0.5403348475695778	0.6350781720989698	1.0000000000000016
4.601932811780948	0.8791542650462106	0.8836643153791823	0.8866141017833707	0.8557270314240285	0.8792556843009349	0.624911531210858	0.8857542551114137	0.8847294358068447	0.7928744808095038	0.8554093078255945	0.719034021715913	0.7928749031946122	0.8792130434322645	0.1608338742059051	0.16083822740150344	0.3593821305554279	0.8793607490643286	0.3593817332908914	0.625690457496898	0.7190415415319159	0.520038326530702	0.8790591682900334	0.5219271073505396	0.6256767652087931	1.000000000000003
4.49842555105713	0.877086583367484	0.8835658088402342	0.8885635543360351	0.8434064349717515	0.877151892468245	0.6153729331333417	0.8875150317242987	0.8855971238515951	0.7817873532387736	0.8431312754642724	0.7089379389740581	0.7817883636695727	0.8771113779759965	0.1495517431140911	0.14955468364671118	0.34282152692299045	0.8771832870010543	0.3428212841245688	0.6159399083055515	0.7089441293418238	0.5011056702223801	0.877006576262854	0.502571649436119	0.6159240423749339	1.0000000000000042
4.399472063352397	0.8735852907911026	0.8824243790919444	0.8902684630821411	0.8291752781571298	0.8736263029458861	0.6059136831633722	0.889110215112376	0.8858714738657631	0.7694673134780621	0.8289616917646003	0.698517677593715	0.7694691274055764	0.8735963142492461	0.1394336038209614	0.13943553391408112	0.3279813967764659	0.873632410404732	0.327981327105758	0.6063024033078241	0.6985230389307334	0.48173516369576974	0.8735216533426945	0.4827907202193955	0.6062844850236997	1.0000000000000022


==> dat/consistency_Davies_Long.dat <==
1.000000000000000056e-01 2.948399789146404215e-01
2.000000000000000111e-01 1.854490624735626869e-01
2.999999999999999889e-01 1.257406454642828464e-01
4.000000000000000222e-01 1.109156225906311050e-01
5.000000000000000000e-01 1.247315030736033253e-01
5.999999999999999778e-01 1.461344598401470574e-01
6.999999999999999556e-01 1.720274429013222972e-01
8.000000000000000444e-01 1.969631704519298199e-01
9.000000000000000222e-01 2.236160237955734098e-01
1.000000000000000000e+00 2.497523468011601244e-01
1.100000000000000089e+00 2.788573394597776423e-01
1.199999999999999956e+00 3.046389213991002043e-01
1.300000000000000044e+00 3.262632775943579699e-01
1.399999999999999911e+00 3.479460299951656066e-01
1.500000000000000000e+00 3.680478473401982975e-01
1.600000000000000089e+00 3.877977235294182701e-01
1.699999999999999956e+00 4.107174882908761204e-01
1.800000000000000044e+00 4.333913566284259833e-01
1.899999999999999911e+00 4.523206190964617068e-01
2.000000000000000000e+00 4.692448916143858173e-01


==> dat/consistency_Miekely_Felix.dat <==
5.000000000000000000e-01 2.561497955253296599e+00
1.000000000000000000e+00 2.116529279218635651e+00
1.500000000000000000e+00 1.818334453106413395e+00
2.000000000000000000e+00 1.571398343925304086e+00
2.500000000000000000e+00 1.403496977456020423e+00
3.000000000000000000e+00 1.267770870243391634e+00
3.500000000000000000e+00 1.170527046976178820e+00
4.000000000000000000e+00 1.077900476461559398e+00
4.500000000000000000e+00 9.983703305496752778e-01
5.000000000000000000e+00 9.620701337259035535e-01
5.500000000000000000e+00 9.074048777435100854e-01
6.000000000000000000e+00 8.830535613027385988e-01
6.500000000000000000e+00 8.539641159418439598e-01
7.000000000000000000e+00 8.379437233210015323e-01
7.500000000000000000e+00 8.295879560767094318e-01
8.000000000000000000e+00 8.274799055161474737e-01
8.500000000000000000e+00 8.273255626031394971e-01
9.000000000000000000e+00 8.308812454707324990e-01
9.500000000000000000e+00 8.365646748939041810e-01
1.000000000000000000e+01 8.490736818141059183e-01


==> dat/consistency_Sabioni.dat <==
1.000000000000000056e-01 5.556948065040070994e-02
2.000000000000000111e-01 4.224092947024932904e-02
2.999999999999999889e-01 2.436483208464473513e-02
4.000000000000000222e-01 1.952952080556450212e-02
5.000000000000000000e-01 2.393860171901572576e-02
5.999999999999999778e-01 3.132871183344859700e-02
6.999999999999999556e-01 4.073414407398563003e-02
8.000000000000000444e-01 5.078185773056431013e-02
9.000000000000000222e-01 5.815252591273603611e-02
1.000000000000000000e+00 6.514073143853055248e-02
1.100000000000000089e+00 7.120256848229618296e-02
1.199999999999999956e+00 8.188397872161136404e-02
1.300000000000000044e+00 8.860691963404038196e-02
1.399999999999999911e+00 9.593355027831305948e-02
1.500000000000000000e+00 1.052120562602430615e-01
1.600000000000000089e+00 1.100252077745709073e-01
1.699999999999999956e+00 1.176527025083787537e-01
1.800000000000000044e+00 1.217621364066844153e-01
1.899999999999999911e+00 1.304685129084862949e-01
2.000000000000000000e+00 1.362992739754495530e-01


==> dat/consistency_Turnbull.dat <==
1.000000000000000056e-01 2.762948763039413391e-01
2.000000000000000111e-01 2.212866793814910471e-01
2.999999999999999889e-01 1.864606200554306537e-01
4.000000000000000222e-01 1.530928522633950850e-01
5.000000000000000000e-01 1.277240307894769999e-01
5.999999999999999778e-01 1.102380154076072621e-01
6.999999999999999556e-01 9.382032333225108489e-02
8.000000000000000444e-01 8.456526326369553925e-02
9.000000000000000222e-01 8.022898056216160034e-02
1.000000000000000000e+00 7.506545822317227390e-02
1.100000000000000089e+00 8.237285940518163097e-02
1.199999999999999956e+00 8.939947424971018963e-02
1.300000000000000044e+00 1.009403678510277930e-01
1.399999999999999911e+00 1.166791911146937560e-01
1.500000000000000000e+00 1.198769357837881494e-01
1.600000000000000089e+00 1.249407506087873015e-01
1.699999999999999956e+00 1.326946722433994807e-01
1.800000000000000044e+00 1.435061584405800950e-01
1.899999999999999911e+00 1.587911029074118019e-01
2.000000000000000000e+00 1.612760505483169238e-01


==> dat/consistency_stoichiometry.dat <==
5.000000000000000000e-01 3.184600712395245330e-03
1.000000000000000000e+00 3.012212363391719716e-03
1.500000000000000000e+00 2.927740940369407199e-03
2.000000000000000000e+00 2.897689378717903559e-03
2.500000000000000000e+00 2.886907026592546496e-03
3.000000000000000000e+00 2.886589192124409866e-03
3.500000000000000000e+00 2.890644803681920866e-03
4.000000000000000000e+00 2.901702961512128091e-03
4.500000000000000000e+00 2.916492542017610611e-03
5.000000000000000000e+00 2.943175351805106445e-03
5.500000000000000000e+00 2.963196759680375436e-03
6.000000000000000000e+00 2.986391692572367210e-03
6.500000000000000000e+00 3.015653356354983800e-03
7.000000000000000000e+00 3.052437125020641701e-03
7.500000000000000000e+00 3.079427340259433942e-03
8.000000000000000000e+00 3.119068683490236644e-03
8.500000000000000000e+00 3.153401280237689945e-03
9.000000000000000000e+00 3.214658768251996319e-03
9.500000000000000000e+00 3.236744107515561724e-03
1.000000000000000000e+01 3.264388650309445628e-03


==> dat/diffusion_mechanism_nominal.dat <==
8.904719501335707221e+00 -2.513230735159404006e+01 -2.365242179730032390e+01 -2.200999513070813052e+01 -2.771956949234241208e+01 -2.616571504979539142e+01 -2.286160858881062197e+01 -2.570672620713235190e+01 -2.344091239560644269e+01 -3.481313323589289865e+01 -3.130736483835528361e+01
8.525149190110827391e+00 -2.453785622172887670e+01 -2.288287753496426546e+01 -2.134398149793808130e+01 -2.680389583760785754e+01 -2.520759343310436762e+01 -2.230382065353236598e+01 -2.496381507408942824e+01 -2.280825706563631528e+01 -3.336073978587909750e+01 -3.024149622030824958e+01
8.176614881439084215e+00 -2.396364929755578999e+01 -2.217133780309654156e+01 -2.073387249929431775e+01 -2.594902527317778862e+01 -2.432011111761390865e+01 -2.182826248936318692e+01 -2.430912064528415684e+01 -2.223792866765029785e+01 -3.201025046353525738e+01 -2.928110141846962122e+01
7.855459544383346149e+00 -2.340638664779877942e+01 -2.150720767356697394e+01 -2.018667762128802678e+01 -2.514595635897730830e+01 -2.351046462377762225e+01 -2.144269452702257794e+01 -2.375162114743012509e+01 -2.173425668898575225e+01 -3.076710104328143913e+01 -2.843504846903772432e+01
7.558578987150415429e+00 -2.286127123802935301e+01 -2.088820413531776410e+01 -1.971508992048937614e+01 -2.439367865536895863e+01 -2.279142574136319865e+01 -2.117358963430584851e+01 -2.331874312164422136e+01 -2.130773935327597002e+01 -2.964248871708299760e+01 -2.773059035376027026e+01
7.283321194464676296e+00 -2.233272141890748230e+01 -2.031922771664095251e+01 -1.933202799794585758e+01 -2.369785655969010207e+01 -2.217565700438514398e+01 -2.104364136112163308e+01 -2.303367154152723018e+01 -2.096974347354365165e+01 -2.864740745573594083e+01 -2.719044043719429737e+01
7.027406886858749147e+00 -2.182784060962400119e+01 -1.980351484350356017e+01 -1.904220161140629131e+01 -2.306202746447121399e+01 -2.166729255119407327e+01 -2.105585071230589733e+01 -2.289947422481248296e+01 -2.072400066253986850e+01 -2.778420180571531262e+01 -2.681690566969234624e+01
6.788866259334691122e+00 -2.134988243691144305e+01 -1.933717134806464344e+01 -1.883914556824791831e+01 -2.248226986785534010e+01 -2.125908228968660296e+01 -2.119239211981450666e+01 -2.289809590853216292e+01 -2.056348782870017544e+01 -2.704378763289575360e+01 -2.659098579329897305e+01
6.565988181221273479e+00 -2.089868512536095579e+01 -1.891222310565792597e+01 -1.871168101565968200e+01 -2.195038522908155443e+01 -2.093896486881008556e+01 -2.142924931205292438e+01 -2.300512011807592216e+01 -2.047674215500407513e+01 -2.641230971859218002e+01 -2.648724276335932970e+01
6.357279084551811899e+00 -2.047329292559284397e+01 -1.852116218379327606e+01 -1.865069774365941413e+01 -2.145854157364551895e+01 -2.069693162665864250e+01 -2.175008583094566106e+01 -2.320373291696336082e+01 -2.045453373148903253e+01 -2.587806545617551279e+01 -2.648784280203179620e+01
6.161429451632779219e+00 -2.007291704428909540e+01 -1.815853286619859830e+01 -1.865096071808379108e+01 -2.100092396649199245e+01 -2.052688468409908751e+01 -2.215004144855799240e+01 -2.348858032983586241e+01 -2.049159768248010849e+01 -2.543339665619843259e+01 -2.658646265819934129e+01
5.977286312014345349e+00 -1.969692926646564501e+01 -1.782090937218640647e+01 -1.870911747673601866e+01 -2.057375328319129437e+01 -2.042467481536371920e+01 -2.262972023699073176e+01 -2.385979463873515627e+01 -2.058459233972346425e+01 -2.507274324297928203e+01 -2.678234414289033793e+01
5.803830528148577805e+00 -1.934465382310758486e+01 -1.750688726765515923e+01 -1.881911706370112825e+01 -2.017530439514422724e+01 -2.038353842088225676e+01 -2.318083458334410096e+01 -2.430866283879410972e+01 -2.072748465402228035e+01 -2.478808616801046583e+01 -2.706597877738195024e+01
5.640157924421884239e+00 -1.901511284450646144e+01 -1.721755805190473509e+01 -1.896694013172772131e+01 -1.980639982816541789e+01 -2.038883944386305913e+01 -2.376905060358745558e+01 -2.480048918523235457e+01 -2.090625561924865750e+01 -2.456369108982868354e+01 -2.740198062066157902e+01
5.485463521667581333e+00 -1.870780531449556605e+01 -1.695676087767675710e+01 -1.912987786405675550e+01 -1.947067683903650348e+01 -2.041735758540125190e+01 -2.433003368846934578e+01 -2.527065447616790195e+01 -2.109815915370230144e+01 -2.437539748550780416e+01 -2.772515356418071519e+01
5.339028296849972932e+00 -1.842644457852058082e+01 -1.672903237955462785e+01 -1.928250316045992108e+01 -1.917255082300158620e+01 -2.044326797753134883e+01 -2.478894410283824357e+01 -2.564412387083681821e+01 -2.127767577332927118e+01 -2.419659975877009472e+01 -2.796000656098486559e+01
5.200208008320332809e+00 -1.818157358014830649e+01 -1.653459324049704904e+01 -1.940439450343263417e+01 -1.891221379851371509e+01 -2.044587266994901142e+01 -2.509172822238849676e+01 -2.586674889655423115e+01 -2.142422121966362880e+01 -2.400598039542933293e+01 -2.805206234497850559e+01
5.133470225872690307e+00 -1.807641878268058377e+01 -1.644787933191997098e+01 -1.944830526033326734e+01 -1.879425690366821300e+01 -2.043287381915448364e+01 -2.517609160343355867e+01 -2.591301322271227292e+01 -2.147954703577558533e+01 -2.390052656734362202e+01 -2.803599296352888359e+01
5.068423720223010243e+00 -1.798373643981807746e+01 -1.636642402849796696e+01 -1.947912166756538710e+01 -1.868271886027052631e+01 -2.040859131154849138e+01 -2.521396407171442888e+01 -2.591412062970297825e+01 -2.152112073760534727e+01 -2.378650057027552833e+01 -2.797671481395224546e+01
5.005005005005005003e+00 -1.790339514118572595e+01 -1.628884836901619693e+01 -1.949653961541060099e+01 -1.857624590819406052e+01 -2.037272182233848383e+01 -2.520875403309054974e+01 -2.587349820242800291e+01 -2.154859415242143328e+01 -2.366356605073331210e+01 -2.787765060623444313e+01
4.943153732081068341e+00 -1.783473580885119603e+01 -1.621393359733209749e+01 -1.950085965457262205e+01 -1.847365046029226221e+01 -2.032557386199038874e+01 -2.516576934071998650e+01 -2.579647876339026880e+01 -2.156221873238063225e+01 -2.353200733677937606e+01 -2.774413621785766892e+01
4.823926676314520101e+00 -1.772849217952682110e+01 -1.606843822537100408e+01 -1.947355036772904668e+01 -1.827659383116570169e+01 -2.020084989594732505e+01 -2.499032647022189835e+01 -2.555722626837697220e+01 -2.155104810880928312e+01 -2.324636688479960966e+01 -2.739777888854784749e+01
4.710315591144606628e+00 -1.765660411934717899e+01 -1.592554041982863211e+01 -1.940635439301485121e+01 -1.808748746896388226e+01 -2.004375178342686326e+01 -2.474832922937383017e+01 -2.525734904027665451e+01 -2.149630661282431987e+01 -2.293885596323894660e+01 -2.699876580443052276e+01
4.601932811780947929e+00 -1.761229329825030732e+01 -1.578322637167037712e+01 -1.930829310474302574e+01 -1.790467504703427792e+01 -1.986350928948428418e+01 -2.447707687680550492e+01 -2.493446399473823405e+01 -2.140654296038114168e+01 -2.261870625282589842e+01 -2.658489076451875022e+01
4.498425551057129823e+00 -1.759167271544814426e+01 -1.563765696334486677e+01 -1.918331985978904441e+01 -1.772463471862912598e+01 -1.966425736371177635e+01 -2.419573028452726859e+01 -2.460801303224134173e+01 -2.128528842378737806e+01 -2.229004639705459567e+01 -2.617574858930246506e+01
4.399472063352397377e+00 -1.759160921250912679e+01 -1.548903898496718412e+01 -1.903674292972926452e+01 -1.754778318056566278e+01 -1.945139044454011668e+01 -2.390648630612020398e+01 -2.428036985967777284e+01 -2.113754577665744350e+01 -2.195818563550713520e+01 -2.577377300271689720e+01


==> dat/diffusion_mechanism_weighted.dat <==
8.904719501335707221e+00 -2.633726519774470987e+01 -2.477702624017402400e+01 -2.102855448736733024e+01 -2.778150131736748918e+01 -2.517498816236112091e+01 -2.168913965816056688e+01 -2.444959340963359296e+01 -2.349670750252455420e+01 -3.329914535119394969e+01 -2.952697104364241554e+01
8.525149190110827391e+00 -2.519305210802137651e+01 -2.360403789830228405e+01 -2.025423559989465261e+01 -2.650954756378031618e+01 -2.412987564095774573e+01 -2.125207136902557536e+01 -2.385183826392290385e+01 -2.272195910624484938e+01 -3.178731207726642083e+01 -2.863380949372621842e+01
8.176614881439084215e+00 -2.418777594926704566e+01 -2.261146424083895923e+01 -1.963696140328724837e+01 -2.542137511415473838e+01 -2.325922416196098652e+01 -2.103549644797336526e+01 -2.348298983069366486e+01 -2.210901592114005254e+01 -3.048337640322251829e+01 -2.798898349926985318e+01
7.855459544383346149e+00 -2.336445287517498670e+01 -2.181876648012387321e+01 -1.920129764476274659e+01 -2.453698143408696453e+01 -2.258648021932622640e+01 -2.103764321394383430e+01 -2.334121801699932774e+01 -2.168094980489536638e+01 -2.940777787856107395e+01 -2.758930657838848433e+01
7.558578987150415429e+00 -2.267535455236600939e+01 -2.116736678203100297e+01 -1.889969660259026440e+01 -2.379813677827415930e+01 -2.206303893916282988e+01 -2.119928140246839732e+01 -2.336713587852070617e+01 -2.138905207806932651e+01 -2.850925215129733559e+01 -2.737413334710197432e+01
7.283321194464676296e+00 -2.206965409734327821e+01 -2.060169155408436126e+01 -1.869482352993944829e+01 -2.314942846043597768e+01 -2.165052593628184496e+01 -2.148262523494940623e+01 -2.352268730202967006e+01 -2.119513262645249441e+01 -2.774701627703808882e+01 -2.730419608715274649e+01
7.027406886858749147e+00 -2.152053725878728585e+01 -2.009331467656253523e+01 -1.858401012817502362e+01 -2.256244267643231183e+01 -2.134525341737636950e+01 -2.189659778924701428e+01 -2.381643705023646618e+01 -2.109591397987086836e+01 -2.711518644623478380e+01 -2.738689226950406663e+01
6.788866259334691122e+00 -2.101417114694019617e+01 -1.962923322723524677e+01 -1.858352995947951314e+01 -2.202408985182536227e+01 -2.116251657860479796e+01 -2.247897275308540799e+01 -2.428575185117597712e+01 -2.110724053626247709e+01 -2.662706271240341138e+01 -2.765848252658282291e+01
6.565988181221273479e+00 -2.053958366860396012e+01 -1.920328996744956029e+01 -1.870667476568507581e+01 -2.152807384472245644e+01 -2.111469364439054530e+01 -2.326069655134980607e+01 -2.496116098171464515e+01 -2.124209486114179057e+01 -2.629322652880553335e+01 -2.814847166168154047e+01
6.357279084551811899e+00 -2.008252732233386695e+01 -1.881425165475025096e+01 -1.894078800574086685e+01 -2.107300970287817421e+01 -2.118830023849264776e+01 -2.421489345915720293e+01 -2.581539413999454524e+01 -2.148758101502672346e+01 -2.609859473206920555e+01 -2.882866468917325165e+01
6.161429451632779219e+00 -1.962694823171361946e+01 -1.846776436368040208e+01 -1.924287917351927391e+01 -2.066441162970323830e+01 -2.133962117623024923e+01 -2.523625077079569223e+01 -2.674279381016716783e+01 -2.180049745041482012e+01 -2.599805151033934791e+01 -2.959259450059099095e+01
5.977286312014345349e+00 -1.917812961821033113e+01 -1.817572421363047752e+01 -1.956162027384565860e+01 -2.031409143668020434e+01 -2.151672221469355506e+01 -2.618393518910315265e+01 -2.760225490410607918e+01 -2.212929856125691330e+01 -2.593846123111883628e+01 -3.029847499712153081e+01
5.803830528148577805e+00 -1.878246642966530544e+01 -1.794316329571880786e+01 -1.984756636620823045e+01 -2.002706867822836756e+01 -2.166968452185062333e+01 -2.691982875266537079e+01 -2.825548120303946575e+01 -2.242428507066667009e+01 -2.586890511105233870e+01 -3.080746998375138901e+01
5.640157924421884239e+00 -1.848571628958418955e+01 -1.775214546927362491e+01 -2.004959688250140459e+01 -1.978548701168936930e+01 -2.174705801506906511e+01 -2.732091180875734437e+01 -2.857938582541083150e+01 -2.263401984357721020e+01 -2.573713683438494826e+01 -3.099610443424087691e+01
5.485463521667581333e+00 -1.829148009162459232e+01 -1.757327049720895928e+01 -2.013588267171012092e+01 -1.956013295098440352e+01 -2.171683588718106961e+01 -2.726639196570645041e+01 -2.845323223391768153e+01 -2.272627618476691325e+01 -2.551055642255676048e+01 -3.074341195725015652e+01
5.339028296849972932e+00 -1.817573882366458093e+01 -1.738916054698143299e+01 -2.011313253153125657e+01 -1.933392623356228057e+01 -2.158569901031838256e+01 -2.686127555911260245e+01 -2.798220741473201301e+01 -2.270727703735824932e+01 -2.519544567584769013e+01 -3.015450498922119849e+01
5.200208008320332809e+00 -1.811222939467452520e+01 -1.719689661866840069e+01 -2.001058855856752317e+01 -1.910434264697990159e+01 -2.138299262589821126e+01 -2.655596544447098495e+01 -2.761700425151479266e+01 -2.260570100827192164e+01 -2.482092043496048461e+01 -2.968013778357158472e+01
5.133470225872690307e+00 -1.809398618627271560e+01 -1.709847828073123210e+01 -1.993861561428062856e+01 -1.898919716916573819e+01 -2.126408092039978115e+01 -2.638951567803920639e+01 -2.742297519940425232e+01 -2.253297913582908762e+01 -2.462062116909635279e+01 -2.943484244077880874e+01
5.068423720223010243e+00 -1.808259328406541044e+01 -1.699902794460525612e+01 -1.985658260134077580e+01 -1.887438594002695780e+01 -2.113724101960354673e+01 -2.616491805511999758e+01 -2.717243955403641564e+01 -2.244927382845793318e+01 -2.441539858684333808e+01 -2.913528204684898881e+01
5.005005005005005003e+00 -1.807696862029923324e+01 -1.689882174293934369e+01 -1.976649179186665606e+01 -1.876024082978343088e+01 -2.100450219346605252e+01 -2.592264810817101761e+01 -2.690591826200283876e+01 -2.235651499605938142e+01 -2.420727618551722671e+01 -2.882200042951615870e+01
4.943153732081068341e+00 -1.807634171357940644e+01 -1.679804762062675394e+01 -1.966979351736129900e+01 -1.864700021637413130e+01 -2.086733788745216600e+01 -2.565939563837265425e+01 -2.662014174439583059e+01 -2.225608673422585326e+01 -2.399771937396096178e+01 -2.849174721063359428e+01
4.823926676314520101e+00 -1.808806291980459235e+01 -1.659519690375669043e+01 -1.946038434939128337e+01 -1.842379276585843684e+01 -2.058359892096163435e+01 -2.513078773156903978e+01 -2.605178974426456051e+01 -2.203581330241668113e+01 -2.357810782542891204e+01 -2.784133428010099109e+01
4.710315591144606628e+00 -1.811499274050204988e+01 -1.639086057154621656e+01 -1.923354329583633771e+01 -1.820534819005244387e+01 -2.029121886062609903e+01 -2.463726983071822474e+01 -2.552568944596196232e+01 -2.179333010248470259e+01 -2.316154483411912679e+01 -2.724232800384733366e+01
4.601932811780947929e+00 -1.815550032270355629e+01 -1.618514042199148406e+01 -1.899213986971636459e+01 -1.799174479832072748e+01 -1.999286823831044657e+01 -2.417230906090775022e+01 -2.503522144826630225e+01 -2.153142862152695969e+01 -2.275030184540374734e+01 -2.668788486184906361e+01
4.498425551057129823e+00 -1.820829143754614066e+01 -1.597822848127754192e+01 -1.873827581310576562e+01 -1.778291280860975121e+01 -1.969022728412800305e+01 -2.371919383096354039e+01 -2.456335498549299601e+01 -2.125238002841529905e+01 -2.234545547527648779e+01 -2.616052970041033632e+01
4.399472063352397377e+00 -1.827206503284455508e+01 -1.577055949647022892e+01 -1.847400668688545622e+01 -1.757881640079316554e+01 -1.938473534028647549e+01 -2.326588224029405794e+01 -2.409752527121287358e+01 -2.095862619837304663e+01 -2.194766276818040041e+01 -2.564706065122945589e+01


==> dat/diffusivity_regions.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53
Turnbull all fission gas behavior JNM 107 (1982),,Turnbull all fission gas behavior JNM 107 (1982),,,,,,,,"Davies and Long, AERE Rep. No. 4347 (1963).",,Turnbull Data - Xenon,,,,,,Turnbull Data - Krypton,,,,,,,,Turnbull Data - Iodine,,,,,,,,Turnbull Data - Bromine,,,,,,,,Turnbull all fission gas behavior plus intrinsic,,Davies and Long,,New Turnbull Data - Xenon,,,,,,,
"D_Xe total fit, fig 5b",,High intermediate fig 10,,Low intermediate fig 10,,high low fig 10,,low low fig 10,,7.6e-10*exp(-7e4/1.987/T),,Single Crystals,,Small grain polycrystal,,Small grain polycrystal pre irradiated,,Single Crystals,,Small grain polycrystal,,Small grain polycrystal pre irradiated,,Fit,,Single Crystals,,Small grain polycrystal,,Small grain polycrystal pre irradiated,,Fit,,Single Crystals,,Small grain polycrystal,,Small grain polycrystal pre irradiated,,Fit,,"D_Xe total fit, fig 5b",,xenon intrinsic diff,,Single Crystals,,Small grain polycrystal,,Small grain polycrystal pre irradiated,,Fit,
1e4/T [1/K],D [m2/s],1e4/T [1/K],D [m2/s],1e4/T [1/K],D [m2/s],1e4/T [1/K],D [m2/s],1e4/T [1/K],D [m2/s],1e4/T [1/K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [1/K],m2/s,1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [1/K],m2/s,1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [1/K],m2/s,1e4/T [1/K],D [m2/s],1e4/T [1/K],m2/sec,1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s],1e4/T [K],D [m2/s]
5.33E+00,8.20E-19,4.988761477,5.27E-19,4.54779869,7.37E-20,5.00E+00,2.92E-21,5.00E+00,6.05E-22,5.016962305,2.54E-17,5.96E+00,3.46E-19,5.95E+00,1.54E-19,5.94E+00,2.37E-19,5.99E+00,1.57E-19,5.96E+00,7.99E-20,5.97E+00,1.27E-19,5.54547,1.48E-19,5.96E+00,5.21E-19,5.93E+00,1.84E-18,5.95E+00,6.93E-19,5.52466,1.21E-18,5.89E+00,1.40E-17,5.94E+00,2.54E-17,6.73E+00,2.16E-17,5.66445,2.57E-17,4,5.77E-16,5.385376782,6.75E-18,5.81E+00,1.17E-18,5.823457815,7.79E-19,5.815697356,1.60E-18,5.46693903,2.02E-18
5.75E+00,3.73E-19,12.02022423,3.64E-22,9.439968719,4.36E-22,2.00E+01,2.92E-21,2.00E+01,6.05E-22,7.871646527,4.20E-22,5.95E+00,1.68E-19,5.94E+00,7.39E-20,5.94E+00,2.06E-19,5.98E+00,5.89E-20,5.97E+00,8.70E-20,5.97E+00,9.61E-20,8.2046,3.86E-21,5.97E+00,4.54E-19,5.89E+00,1.29E-18,5.97E+00,5.92E-19,8.39514,1.15E-20,5.90E+00,1.54E-17,5.94E+00,2.20E-17,5.92E+00,1.62E-17,8.76196,4.87E-19,5,1.70E-17,5.384741897,5.55E-18,5.80E+00,9.96E-19,5.856448021,3.61E-19,5.810595267,8.16E-19,6.352787161,3.10E-19
6.26E+00,1.46E-19,,,,,,,,,,,6.79E+00,9.80E-20,6.75E+00,5.51E-20,6.77E+00,1.56E-19,6.72E+00,2.49E-20,6.77E+00,3.50E-20,6.74E+00,2.83E-20,8.51455,2.73E-21,6.76E+00,9.85E-20,6.77E+00,3.45E-19,6.78E+00,1.27E-19,8.72927,7.78E-21,6.75E+00,8.39E-18,6.75E+00,6.21E-18,6.76E+00,7.64E-18,9.28697,3.10E-19,5.33,6.14E-18,5.369273374,2.44E-18,6.60E+00,7.57E-19,6.626846942,2.58E-19,6.657591569,4.66E-19,6.882281622,1.22E-19
6.73E+00,6.50E-20,,,,,,,,,,,6.75E+00,5.08E-20,7.87E+00,1.06E-20,6.76E+00,4.73E-20,7.83E+00,8.08E-21,6.87E+00,3.24E-20,6.74E+00,3.12E-20,8.99105,1.81E-21,6.77E+00,8.87E-20,6.75E+00,1.55E-19,6.78E+00,1.45E-19,9.20151,5.01E-21,6.78E+00,4.35E-18,6.78E+00,2.64E-18,7.76E+00,1.28E-18,9.84182,2.18E-19,5.75,1.58E-18,5.368384535,1.85E-18,6.63E+00,2.25E-19,7.757892552,4.84E-20,7.934335667,3.56E-20,7.535943426,4.55E-20
7.24E+00,2.87E-20,,,,,,,,,,,8.02E+00,8.03E-21,7.87E+00,7.99E-21,7.87E+00,2.08E-20,6.76E+00,4.12E-21,7.86E+00,6.63E-21,7.86E+00,7.46E-21,9.48442,1.35E-21,7.87E+00,3.53E-20,7.86E+00,5.39E-20,7.89E+00,1.70E-20,9.61253,3.74E-21,7.79E+00,8.61E-19,7.76E+00,2.47E-18,9.34E+00,2.46E-19,10.5265,1.56E-19,6.26,3.47E-19,5.367559184,1.44E-18,7.75E+00,9.60E-20,7.73629536,3.62E-20,7.76268092,3.10E-20,7.986611439,2.74E-20
7.74E+00,1.33E-20,,,,,,,,,,,7.88E+00,6.97E-21,9.26E+00,2.28E-21,7.87E+00,1.18E-20,7.80E+00,5.90E-21,7.96E+00,5.98E-21,9.31E+00,1.65E-21,9.91761,1.11E-21,7.87E+00,2.45E-20,7.88E+00,3.75E-20,7.90E+00,1.51E-20,10.15316,2.73E-21,9.35E+00,1.94E-19,7.76E+00,1.75E-18,9.22E+00,7.17E-19,11.20056,1.26E-19,6.73,1.03E-19,5.360942774,6.97E-19,7.74E+00,5.39E-20,9.160190969,9.82E-21,9.154246787,1.71E-20,8.509996603,1.90E-20
8.42E+00,6.20E-21,,,,,,,,,,,9.28E+00,8.02E-21,9.27E+00,1.88E-21,9.26E+00,5.05E-21,9.32E+00,3.93E-21,9.34E+00,3.24E-21,9.26E+00,6.86E-22,10.54019,8.81E-22,9.29E+00,1.02E-21,9.27E+00,1.67E-20,9.27E+00,1.47E-20,10.82453,2.07E-21,1.25E+01,6.71E-20,9.26E+00,7.65E-19,1.25E+01,1.36E-19,12.10767,1.08E-19,7.24,3.51E-20,5.359926958,5.10E-19,9.15E+00,2.20E-20,9.162502595,7.92E-21,12.44591974,4.52E-21,9.479591644,1.20E-20
8.69E+00,4.86E-21,,,,,,,,,,,9.27E+00,3.98E-21,1.26E+01,1.87E-21,9.29E+00,3.00E-21,9.32E+00,2.01E-21,9.29E+00,1.47E-21,1.26E+01,2.12E-21,11.39818,7.26E-22,1.26E+01,5.23E-22,9.26E+00,1.56E-20,9.29E+00,2.39E-21,11.53462,1.72E-21,2.00E+01,1.33E-19,9.33E+00,2.63E-19,2.01E+01,1.91E-19,13.10426,1.07E-19,7.74,1.44E-20,5.362353126,2.89E-19,9.19E+00,1.30E-20,12.37813957,7.86E-21,12.46142415,3.37E-21,10.39757138,9.26E-21
8.88E+00,4.22E-21,,,,,,,,,,,1.26E+01,1.07E-21,1.26E+01,1.47E-21,1.26E+01,4.39E-21,1.25E+01,3.24E-22,1.26E+01,6.92E-22,1.26E+01,3.63E-22,12.41025,6.98E-22,1.26E+01,1.57E-21,1.26E+01,1.82E-21,1.26E+01,2.04E-21,12.21258,1.60E-21,2.01E+01,7.26E-20,1.25E+01,1.45E-19,2.02E+01,8.55E-20,19.50383,1.07E-19,8.42,6.30E-21,5.693171357,4.13E-18,1.24E+01,1.89E-20,12.40559838,6.10E-21,19.97645444,1.61E-20,11.26476138,8.08E-21
9.09E+00,3.68E-21,,,,,,,,,,,1.26E+01,8.17E-22,2.01E+01,2.79E-21,1.26E+01,2.03E-21,1.26E+01,7.47E-22,1.26E+01,6.37E-22,1.99E+01,3.95E-22,19.95311,6.98E-22,2.01E+01,5.25E-22,1.26E+01,1.34E-21,1.26E+01,6.16E-22,20,1.60E-21,,,1.26E+01,5.48E-20,,,,,8.69,4.90E-21,5.693717812,2.53E-18,12.47575623,8.89E-21,20.02955579,1.15E-20,19.99139745,4.00E-21,11.98222407,7.97E-21
9.47E+00,2.99E-21,,,,,,,,,,,2.01E+01,3.87E-21,2.01E+01,2.39E-21,2.01E+01,3.58E-21,2.01E+01,1.11E-21,2.01E+01,1.76E-21,2.01E+01,2.32E-22,,,2.01E+01,9.94E-22,2.01E+01,1.58E-21,2.01E+01,2.70E-21,,,,,2.00E+01,8.80E-20,,,,,8.88,4.24E-21,5.687799775,1.52E-18,19.98989489,1.45E-20,19.99468326,9.32E-21,,,19.45201253,8.10E-21
9.68E+00,2.77E-21,,,,,,,,,,,2.00E+01,9.66E-22,2.01E+01,2.24E-21,2.01E+01,1.52E-21,2.01E+01,8.84E-22,2.01E+01,1.31E-21,,,,,,,2.03E+01,1.60E-21,2.01E+01,2.27E-21,,,,,2.00E+01,1.47E-19,,,,,9.09,3.69E-21,5.689210127,6.31E-19,19.93689261,6.39E-21,,,,,,
9.95E+00,2.53E-21,,,,,,,,,,,,,,,2.01E+01,1.41E-21,2.02E+01,3.86E-22,2.03E+01,1.31E-21,,,,,,,2.01E+01,2.12E-21,2.01E+01,1.82E-21,,,,,2.01E+01,3.34E-19,,,,,9.47,2.99E-21,5.678022544,7.47E-20,19.91364425,5.57E-21,,,,,,
1.02E+01,2.33E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,9.68,2.77E-21,5.992825798,7.65E-19,,,,,,,,
1.05E+01,2.20E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,9.95,2.53E-21,5.984558687,2.23E-19,,,,,,,,
1.09E+01,2.06E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2,2.33E-21,5.983669848,1.70E-19,,,,,,,,
1.13E+01,1.98E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.5,2.20E-21,5.987048343,1.29E-19,,,,,,,,
1.17E+01,1.93E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.9,2.06E-21,5.986096016,9.61E-20,,,,,,,,
1.21E+01,1.91E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11.3,1.98E-21,5.993741847,7.31E-20,,,,,,,,
1.93E+01,1.87E-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11.7,1.93E-21,6.050233018,9.99E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12.1,1.91E-21,6.373661639,7.58E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19.3,1.87E-21,6.3727728,5.76E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.376341762,4.65E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.371376053,3.75E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.365013597,1.96E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.815559825,4.20E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.814607497,3.13E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.813528193,2.25E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.812321911,1.55E-20,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.806022944,8.27E-21,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.809083997,5.70E-21,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.812208539,4.01E-21,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.290848433,4.96E-21,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.28926122,3.04E-21,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.289655756,9.21E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.284436094,6.87E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.291066108,3.82E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.567286486,9.94E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.88397172,3.52E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.882638462,2.33E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.880098921,1.07E-22,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.879083105,7.79E-23,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.878067289,5.69E-23,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.797622809,6.93E-23,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7.879858572,2.65E-23,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8.536406883,5.85E-24,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,9.313089064,4.23E-25,,,,,,,,

==> dat/fuel_stoichiometry.dat <==
8.904719501335707221e+00 2.389155160579999884e-04 1.285119439309300102e-06
8.525149190110827391e+00 2.367611699996000009e-04 1.179685805041700041e-06
8.176614881439084215e+00 2.324840733479999883e-04 1.134888240716899929e-06
7.855459544383346149e+00 2.285681321660999884e-04 1.128067355082900070e-06
7.558578987150415429e+00 2.263968850519000055e-04 1.142490233974100072e-06
7.283321194464676296e+00 2.264419042438999951e-04 1.160879802064600000e-06
7.027406886858749147e+00 2.286286984677999895e-04 1.154559095439799924e-06
6.788866259334691122e+00 2.326173298477000016e-04 1.062137908736100048e-06
6.565988181221273479e+00 2.379382558989999994e-04 7.465907487791399517e-07
6.357279084551811899e+00 2.440039959638999904e-04 -8.791803352004000141e-08
6.161429451632779219e+00 2.500173483848000143e-04 -2.048284810651800005e-06
5.977286312014345349e+00 2.547737395093000097e-04 -6.313855618778100094e-06
5.803830528148577805e+00 2.563320679782000121e-04 -1.505360482134700037e-05
5.640157924421884239e+00 2.515109953796999787e-04 -3.203440684607099823e-05
5.485463521667581333e+00 2.351581520011999981e-04 -6.340365565593599991e-05
5.339028296849972932e+00 1.991433327192999880e-04 -1.185141759298999993e-04
5.200208008320332809e+00 1.310530043986999986e-04 -2.104954209979999940e-04
5.133470225872690307e+00 7.954741510696200371e-05 -2.754466484780000225e-04
5.068423720223010243e+00 1.262590776107700058e-05 -3.561711340478000026e-04
5.005005005005005003e+00 -7.318342492146400272e-05 -4.551853684941999838e-04
4.943153732081068341e+00 -1.819197920680000057e-04 -5.750693300135000267e-04
4.823926676314520101e+00 -4.873616301538999927e-04 -8.877302924087999590e-04
4.710315591144606628e+00 -9.482839452902999894e-04 -1.313992460332000104e-03
4.601932811780947929e+00 -1.618689217171700090e-03 -1.871962412921099892e-03
4.498425551057129823e+00 -2.560021782804300112e-03 -2.577907329087900101e-03
4.399472063352397377e+00 -3.837646173073599835e-03 -3.446799190736999936e-03


==> dat/map_params.dat <==
2.235371878075430863e-01
-1.337412761217541927e-02
-9.936098306903163452e-04
6.369986343406438545e-01
6.135362429656047167e-01
-2.137097019202038040e-01
-6.704697159690451436e-01
-8.436864396304630809e-01
-1.339591655402362080e-01
1.706041341405215017e-01
-2.709459127613743079e-01
2.212568226959174891e-02
-4.732660921186928049e-01
4.715112590317501184e-01
-1.323782297318689127e-01
-6.286202566264349756e-02
4.213318642903391975e-01
-3.814953743390093743e-01
8.928730280371038192e-03
2.140767219126038859e-02
2.422953679284209072e-01
2.254976849359006854e-03
-1.927275687448873065e-01
4.375544583190635328e-02
2.298993843489774980e-01
-7.946984575548152185e-02
2.442777586320150074e-01
-4.068945190809748758e-02
3.903401243466099180e-01
-2.179648188376425988e-01


==> dat/parameter_posteriors.dat <==
-3.444360167000000274e+03 9.721412559717257740e-08 2.088431352619625154e-297 6.293892065724345701e-227 -3.425430667000000085e+03 9.721412559717257740e-08 0.000000000000000000e+00 0.000000000000000000e+00 -3.435514500000000226e+03 1.458211883957588727e-07 3.943253153335755680e-79 2.607588582602101614e-41 -2.500000000000000000e+00 1.458211883957588661e-08 1.219368029004724680e-184 2.524260699739627838e-114 -2.500000000000000000e+00 1.458211883957588661e-08 1.439246256996503347e-50 1.038658283399651596e-65 -2.500000000000000000e+00 1.458211883957588661e-08 0.000000000000000000e+00 0.000000000000000000e+00 -3.750000000000000000e+00 9.721412559717257740e-09 3.633226984103344501e-279 8.677101702441775903e-126 -3.750000000000000000e+00 9.721412559717257740e-09 0.000000000000000000e+00 0.000000000000000000e+00 -2.500000000000000000e+00 1.458211883957588661e-08 9.500383645757852718e-64 1.940225416259709262e-60 -2.500000000000000000e+00 1.458211883957588661e-08 2.430794726394123420e-208 4.448877062883935255e-281 -2.500000000000000000e+00 1.458211883957588661e-08 4.979820101905935005e-56 1.775272939380431641e-36 -2.500000000000000000e+00 1.458211883957588661e-08 3.292073895680879017e-136 8.162786328252509688e-85 3.733169999999999433e+00 7.291059419787943636e-08 7.150473598692054954e-100 7.144856872244948029e-50 3.195676830000000024e+00 7.291059419787943636e-08 1.334004851081647077e-29 3.743198624065071893e-46 2.270721570000000078e+00 7.291059419787943636e-08 0.000000000000000000e+00 0.000000000000000000e+00 2.627457109999999929e+00 7.291059419787943636e-08 1.977840247797527866e-124 2.980213090382674094e-123 -7.992566491129153849e-01 2.802033559597889294e-08 3.028004861760780396e-110 1.381890905495817992e-68 -4.396616325170974449e-01 2.802033559597889294e-08 2.695514173557701180e-164 1.525696509593550603e-118 -9.515449934959718803e-01 2.802033559597889294e-08 0.000000000000000000e+00 1.585929087384567801e-270 -9.515449934959718803e-01 2.802033559597889294e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.573000000000000000e+03 9.113824274734928356e-11 2.560734865586669666e-105 4.432868546015760775e-106 1.573000000000000000e+03 9.113824274734928356e-11 1.232606812187978832e-134 4.285580708154290394e-106 1.573000000000000000e+03 9.113824274734928356e-11 9.265314853501315439e-246 8.669472902127723836e-273 1.573000000000000000e+03 9.113824274734928356e-11 1.115549814262821142e-115 2.671468800020996905e-149 2.599999999999999645e+00 1.458211883957588661e-08 1.902108118917043095e-38 4.397201157391183344e-39 2.599999999999999645e+00 1.458211883957588661e-08 1.440755928345760570e-84 7.656843699312661118e-102 2.599999999999999645e+00 1.458211883957588661e-08 3.700551273215999856e-190 1.940582773518546356e-180 3.610000000000000320e+00 1.458211883957588661e-08 1.208042146694070045e-76 2.459430673943071649e-108 -2.000000000000000000e+00 1.822764854946985909e-08 0.000000000000000000e+00 0.000000000000000000e+00 -6.000000000000000000e+00 1.822764854946985909e-08 5.871871403872602852e-41 1.087646286978172308e-56
-3.444354261488189422e+03 1.706101537041044385e-07 3.057256028002671175e-280 4.721785471406538682e-213 -3.425424761488189233e+03 1.706101537041044385e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.435510562992126324e+03 2.559152305561566843e-07 9.076902723566243166e-72 5.258674308262126228e-36 -2.460629921260988340e+00 2.559152305561566578e-08 2.290673219051138073e-170 8.405494406571432486e-103 -2.460629921260988340e+00 2.559152305561566578e-08 4.941863616855503721e-44 3.155190185682347577e-58 -2.460629921260988340e+00 2.559152305561566578e-08 0.000000000000000000e+00 0.000000000000000000e+00 -3.690944881891482510e+00 1.706101537041044385e-08 4.333929803008125289e-262 1.176232737116601747e-114 -3.690944881891482510e+00 1.706101537041044385e-08 0.000000000000000000e+00 0.000000000000000000e+00 -2.460629921260988340e+00 2.559152305561566578e-08 2.618605949195855881e-55 2.486514844487904784e-52 -2.460629921260988340e+00 2.559152305561566578e-08 1.033164778751093299e-194 1.095385400326273005e-264 -2.460629921260988340e+00 2.559152305561566578e-08 1.933099793585609114e-48 1.337418835853280159e-30 -2.460629921260988340e+00 2.559152305561566578e-08 2.418513461136506785e-124 1.285929734146194773e-75 3.741044015748030915e+00 1.279576152801562993e-07 2.293837439794263359e-90 2.029569401351379333e-43 3.203550845748031506e+00 1.279576152801562993e-07 2.982395331197583425e-24 2.359229767001929892e-39 2.278595585748031560e+00 1.279576152801562993e-07 0.000000000000000000e+00 0.000000000000000000e+00 2.635331125748031411e+00 1.279576152801562993e-07 1.385825144874027757e-112 2.083956369196934657e-111 -7.787679877638763459e-01 4.917550544822473650e-08 3.542136084317263147e-100 6.624087515619971176e-61 -4.191729711680584058e-01 4.917550544822473650e-08 7.422523396438798499e-149 2.240799228442861330e-106 -9.310563321469327303e-01 4.917550544822508723e-08 0.000000000000000000e+00 5.537130876793867220e-251 -9.310563321469327303e-01 4.917550544822508723e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.579299212598425129e+03 1.599470191001953461e-10 6.221786591420557613e-95 7.187233776502343281e-96 1.579299212598425129e+03 1.599470191001953461e-10 1.814505009390952015e-123 6.900884894197791005e-96 1.579299212598425129e+03 1.599470191001953461e-10 1.343155819247134910e-231 2.423445941430782783e-257 1.579299212598425129e+03 1.599470191001953461e-10 8.389452333621495491e-106 1.005015779933957901e-137 2.639370078740157055e+00 2.559152305603125787e-08 3.274074461747280415e-33 1.230171176640337227e-33 2.639370078740157055e+00 2.559152305603125787e-08 1.038947420007032951e-75 4.056846045299645893e-92 2.639370078740157055e+00 2.559152305603125787e-08 4.788104697931268340e-176 3.497755940361700710e-166 3.649370078740157730e+00 2.559152305603125787e-08 1.809732185814201649e-68 1.646081138126203060e-98 -1.968503937007874072e+00 3.198940382003907481e-08 0.000000000000000000e+00 0.000000000000000000e+00 -5.968503937007874072e+00 3.198940382003907481e-08 3.882803605116478280e-35 8.858776951955150263e-50
-3.444348355976378116e+03 2.967583757405123072e-07 1.364071272650541635e-263 1.269959806682665932e-199 -3.425418855976377927e+03 2.967583757405123072e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.435506625984251968e+03 4.451375636201780174e-07 8.824480747539155456e-65 4.197307332554410895e-31 -2.421259842521976680e+00 4.451375635919476269e-08 1.107685159852410932e-156 6.402191756402394789e-92 -2.421259842521976680e+00 4.451375635919476269e-08 5.309431988552687336e-38 3.118504953945571878e-51 -2.421259842521976680e+00 4.451375635919476269e-08 0.000000000000000000e+00 0.000000000000000000e+00 -3.631889763782965019e+00 2.967583757279650956e-08 1.461794821849735560e-245 4.614862346733977548e-104 -3.631889763782965019e+00 2.967583757279650956e-08 0.000000000000000000e+00 0.000000000000000000e+00 -2.421259842521976680e+00 4.451375635919476269e-08 1.606342192888288417e-47 7.320720303997034892e-45 -2.421259842521976680e+00 4.451375635919476269e-08 1.479342777780569516e-181 8.500342483527138939e-249 -2.421259842521976680e+00 4.451375635919476269e-08 1.846023820919320196e-41 2.506651051401092717e-25 -2.421259842521976680e+00 4.451375635919476269e-08 4.873124556359898144e-113 5.553028563640428511e-67 3.748918031496062397e+00 2.225687818030863756e-07 2.340745342664463323e-81 1.858766153777746888e-37 3.211424861496062988e+00 2.225687818030863756e-07 1.559594622194394563e-19 3.733452241234290016e-33 2.286469601496063042e+00 2.225687818030863756e-07 0.000000000000000000e+00 0.000000000000000000e+00 2.643205141496062893e+00 2.225687818030863756e-07 2.361404000510364970e-101 3.492843602712086782e-100 -7.582793264148373069e-01 8.553560738217195792e-08 1.297559580735408565e-90 1.024598450570929164e-53 -3.986843098190193668e-01 8.553560738217195792e-08 3.357139229347219964e-134 6.774761564728915841e-95 -9.105676707978938023e-01 8.553560738217195792e-08 0.000000000000000000e+00 3.481856104774726908e-232 -9.105676707978938023e-01 8.553560738217195792e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.585598425196850258e+03 2.782109772538569252e-10 3.992064461859361887e-85 3.262937211729543074e-86 1.585598425196850258e+03 2.782109772538569252e-10 8.222038512499089324e-113 3.094439185432115498e-86 1.585598425196850258e+03 2.782109772538569252e-10 7.181243624024189432e-218 2.337673957536438169e-242 1.585598425196850258e+03 2.782109772538569252e-10 2.132903214395757406e-96 1.219404732981554592e-126 2.678740157480314465e+00 4.451375636061726850e-08 2.033923422440537996e-28 1.158411335212975430e-28 2.678740157480314465e+00 4.451375636061726850e-08 2.263132686993177076e-67 6.583072325996295553e-83 2.678740157480314465e+00 4.451375636061726850e-08 1.718988719903508429e-162 1.570631401154791507e-152 3.688740157480315141e+00 4.451375636061726850e-08 8.680941758447465001e-61 3.561953130550138344e-89 -1.937007874015748143e+00 5.564219545077159389e-08 0.000000000000000000e+00 0.000000000000000000e+00 -5.937007874015748143e+00 5.564219545077159389e-08 7.920974956009074746e-30 2.313777467363349857e-43
-3.444342450464567264e+03 5.115919564291158298e-07 1.854966119384853741e-247 1.224566394321320453e-186 -3.425412950464567075e+03 5.115919564291158298e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.435502688976378067e+03 7.673879346596335925e-07 3.624086368558139371e-58 1.326120789242248568e-26 -2.381889763782965019e+00 7.673879346117539964e-08 1.378778312214321838e-143 1.115399508782079450e-81 -2.381889763782965019e+00 7.673879346117539964e-08 1.785151507887237048e-32 1.003021481353138958e-44 -2.381889763782965019e+00 7.673879346117539964e-08 0.000000000000000000e+00 0.000000000000000000e+00 -3.572834645674447529e+00 5.115919564078360196e-08 1.394139301151822450e-229 5.240481590636740993e-94 -3.572834645674447529e+00 5.115919564078360196e-08 0.000000000000000000e+00 0.000000000000000000e+00 -2.381889763782965019e+00 7.673879346117539964e-08 2.193036617132404282e-40 4.952911279510163473e-38 -2.381889763782965019e+00 7.673879346117539964e-08 7.135853807410271386e-169 2.079020856683833767e-233 -2.381889763782965019e+00 7.673879346117539964e-08 4.336733483367272468e-35 1.168811679638863580e-20 -2.381889763782965019e+00 7.673879346117539964e-08 2.693063498259037161e-102 6.573221591022004271e-59 3.756792047244093879e+00 3.836939673239715807e-07 7.598176897524901144e-73 5.488530707717039096e-32 3.219298877244094470e+00 3.836939673239715807e-07 1.907642399112378771e-15 1.484211694472384103e-27 2.294343617244094524e+00 3.836939673239715807e-07 0.000000000000000000e+00 0.000000000000000000e+00 2.651079157244094375e+00 3.836939673239715807e-07 9.785359441933657713e-91 1.403197723189744812e-89 -7.377906650657981569e-01 1.474577713821870485e-07 1.488479191199643918e-81 5.114139952681297951e-47 -3.781956484699802168e-01 1.474577713821870485e-07 2.494009548084905480e-120 4.216840763435588374e-84 -8.900790094488546522e-01 1.474577713821870485e-07 0.000000000000000000e+00 3.943536067938623332e-214 -8.900790094488546522e-01 1.474577713821870485e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.591897637795275614e+03 4.796174591549679004e-10 6.764129586005575175e-76 4.147875281017752411e-77 1.591897637795275614e+03 4.796174591549679004e-10 1.146802336681591061e-102 3.864036176964883983e-77 1.591897637795275614e+03 4.796174591549679004e-10 1.416054502936286098e-204 7.781162894692377820e-228 1.591897637795275614e+03 4.796174591549679004e-10 1.833165105817324663e-87 4.771721554767346079e-116 2.718110236220471876e+00 7.673879346479430820e-08 4.564089198480929236e-24 3.671728628770620392e-24 2.718110236220471876e+00 7.673879346479430820e-08 1.489154507250911495e-59 3.271674439993591169e-74 2.718110236220471876e+00 7.673879346479430820e-08 1.712358160898715773e-149 1.757059591907633354e-139 3.728110236220472551e+00 7.673879346479430820e-08 1.333336238601253378e-53 2.491985272789076099e-80 -1.905511811023621993e+00 9.592349183099289517e-08 0.000000000000000000e+00 0.000000000000000000e+00 -5.905511811023622215e+00 9.592349183099289517e-08 4.985126506104743517e-25 1.937899017657007492e-37
-3.444336544952755958e+03 8.741119166863837772e-07 7.688269572146333497e-232 4.233468174281994683e-174 -3.425407044952755768e+03 8.741119166863837772e-07 0.000000000000000000e+00 4.009062444396666579e-311 -3.435498751968504166e+03 1.311167875002758444e-06 6.289017575155974016e-52 1.658866016229688728e-22 -2.342519685043953359e+00 1.311167874922306355e-07 4.417713412249544112e-131 4.444967363885313715e-72 -2.342519685043953359e+00 1.311167874922306355e-07 1.878884563147436593e-27 1.050041093697729728e-38 -2.342519685043953359e+00 1.311167874922306355e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.513779527565930039e+00 8.741119166148710354e-08 3.759595488531342490e-214 1.722386855634528551e-84 -3.513779527565930039e+00 8.741119166148710354e-08 0.000000000000000000e+00 0.000000000000000000e+00 -2.342519685043953359e+00 1.311167874922306355e-07 6.663410738621440348e-34 7.704064503945022522e-32 -2.342519685043953359e+00 1.311167874922306355e-07 1.159580712492366595e-156 1.602633443624843514e-218 -2.342519685043953359e+00 1.311167874922306355e-07 2.506285687637822611e-29 1.355875946931979566e-16 -2.342519685043953359e+00 1.311167874922306355e-07 4.081931840939812224e-92 2.132879892145402048e-51 3.764666062992125362e+00 6.555839375016937888e-07 7.845639237942808263e-65 5.225140928833782880e-27 3.227172892992125952e+00 6.555839375016937888e-07 5.457842174850738065e-12 1.483792103860905621e-22 2.302217632992126006e+00 6.555839375016937888e-07 0.000000000000000000e+00 0.000000000000000000e+00 2.658953172992125857e+00 6.555839375016937888e-07 9.861157658523804892e-81 1.351163225183938929e-79 -7.173020037167591179e-01 2.519480487331562920e-07 5.347017666007723541e-73 8.237816642942693802e-41 -3.577069871209411778e-01 2.519480487331562920e-07 3.043291089507206567e-107 5.404410058631161275e-74 -8.695903480998155022e-01 2.519480487331571920e-07 0.000000000000000000e+00 8.045211523893800703e-197 -8.695903480998155022e-01 2.519480487331571920e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.598196850393700743e+03 8.194799218771170375e-10 3.026622331045798984e-67 1.476429415597810355e-68 1.598196850393700743e+03 8.194799218771170375e-10 4.923629429872830786e-93 1.343638622584403901e-68 1.598196850393700743e+03 8.194799218771170375e-10 1.029834234312587164e-191 8.937479395518901926e-214 1.598196850393700743e+03 8.194799218771170375e-10 5.326291245378311788e-79 6.022191082956478647e-106 2.757480314960629286e+00 1.311167875003387260e-07 3.703660155820447910e-20 3.917396114817425290e-20 2.757480314960629286e+00 1.311167875003387260e-07 2.959939252468426827e-52 4.979811345980413129e-66 2.757480314960629286e+00 1.311167875003387260e-07 4.732911783550477133e-137 4.896955400873590993e-127 3.767480314960629961e+00 1.311167875003387260e-07 6.557417442934327101e-47 5.636675727385442495e-72 -1.874015748031496065e+00 1.638959843754234472e-07 3.742058500767902461e-311 0.000000000000000000e+00 -5.874015748031496287e+00 1.638959843754234472e-07 9.679168602211286505e-21 5.204780665254607641e-32
-3.444330639440945106e+03 1.480242895801353829e-06 9.712140764108512555e-217 5.247424016771222202e-162 -3.425401139440944917e+03 1.480242895801353829e-06 0.000000000000000000e+00 1.225117830927615728e-291 -3.435494814960630265e+03 2.220364343657383001e-06 4.613142002903917546e-46 8.218908067487217405e-19 -2.303149606304941699e+00 2.220364343523435275e-07 3.643558778049843309e-119 4.051753920452090857e-63 -2.303149606304941699e+00 2.220364343523435275e-07 6.193949673372435365e-23 3.578857849350167025e-33 -2.303149606304941699e+00 2.220364343523435275e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.454724409442860633e+00 1.480242895872790364e-07 2.866759673058435092e-199 1.638466190037977442e-75 -3.454724409442860633e+00 1.480242895872790364e-07 0.000000000000000000e+00 0.000000000000000000e+00 -2.303149606304941699e+00 2.220364343523435275e-07 4.506083714302711962e-28 2.757378037139809959e-26 -2.303149606304941699e+00 2.220364343523435275e-07 6.347956440156926337e-145 3.893700136238556593e-204 -2.303149606304941699e+00 2.220364343523435275e-07 3.563205114424165039e-24 3.913124926370349495e-13 -2.303149606304941699e+00 2.220364343523435275e-07 1.696934087565671678e-82 1.897157008668296600e-44 3.772540078740156844e+00 1.110182171846089134e-06 2.576979535369251694e-57 1.603802176484455994e-22 3.235046908740157434e+00 1.110182171846089134e-06 3.652452383677920031e-09 3.737657798279009983e-18 2.310091648740157488e+00 1.110182171846089134e-06 0.000000000000000000e+00 0.000000000000000000e+00 2.666827188740157339e+00 1.110182171846089134e-06 2.416705065155174343e-71 3.118501629061687536e-70 -6.968133423677200788e-01 4.266551023212623955e-07 6.014975500032878200e-65 4.282786045816167276e-35 -3.372183257719021388e-01 4.266551023212623955e-07 6.099799777587147076e-95 1.426499416411607445e-64 -8.491016867507765742e-01 4.266551023212623955e-07 2.529386273932000616e-302 2.956635504894508275e-180 -8.491016867507765742e-01 4.266551023212623955e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.604496062992126099e+03 1.387727714807631063e-09 3.576320938619054665e-59 1.471532018402202140e-60 1.604496062992126099e+03 1.387727714807631063e-09 6.506836226763916090e-84 1.301085502184051233e-60 1.604496062992126099e+03 1.387727714807631063e-09 2.762242014378452082e-179 3.542383663525750057e-200 1.604496062992126099e+03 1.387727714807631063e-09 5.231679539696390153e-71 2.451242009575117451e-96 2.796850393700786697e+00 2.220364343692178267e-07 1.088352743779894105e-16 1.406933194522039860e-16 2.796850393700786697e+00 2.220364343692178267e-07 1.777211563768040013e-45 2.321437814028817484e-58 2.796850393700786697e+00 2.220364343692178267e-07 3.629731346349649148e-125 3.400112203769657595e-115 3.806850393700787372e+00 2.220364343692178267e-07 1.032633686591298903e-40 4.122122931848993263e-64 -1.842519685039370136e+00 2.775455429615222834e-07 1.868769852438197379e-291 0.000000000000000000e+00 -5.842519685039370358e+00 2.775455429615222834e-07 5.797813667640253913e-17 4.482656469313153162e-27
-3.444324733929134254e+03 2.484400116833267692e-06 3.739341670056375097e-202 2.332103730913415393e-150 -3.425395233929134065e+03 2.484400116833267692e-06 0.000000000000000000e+00 8.603941019566966471e-273 -3.435490877952755909e+03 3.726600175397218143e-06 1.431025540911419017e-40 1.613791159590779912e-15 -2.263779527565930039e+00 3.726600174955268327e-07 7.735341155366732109e-108 8.447999939733488892e-55 -2.263779527565930039e+00 3.726600174955268327e-07 6.402512648765999993e-19 3.972515030990156403e-28 -2.263779527565930039e+00 3.726600174955268327e-07 0.000000000000000000e+00 0.000000000000000000e+00 -3.395669291334343143e+00 2.484400116951112950e-07 6.180970146445483638e-185 4.511199025403582586e-67 -3.395669291334343143e+00 2.484400116951112950e-07 0.000000000000000000e+00 0.000000000000000000e+00 -2.263779527565930039e+00 3.726600174955268327e-07 6.782377235662930385e-23 2.274208085126706179e-21 -2.263779527565930039e+00 3.726600174955268327e-07 1.170697789387190349e-133 2.981561299776558273e-190 -2.263779527565930039e+00 3.726600174955268327e-07 1.246216552953368610e-19 2.809832222604113015e-10 -2.263779527565930039e+00 3.726600174955268327e-07 1.934836522082412365e-73 4.626033892241216437e-38 3.780414094488188326e+00 1.863300087644657943e-06 2.692509885894444795e-50 1.587142008925690859e-18 3.242920924488188916e+00 1.863300087644657943e-06 5.717434864467497958e-07 2.381225678724847279e-14 2.317965664488188970e+00 1.863300087644657943e-06 0.000000000000000000e+00 0.000000000000000000e+00 2.674701204488188822e+00 1.863300087644657943e-06 1.440336721343979675e-62 1.725175761435206613e-61 -6.763246810186808178e-01 7.160865213925108670e-07 2.118895306174440120e-57 7.188130513712351645e-30 -3.167296644228628777e-01 7.160865213925108670e-07 2.008317481159320930e-83 7.756970352021903710e-56 -8.286130254017372021e-01 7.160865213925146786e-07 6.347094597570538782e-277 1.957509405679906585e-164 -8.286130254017372021e-01 7.160865213925146786e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.610795275590551228e+03 2.329125109555846748e-09 1.115955003116651112e-51 4.106735856905695698e-53 1.610795275590551228e+03 2.329125109555846748e-09 2.646927952214475484e-75 3.508417426752736507e-53 1.610795275590551228e+03 2.329125109555846748e-09 2.732518903834147610e-167 4.844915025903303614e-187 1.610795275590551228e+03 2.329125109555846748e-09 1.737201728677873733e-63 3.217881684089067096e-87 2.836220472440944551e+00 3.726600175289335474e-07 1.160127515785381359e-13 1.701387402867202375e-13 2.836220472440944551e+00 3.726600175289335474e-07 3.223359593115623581e-39 3.314382087995319778e-51 2.836220472440944551e+00 3.726600175289335474e-07 7.723833652494333543e-114 5.881495828358594308e-104 3.846220472440945226e+00 3.726600175289335474e-07 5.206909791292185475e-35 9.746285666369791679e-57 -1.811023622047243986e+00 4.658250219111669739e-07 2.068034358255082988e-272 0.000000000000000000e+00 -5.811023622047244430e+00 4.658250219111644858e-07 1.071407741842864881e-13 1.238027294568714282e-22
-3.444318828417322948e+03 4.132688842353181629e-06 4.388026483114466060e-188 3.716374203310481839e-139 -3.425389328417322758e+03 4.132688842353181629e-06 0.000000000000000000e+00 1.388683931982282725e-254 -3.435486940944882008e+03 6.199033263529772866e-06 1.878504604131624341e-35 1.256959187913710327e-12 -2.224409448812366463e+00 6.199033263963215084e-07 4.227262211914253016e-97 4.029035580524727181e-47 -2.224409448812366463e+00 6.199033263963215084e-07 2.079580761875567706e-15 1.436682203513526466e-23 -2.224409448812366463e+00 6.199033263963215084e-07 2.618547922958606684e-321 0.000000000000000000e+00 -3.336614173225825652e+00 4.132688842385284177e-07 3.768228380656972170e-171 3.594969518624283944e-59 -3.336614173225825652e+00 4.132688842385284177e-07 0.000000000000000000e+00 0.000000000000000000e+00 -2.224409448812366463e+00 6.199033263963215084e-07 2.272651550452321453e-18 4.333661405015154576e-17 -2.224409448812366463e+00 6.199033263963215084e-07 7.273334716051568286e-123 7.195780752364902862e-177 -2.224409448812366463e+00 6.199033263963215084e-07 1.072232392795117434e-15 5.021814579247084680e-08 -2.224409448812366463e+00 6.199033263963215084e-07 6.050672635022739981e-65 3.092623696554639024e-32 3.788288110236219808e+00 3.099516631722210372e-06 8.948852397023422175e-44 5.064056388509893374e-15 3.250794940236220398e+00 3.099516631722210372e-06 2.094588165124564559e-05 3.863565642062466464e-11 2.325839680236220453e+00 3.099516631722210372e-06 0.000000000000000000e+00 0.000000000000000000e+00 2.682575220236220304e+00 3.099516631722210372e-06 2.087608443889377960e-54 2.287546515375523330e-53 -6.558360196696417788e-01 1.191178005907695613e-06 2.337429536082540311e-50 3.896448019465318265e-25 -2.962410030738238387e-01 1.191178005907695613e-06 1.086240527984346139e-72 8.693665888908711170e-48 -8.081243640526982741e-01 1.191178005907695613e-06 1.177863967618314540e-252 2.335063323752010681e-149 -8.081243640526982741e-01 1.191178005907695613e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.617094488188976356e+03 3.874395789652776299e-09 9.195785721773909861e-45 3.209178332394643505e-46 1.617094488188976356e+03 3.874395789652776299e-09 3.314378413996706280e-67 2.634503287331661754e-46 1.617094488188976356e+03 3.874395789652776299e-09 9.969460799638286656e-156 2.286582122228848369e-174 1.617094488188976356e+03 3.874395789652776299e-09 1.950079276265190800e-56 1.362404827810238739e-78 2.875590551181101961e+00 6.199033263444442344e-07 4.494776961842024818e-11 6.933531473956169926e-11 2.875590551181101961e+00 6.199033263444442344e-07 1.766003984777044508e-33 1.449270482016087136e-44 2.875590551181101961e+00 6.199033263444442344e-07 4.560409608873430998e-103 2.534602068305801619e-93 3.885590551181102636e+00 6.199033263444442344e-07 8.406866038566986067e-30 7.450366591005916603e-50 -1.779527559055118058e+00 7.748791579305553459e-07 5.071265688260210082e-254 6.116532695514632217e-321 -5.779527559055118502e+00 7.748791579305525930e-07 6.108149198137560767e-11 1.096444694400425031e-18
-3.444312922905512096e+03 6.813440779112373820e-06 1.569413478511971683e-174 2.123643030750966442e-128 -3.425383422905511907e+03 6.813440779112373820e-06 4.168407196909082283e-304 5.151080839777355492e-237 -3.435483003937008107e+03 1.022016116866856200e-05 1.044397040061818569e-30 3.889447592572326629e-10 -2.185039370073354803e+00 1.022016116937050879e-06 5.946563032010623671e-87 4.395260872186887461e-40 -2.185039370073354803e+00 1.022016116937050879e-06 2.131513349069093834e-12 1.693974845555935749e-19 -2.185039370073354803e+00 1.022016116937050879e-06 4.375360045030613917e-299 0.000000000000000000e+00 -3.277559055117308162e+00 6.813440779164357079e-07 6.495805177537558426e-158 8.291808885772256250e-52 -3.277559055117308162e+00 6.813440779164357079e-07 0.000000000000000000e+00 0.000000000000000000e+00 -2.185039370073354803e+00 1.022016116937050879e-06 1.696438258976901136e-14 1.916849938804020166e-13 -2.185039370073354803e+00 1.022016116937050879e-06 1.522300029356691550e-112 5.473498979145441380e-164 -2.185039370073354803e+00 1.022016116937050879e-06 2.269495373421848977e-12 2.240182544568432326e-06 -2.185039370073354803e+00 1.022016116937050879e-06 5.189710164428219540e-57 5.669640838429373698e-27 3.796162125984251290e+00 5.110080584338846508e-06 9.461088057902026431e-38 5.209817173536967199e-12 3.258668955984251880e+00 5.110080584338846508e-06 1.812288399356774002e-04 1.616284478353564889e-08 2.333713695984251935e+00 5.110080584338846508e-06 0.000000000000000000e+00 0.000000000000000000e+00 2.690449235984251786e+00 5.110080584338846508e-06 7.358320282663915263e-47 7.270356947881690236e-46 -6.353473583206027397e-01 1.963859634816093646e-06 8.074598722744199995e-44 6.827148842312287071e-21 -2.757523417247848552e-01 1.963859634816083482e-06 9.652812116036170688e-63 2.009462335844596211e-40 -7.876357027036592351e-01 1.963859634816093646e-06 1.616828222043863901e-229 5.019172336510973411e-135 -7.876357027036592351e-01 1.963859634816093646e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.623393700787401485e+03 6.387600730423557307e-09 2.001073420998156784e-38 7.022002174895890923e-40 1.623393700787401485e+03 6.387600730423557307e-09 1.277467296032181169e-59 5.508943185595366381e-40 1.623393700787401485e+03 6.387600730423557307e-09 1.341489295226194829e-144 3.723896365441661843e-162 1.623393700787401485e+03 6.387600730423557307e-09 7.400263373843626077e-50 1.860349309179589637e-70 2.914960629921259372e+00 1.022016116867774595e-06 6.343997804444863846e-09 9.550435573568192330e-09 2.914960629921259372e+00 1.022016116867774595e-06 2.922724604189019831e-28 1.940875487816539251e-38 2.914960629921259372e+00 1.022016116867774595e-06 7.471151977867201536e-93 2.721192295792698151e-83 3.924960629921260047e+00 1.022016116867774595e-06 4.346188003993472946e-25 1.841350471467459447e-43 -1.748031496062992129e+00 1.277520146084718403e-06 2.755698263143588100e-236 4.220362427375336490e-301 -5.748031496062992574e+00 1.277520146084711627e-06 1.074308174554410979e-08 3.113903019950098850e-15
-3.444307017393701244e+03 1.113327340526355575e-05 1.710802061674936160e-161 4.351691374882539753e-118 -3.425377517393701055e+03 1.113327340526355575e-05 3.602460525432869929e-284 4.391225193497629035e-220 -3.435479066929134206e+03 1.669991010789533448e-05 2.462132761372281143e-26 4.792591615320456458e-08 -2.145669291334343143e+00 1.669991010902165367e-06 2.153287973099268106e-77 1.096742234131666282e-33 -2.145669291334343143e+00 1.669991010902165367e-06 6.953019756950331090e-10 6.518298895658537569e-16 -2.145669291334343143e+00 1.669991010902165367e-06 1.134790366490416498e-277 0.000000000000000000e+00 -3.218503937008790672e+00 1.113327340534695547e-06 3.166240979605273795e-145 5.535524671184162306e-45 -3.218503937008790672e+00 1.113327340534695547e-06 0.000000000000000000e+00 0.000000000000000000e+00 -2.145669291334343143e+00 1.669991010902165367e-06 2.827276414433746803e-11 1.984380672155906332e-10 -2.145669291334343143e+00 1.669991010902165367e-06 1.073358630064427515e-102 1.312215307915895429e-151 -2.145669291334343143e+00 1.669991010902165367e-06 1.181772755282684956e-09 2.546909376282753578e-05 -2.145669291334343143e+00 1.669991010902165367e-06 1.220850908132831822e-49 2.851737428006557692e-22 3.804036141732282772e+00 8.349955054073241568e-06 3.181841382476546758e-32 1.728568079169917727e-09 3.266542971732283362e+00 8.349955054073241568e-06 4.311318304825094926e-04 1.779393969888350895e-06 2.341587711732283417e+00 8.349955054073241568e-06 0.000000000000000000e+00 0.000000000000000000e+00 2.698323251732283268e+00 8.349955054073241568e-06 6.307437568671645259e-40 5.538481981151828449e-39 -6.148586969715637007e-01 3.208978686848765213e-06 8.734876380982629589e-38 3.872573886062161913e-17 -2.552636803757458162e-01 3.208978686848765213e-06 1.409672643923777470e-53 9.587764945046214889e-34 -7.671470413546201961e-01 3.208978686848765213e-06 1.642046142970471040e-207 1.944295301630591815e-121 -7.671470413546201961e-01 3.208978686848765213e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.629692913385826841e+03 1.043744381759169668e-08 1.149924825281452982e-32 4.302274295649398154e-34 1.629692913385826841e+03 1.043744381759169668e-08 1.515602165898643504e-52 3.207893233434432953e-34 1.629692913385826841e+03 1.043744381759169668e-08 6.657478910570050890e-134 2.092756149242364144e-150 1.629692913385826841e+03 1.043744381759169668e-08 9.493688571779741236e-44 8.192850725781642873e-63 2.954330708661416782e+00 1.669991010814653735e-06 3.270018953986600752e-07 4.493084356037357351e-07 2.954330708661416782e+00 1.669991010814653735e-06 1.461158761833473013e-23 7.960626688850571159e-33 2.954330708661416782e+00 1.669991010814653735e-06 3.396131819984760507e-83 7.278404040787294921e-74 3.964330708661417457e+00 1.669991010814653735e-06 7.194542769406104167e-21 1.471348604301417515e-37 -1.716535433070866201e+00 2.087488763518317592e-06 3.318208294930392232e-219 6.634072511586251033e-282 -5.716535433070866645e+00 2.087488763518310392e-06 5.829267509559067595e-07 2.835867775461681125e-12
-3.444301111881889938e+03 1.803025522679045536e-05 5.684034296389082954e-149 3.197992176879867701e-108 -3.425371611881889748e+03 1.803025522679045536e-05 6.426788827760367418e-265 8.603398405649906747e-204 -3.435475129921259850e+03 2.704538284068306418e-05 2.465054021035838153e-22 2.360139994816654204e-06 -2.106299212595331483e+00 2.704538284098155097e-06 2.007111593427968972e-68 6.259805463431413641e-28 -2.106299212595331483e+00 2.704538284098155097e-06 7.339608559922086707e-08 8.198849106443359563e-13 -2.106299212595331483e+00 2.704538284098155097e-06 4.570541269019253862e-257 0.000000000000000000e+00 -3.159448818900273181e+00 1.803025522625990781e-06 4.363853377350512900e-133 1.069630112583451958e-38 -3.159448818900273181e+00 1.803025522625990781e-06 0.000000000000000000e+00 0.000000000000000000e+00 -2.106299212595331483e+00 2.704538284098155097e-06 1.060515736375819506e-08 4.878935153311274026e-08 -2.106299212595331483e+00 2.704538284098155097e-06 2.549572437328144698e-93 9.915122689763460596e-140 -2.106299212595331483e+00 2.704538284098155097e-06 1.514518421592060176e-07 8.602428735720414133e-05 -2.106299212595331483e+00 2.704538284098155097e-06 7.877025283781323937e-43 3.939700375243825358e-18 3.811910157480314254e+00 1.352269141998308977e-05 3.403922539551356562e-27 1.851428040379359150e-07 3.274416987480314845e+00 1.352269141998308977e-05 8.542146512665943145e-04 5.317810962395564951e-05 2.349461727480314899e+00 1.352269141998308977e-05 0.000000000000000000e+00 0.000000000000000000e+00 2.706197267480314750e+00 1.352269141998308977e-05 1.314836842129726538e-33 1.011288280248312412e-32 -5.943700356225246617e-01 5.196917621058316131e-06 2.959006871648060693e-32 7.132382948161527560e-14 -2.347750190267067771e-01 5.196917621058316131e-06 3.384556108225976434e-45 9.455454937285531906e-28 -7.466583800055811571e-01 5.196917621058316131e-06 1.234189826630541982e-186 1.357552591598059238e-108 -7.466583800055811571e-01 5.196917621058316131e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.635992125984251970e+03 1.690336427497900859e-08 1.745054371770309385e-27 7.380831030873972647e-29 1.635992125984251970e+03 1.690336427497900859e-08 5.534882075164774129e-46 5.201799167540574084e-29 1.635992125984251970e+03 1.690336427497900859e-08 1.218539000558046655e-123 4.058355675228095350e-139 1.635992125984251970e+03 1.690336427497900859e-08 4.117330041886210377e-38 1.163664560596607506e-55 2.993700787401574193e+00 2.704538283996627186e-06 6.173790411717447201e-06 7.477752216596052948e-06 2.993700787401574193e+00 2.704538283996627186e-06 2.206582717763761784e-19 9.999958465612099256e-28 2.993700787401574193e+00 2.704538283996627186e-06 4.283468542668104636e-74 4.849987651923904552e-65 4.003700787401575312e+00 2.704538283996651327e-06 3.813451232982517295e-17 3.801150087278308224e-32 -1.685039370078740273e+00 3.380672854995784301e-06 8.853853072062845923e-203 2.375699280573450635e-263 -5.685039370078740717e+00 3.380672854995772442e-06 9.758955157965889390e-06 8.281990624408528690e-10
-3.444295206370079086e+03 2.894033043710321086e-05 5.755838029982647834e-137 8.428943994807772524e-99 -3.425365706370078897e+03 2.894033043710321086e-05 2.366761694128230771e-246 3.873981176210007980e-188 -3.435471192913385948e+03 4.341049565643820149e-05 1.050300328619178955e-18 4.670007566046140650e-05 -2.066929133856319822e+00 4.341049565690835560e-06 4.815950866357366288e-60 8.172472581607440857e-23 -2.066929133856319822e+00 4.341049565690835560e-06 2.585413531659823325e-06 3.380626662989554758e-10 -2.066929133856319822e+00 4.341049565690835560e-06 2.858707984230677021e-237 0.000000000000000000e+00 -3.100393700791755691e+00 2.894033043626751291e-06 1.700636671328126130e-121 5.982670570968030226e-33 -3.100393700791755691e+00 2.894033043626751291e-06 0.000000000000000000e+00 0.000000000000000000e+00 -2.066929133856319822e+00 4.341049565690835560e-06 9.230433173825323617e-07 2.922901905039340051e-06 -2.066929133856319822e+00 4.341049565690835560e-06 2.040176633561135750e-84 2.361261195221662490e-128 -2.066929133856319822e+00 4.341049565690835560e-06 4.794668832512413889e-06 1.701891767659458813e-04 -2.066929133856319822e+00 4.341049565690835560e-06 1.393933177337264405e-36 1.498489215407294331e-14 3.819784173228345736e+00 2.170524782795055742e-05 1.158362562060631734e-22 6.427294608542849218e-06 3.282291003228346327e+00 2.170524782795055742e-05 1.879893763411937934e-03 4.523670756531287954e-04 2.357335743228346381e+00 2.170524782795055742e-05 2.184607509685413014e-310 0.000000000000000000e+00 2.714071283228346232e+00 2.170524782795055742e-05 6.665540932293750955e-28 4.425969482214603355e-27 -5.738813742734855117e-01 8.341563184664922730e-06 3.138980352512141930e-27 4.289502231050021215e-11 -2.142863576776675716e-01 8.341563184664922730e-06 1.336993162785022315e-37 1.931082309742043421e-22 -7.261697186565418960e-01 8.341563184664922730e-06 6.867470949908102369e-167 1.708812996014336137e-96 -7.261697186565418960e-01 8.341563184664922730e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.642291338582677099e+03 2.713155978493833773e-08 6.993341721413121421e-23 3.545540754566344896e-24 1.642291338582677099e+03 2.713155978493833773e-08 6.221846043525963757e-40 2.348925915947856599e-24 1.642291338582677099e+03 2.713155978493833773e-08 8.225761526067128347e-114 2.715765773991871034e-128 1.642291338582677099e+03 2.713155978493833773e-08 6.036556589925404106e-33 5.330559500917277515e-49 3.033070866141732047e+00 4.341049565590172470e-06 4.299205404134552003e-05 4.878031236332139011e-05 3.033070866141732047e+00 4.341049565590172470e-06 1.006598578673635786e-15 3.847250713275277507e-23 3.033070866141732047e+00 4.341049565590172470e-06 1.499070812395066203e-65 8.051426315870843208e-57 4.043070866141732722e+00 4.341049565590172470e-06 6.472223478697771380e-14 3.174934568823824568e-27 -1.653543307086614123e+00 5.426311956987687636e-06 5.235011747361229680e-187 1.938223406314088241e-245 -5.653543307086613900e+00 5.426311956987715588e-06 5.052525662396415942e-05 7.756965979880209012e-08
-3.444289300858267779e+03 4.603919356244828007e-05 1.776462271743208168e-125 7.968675873749487759e-90 -3.425359800858267590e+03 4.603919356244828007e-05 1.799205370972320390e-228 4.009187961663356863e-173 -3.435467255905512047e+03 6.905879034244986696e-05 1.909708036846813292e-15 3.741362769888337356e-04 -2.027559055117308162e+00 6.905879034318356690e-06 2.974737732613909481e-52 2.440520981750242207e-18 -2.027559055117308162e+00 6.905879034318356690e-06 3.191718070241327123e-05 4.593008734366257449e-08 -2.027559055117308162e+00 6.905879034318356690e-06 2.776656348331995357e-218 0.000000000000000000e+00 -3.041338582683238201e+00 4.603919355951410373e-06 1.873993733856597446e-110 9.686995510361280978e-28 -3.041338582683238201e+00 4.603919355951410373e-06 0.000000000000000000e+00 0.000000000000000000e+00 -2.027559055117308162e+00 6.905879034318356690e-06 2.082283511760491974e-05 4.468890556149327404e-05 -2.027559055117308162e+00 6.905879034318356690e-06 5.499789831867163388e-76 1.772323137612718274e-117 -2.027559055117308162e+00 6.905879034318356690e-06 3.889973543420961272e-05 3.083764491704328527e-04 -2.027559055117308162e+00 6.905879034318356690e-06 6.765531057748082173e-31 1.577305484521565044e-11 3.827658188976377218e+00 3.452939517126792887e-05 1.253929323118115130e-18 7.352267329261094630e-05 3.290165018976377809e+00 3.452939517126792887e-05 1.861934580918812605e-03 1.228583076127183005e-03 2.365209758976377863e+00 3.452939517126792887e-05 4.886379661166437826e-290 1.618071973481394457e-305 2.721945298976377714e+00 3.452939517126792887e-05 8.217572931069023458e-23 4.642918598928869795e-22 -5.533927129244464727e-01 1.327002270752648550e-05 1.042760864044117796e-22 8.515516482152421573e-09 -1.937976963286285326e-01 1.327002270752648550e-05 8.701205029815892203e-31 8.190481850615719171e-18 -7.056810573075029680e-01 1.327002270752648550e-05 2.830065413170519820e-148 3.878545704904826089e-85 -7.056810573075029680e-01 1.327002270752648550e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.648590551181102455e+03 4.316174396408566813e-08 7.401317800825587109e-19 4.769027990801713315e-20 1.648590551181102455e+03 4.316174396408566813e-08 2.152870472250474806e-34 2.953705023473158225e-20 1.648590551181102455e+03 4.316174396408566813e-08 2.047952323839516259e-104 6.271128426044820839e-118 1.648590551181102455e+03 4.316174396408566813e-08 2.991959887693846061e-28 7.875352539144794132e-43 3.072440944881889457e+00 6.905879034253670478e-06 1.156627354631858679e-04 1.536323410936222687e-04 3.072440944881889457e+00 6.905879034253670478e-06 1.387093408464606703e-12 4.533192235865031611e-19 3.072440944881889457e+00 6.905879034253670478e-06 1.455682899463297148e-57 3.329915371620635119e-49 4.082440944881890132e+00 6.905879034253670478e-06 3.517297777983806042e-11 8.573831287160975566e-23 -1.622047244094488194e+00 8.632348792817058452e-06 6.858982492863309547e-172 3.602794969761803596e-228 -5.622047244094487972e+00 8.632348792817088945e-06 8.593333484934633556e-05 2.331685290596936150e-06
-3.444283395346456928e+03 7.258962304314880358e-05 1.671089923757051209e-114 2.702502977525660759e-81 -3.425353895346456738e+03 7.258962304314880358e-05 2.823401547828805039e-211 9.536256370265658823e-159 -3.435463318897638146e+03 1.088844345628329395e-04 1.487137446530068818e-12 1.227811067315519354e-03 -1.988188976378296502e+00 1.088844345639673233e-05 4.730425260710773152e-45 1.667050097091732181e-14 -1.988188976378296502e+00 1.088844345639673233e-05 1.468783933656369104e-04 2.075873343840005826e-06 -1.988188976378296502e+00 1.088844345639673233e-05 4.188173102366311873e-200 0.000000000000000000e+00 -2.982283464560168795e+00 7.258962304667712610e-06 5.839019628928791617e-100 4.541658378427024665e-23 -2.982283464560168795e+00 7.258962304667712610e-06 0.000000000000000000e+00 0.000000000000000000e+00 -1.988188976378296502e+00 1.088844345639673233e-05 1.601854277957569337e-04 1.921898870872433963e-04 -1.988188976378296502e+00 1.088844345639673233e-05 4.994618626928735408e-68 4.192708996481548730e-107 -1.988188976378296502e+00 1.088844345639673233e-05 1.126250195513721857e-04 3.145941341164085344e-04 -1.988188976378296502e+00 1.088844345639673233e-05 9.006218933403366991e-26 4.644223214009928362e-09 3.835532204724408700e+00 5.444221728219729862e-05 4.317827675219385984e-15 2.951374114299551042e-04 3.298039034724409291e+00 5.444221728219729862e-05 1.586350974655987038e-03 1.644007621634340855e-03 2.373083774724409345e+00 5.444221728219729862e-05 2.182930687875809237e-270 1.349632558912634809e-284 2.729819314724409196e+00 5.444221728219729862e-05 2.463748540357229939e-18 1.167408732724622032e-17 -5.329040515754074336e-01 2.092273716349374381e-05 1.084762915446343654e-18 5.693792071268043948e-07 -1.733090349795894936e-01 2.092273716349374381e-05 9.351591687825430161e-25 7.246984787317804606e-14 -6.851923959584638180e-01 2.092273716349381835e-05 8.641191014949168318e-131 1.587779662496086321e-74 -6.851923959584638180e-01 2.092273716349381835e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.654889763779527584e+03 6.805277160274745125e-08 2.068853624281007934e-15 1.796172969400646228e-16 1.654889763779527584e+03 6.805277160274745125e-08 2.293001715492986470e-29 1.034301101179688027e-16 1.654889763779527584e+03 6.805277160274745125e-08 1.880488214718925782e-95 4.997018738670515176e-108 1.654889763779527584e+03 6.805277160274745125e-08 5.013201404351033141e-24 3.752489052965555892e-37 3.111811023622046868e+00 1.088844345643959220e-05 1.733021383273601612e-04 3.046209900111177568e-04 3.111811023622046868e+00 1.088844345643959220e-05 5.773888568494432688e-10 1.635908987817695760e-15 3.111811023622046868e+00 1.088844345643959220e-05 3.922237945344482950e-50 3.431018088055954585e-42 4.121811023622047543e+00 1.088844345643959220e-05 6.120477986082466708e-09 7.485758628036258258e-19 -1.590551181102362266e+00 1.361055432054944324e-05 1.991399583699684649e-157 1.525888722897332140e-211 -5.590551181102362044e+00 1.361055432054949237e-05 1.159384213770560238e-04 2.262284976665746608e-05
-3.444277489834646076e+03 1.134341929655809447e-04 4.791166877712438658e-104 3.288324275483677605e-73 -3.425347989834645887e+03 1.134341929655809447e-04 9.145980310012443289e-195 5.213591758040514927e-145 -3.435459381889763790e+03 1.701512894541618969e-04 4.983111078811466595e-10 1.714694827343232232e-03 -1.948818897639284842e+00 1.701512894472134756e-05 1.936831130846389219e-38 2.604694003574159305e-11 -1.948818897639284842e+00 1.701512894472134756e-05 2.710182209022433692e-04 3.178615449236608123e-05 -1.948818897639284842e+00 1.701512894472134756e-05 9.810187113690569019e-183 0.000000000000000000e+00 -2.923228346451651305e+00 1.134341929709853504e-05 5.144307784580831506e-90 6.168557213152080754e-19 -2.923228346451651305e+00 1.134341929709853504e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.948818897639284842e+00 1.701512894472134756e-05 5.168091392699357715e-04 2.862950166399573114e-04 -1.948818897639284842e+00 1.701512894472134756e-05 1.528046175912258523e-60 3.126075623505354017e-97 -1.948818897639284842e+00 1.701512894472134756e-05 3.477948150394393249e-04 2.447159954432442225e-04 -1.948818897639284842e+00 1.701512894472134756e-05 3.288256146338731420e-21 3.905949986412722635e-07 3.843406220472440182e+00 8.507564472502822850e-05 4.729565612939592679e-12 5.016924294226194053e-04 3.305913050472440773e+00 8.507564472502822850e-05 2.660880929454592734e-03 2.023111922249918107e-03 2.380957790472440827e+00 8.507564472502822850e-05 1.947742936043227069e-251 1.990381066993751759e-264 2.737693330472440678e+00 8.507564472502822850e-05 1.796362429346294064e-14 7.035646644741704833e-14 -5.124153902263682836e-01 3.269549703256875977e-05 3.533796193074054325e-15 1.329219647595031549e-05 -1.528203736305503435e-01 3.269549703256875977e-05 1.666916253910079718e-19 1.347913987522359292e-10 -6.647037346094246679e-01 3.269549703256875977e-05 1.955916505182055855e-114 1.172712329085602284e-64 -6.647037346094246679e-01 3.269549703256875977e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.661188976377952713e+03 1.063445559062862015e-07 1.528054159658113889e-12 1.894269702083415572e-13 1.661188976377952713e+03 1.063445559062862015e-07 7.517597476479410466e-25 1.008576665350512350e-13 1.661188976377952713e+03 1.063445559062862015e-07 6.368372178535976495e-87 1.374008133787392432e-98 1.661188976377952713e+03 1.063445559062862015e-07 2.839667135257963170e-20 5.766616697971961907e-32 3.151181102362204278e+00 1.701512894500585576e-05 3.692930763005210530e-04 5.356061819292063948e-04 3.151181102362204278e+00 1.701512894500585576e-05 7.260129937412323169e-08 1.808071062097794531e-12 3.151181102362204278e+00 1.701512894500585576e-05 2.932455580361275734e-43 8.807357654414748545e-36 4.161181102362204953e+00 1.701512894500585576e-05 3.410246895947991169e-07 2.113095677716337955e-15 -1.559055118110236116e+00 2.126891118125732140e-05 1.281190806258096201e-143 1.472584355066539896e-195 -5.559055118110236116e+00 2.126891118125732140e-05 3.407414561717081914e-04 7.429196226454149701e-05
-3.444271584322834769e+03 1.756855494251900458e-04 4.186799901373385602e-94 1.435779793036452872e-65 -3.425342084322834580e+03 1.756855494251900458e-04 6.115804296601849790e-179 6.551699333369883813e-132 -3.435455444881889889e+03 2.635283241377850958e-04 7.228926882923908697e-08 1.429569424586041131e-03 -1.909448818900273181e+00 2.635283241272411552e-05 2.042345839844461975e-32 9.309953637382256024e-09 -1.909448818900273181e+00 2.635283241272411552e-05 2.515765427337654731e-04 1.711331941725385245e-04 -1.909448818900273181e+00 2.635283241272411552e-05 3.568454075885279842e-166 9.951558917570524757e-303 -2.864173228343133815e+00 1.756855494275334607e-05 1.281531145581729361e-80 2.429694572830975477e-15 -2.864173228343133815e+00 1.756855494275334607e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.909448818900273181e+00 2.635283241272411552e-05 6.586212975212805834e-04 1.831127466528071593e-04 -1.909448818900273181e+00 2.635283241272411552e-05 1.574883870043453991e-53 7.346105904422095944e-88 -1.909448818900273181e+00 2.635283241272411552e-05 1.106226513252792781e-03 4.718603617759212308e-04 -1.909448818900273181e+00 2.635283241272411552e-05 3.292903704205630402e-17 9.720530265783070451e-06 3.851280236220471664e+00 1.317641620674380907e-04 1.647938181551750873e-09 5.052045493053084705e-04 3.313787066220472255e+00 1.317641620674380907e-04 6.878400220831540346e-03 2.682061103671222121e-03 2.388831806220472309e+00 1.317641620674380907e-04 3.471061293841481652e-233 5.189910769469533553e-245 2.745567346220472160e+00 1.317641620674380907e-04 3.185205967929280172e-11 1.016328993125344799e-10 -4.919267288773292446e-01 5.063840284489130070e-05 3.605112379076901348e-12 1.151507722665908660e-04 -1.323317122815113045e-01 5.063840284489130070e-05 4.967737691198772911e-15 5.347012949257184691e-08 -6.442150732603857399e-01 5.063840284489130070e-05 3.283839780155966997e-99 1.563278991059072202e-55 -6.442150732603857399e-01 5.063840284489130070e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.667488188976377842e+03 1.647052025842981862e-07 2.987632339835818641e-10 5.594218761153482582e-11 1.667488188976377842e+03 1.647052025842981862e-07 7.586537283218440239e-21 2.738753299317008221e-11 1.667488188976377842e+03 1.647052025842981862e-07 7.954141329464272602e-79 1.303714479806554683e-89 1.667488188976377842e+03 1.647052025842981862e-07 5.437667230563995409e-17 2.858083796169835356e-27 3.190551181102361689e+00 2.635283241348794611e-05 7.978976540917216437e-04 8.587998451086827295e-04 3.190551181102361689e+00 2.635283241348794611e-05 2.757617414306534800e-06 6.120306998192057399e-10 3.190551181102361689e+00 2.635283241348794611e-05 6.083773294800940646e-37 5.632616169714570440e-30 4.200551181102362364e+00 2.635283241348794611e-05 6.085096385834240523e-06 1.928562412237840890e-12 -1.527559055118110187e+00 3.294104051685993603e-05 1.826526169530532230e-130 3.238472125780538988e-180 -5.527559055118110187e+00 3.294104051685993603e-05 5.040227576938963606e-04 1.181019780101731588e-04
-3.444265678811023918e+03 2.696812222550270676e-04 1.115128995851744978e-84 2.250096379351384180e-58 -3.425336178811023728e+03 2.696812222550270676e-04 8.441946613437438748e-164 1.892587758308287407e-119 -3.435451507874015988e+03 4.045218333825406284e-04 4.577717788809153596e-06 2.294143658651754021e-03 -1.870078740161261521e+00 4.045218333666895114e-05 5.549011459748848439e-27 7.618316573925718342e-07 -1.870078740161261521e+00 4.045218333666895114e-05 2.661599853834196333e-04 3.552866203699676494e-04 -1.870078740161261521e+00 4.045218333666895114e-05 2.015733430730371778e-150 1.387722004121283244e-279 -2.805118110234616324e+00 2.696812222585500334e-05 9.027066138397647438e-72 2.781555312771093334e-12 -2.805118110234616324e+00 2.696812222585500334e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.870078740161261521e+00 4.045218333666895114e-05 4.939618221886330493e-04 7.899121779387400317e-05 -1.870078740161261521e+00 4.045218333666895114e-05 5.468125897898955574e-47 5.440863635132732939e-79 -1.870078740161261521e+00 4.045218333666895114e-05 1.951684585577912953e-03 1.063501270472441652e-03 -1.870078740161261521e+00 4.045218333666895114e-05 9.045131102667081246e-14 7.486341312648650277e-05 3.859154251968503146e+00 2.022609166915799895e-04 1.826520269977235513e-07 4.393031902047417597e-04 3.321661081968503737e+00 2.022609166915799895e-04 1.090078887491662506e-02 6.172512944358516523e-03 2.396705821968503791e+00 2.022609166915799895e-04 1.235469079502968786e-215 2.392690494025737292e-226 2.753441361968503642e+00 2.022609166915799895e-04 1.373531971171153040e-08 3.518955900574812555e-08 -4.714380675282902056e-01 7.773107359771461123e-05 1.151979324162369593e-09 4.103042041269050564e-04 -1.118430509324722655e-01 7.773107359771461123e-05 2.516182246140659821e-11 4.671152484877339217e-06 -6.237264119113465899e-01 7.773107359771489584e-05 4.092255702912344761e-85 3.762997928642802737e-47 -6.237264119113465899e-01 7.773107359771489584e-05 0.000000000000000000e+00 7.749467541324865780e-305 1.673787401574803198e+03 2.528261458644790335e-07 1.558325715904116323e-08 4.628423575145361204e-09 1.673787401574803198e+03 2.528261458644790335e-07 2.356704458988904086e-17 2.070995593356997521e-09 1.673787401574803198e+03 2.528261458644790335e-07 3.664082272620679298e-71 4.268678326722852553e-81 1.673787401574803198e+03 2.528261458644790335e-07 3.520066305275905343e-14 4.568578078608233035e-23 3.229921259842519099e+00 4.045218333831649798e-05 1.211536350656447925e-03 1.095366015554139752e-03 3.229921259842519099e+00 4.045218333831649798e-05 3.164079473477979135e-05 6.345009456081487556e-08 3.229921259842519099e+00 4.045218333831649798e-05 3.502537197462230513e-31 8.975135951000334713e-25 4.239921259842519774e+00 4.045218333831649798e-05 3.484328294506166575e-05 5.691460495787151836e-10 -1.496062992125984259e+00 5.056522917289562756e-05 5.770250512303728204e-118 1.623057195422515653e-165 -5.496062992125984259e+00 5.056522917289562756e-05 3.473530637157004196e-04 2.422280802500555283e-04
-3.444259773299213066e+03 4.102872164537554292e-04 9.052607835817942930e-76 1.266001271467732530e-51 -3.425330273299212877e+03 4.102872164537554292e-04 2.405455500095592742e-149 1.256840330054510135e-107 -3.435447570866142087e+03 6.154308246806331709e-04 1.280514897967827603e-04 4.596309875800346119e-03 -1.830708661422249861e+00 6.154308246570249668e-05 3.888108086264207629e-22 1.436405605528456811e-05 -1.830708661422249861e+00 6.154308246570249668e-05 3.461562712367911897e-04 3.799934425567369901e-04 -1.830708661422249861e+00 6.154308246570249668e-05 1.768219846099559655e-135 2.249340283938133827e-257 -2.746062992126098834e+00 4.102872164590022359e-05 1.797957282661432720e-63 9.298765760692040878e-10 -2.746062992126098834e+00 4.102872164590022359e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.830708661422249861e+00 6.154308246570249668e-05 4.646669932351354406e-04 1.003356910951031086e-04 -1.830708661422249861e+00 6.154308246570249668e-05 6.395969486074716429e-41 1.270081177193270614e-70 -1.830708661422249861e+00 6.154308246570249668e-05 2.022718913648751879e-03 1.567996829615795435e-03 -1.830708661422249861e+00 6.154308246570249668e-05 6.817257924628145143e-11 1.839949841341570209e-04 3.867028267716534629e+00 3.077154123444954801e-04 6.439857317054434596e-06 3.135526708449084686e-04 3.329535097716535219e+00 3.077154123444954801e-04 1.285545579027971841e-02 1.296287753054695992e-02 2.404579837716535273e+00 3.077154123444954801e-04 8.782950430000842838e-199 1.950366062099677903e-208 2.761315377716535124e+00 3.077154123444954801e-04 1.440833023312303456e-06 2.920401464469815124e-06 -4.509494061792511665e-01 1.182583850372552584e-04 1.154146905454438541e-07 7.125081689905166105e-04 -9.135438958343322646e-02 1.182583850372552584e-04 2.250349743024004184e-08 9.811939048570403386e-05 -6.032377505623076619e-01 1.182583850372552584e-04 3.788217029220020727e-72 1.636676530162746854e-39 -6.032377505623076619e-01 1.182583850372552584e-04 0.000000000000000000e+00 3.863823083258981943e-283 1.680086614173228327e+03 3.846442654306240279e-07 2.241894241779243787e-07 1.076225128111680902e-07 1.680086614173228327e+03 3.846442654306240279e-07 2.253695820779176811e-14 4.361088416549697849e-08 1.680086614173228327e+03 3.846442654306240279e-07 6.225069099715313377e-64 4.823105296381253968e-73 1.680086614173228327e+03 3.846442654306240279e-07 7.703413782639472134e-12 2.355262767387083861e-19 3.269291338582676509e+00 6.154308246889984954e-05 1.751347100540001558e-03 1.700567844140283115e-03 3.269291338582676509e+00 6.154308246889984954e-05 1.097533708557624720e-04 2.014617935653884974e-06 3.269291338582676509e+00 6.154308246889984954e-05 5.596324572273500072e-26 3.563724165509976891e-20 4.279291338582677184e+00 6.154308246889984954e-05 6.616564445511996669e-05 5.433925967342410252e-08 -1.464566929133858331e+00 7.692885308612481870e-05 4.039430323858739304e-106 1.853935512550930251e-151 -5.464566929133858331e+00 7.692885308612481870e-05 4.258974350767243274e-04 5.658360162671029073e-04
-3.444253867787401759e+03 6.186540701838664797e-04 2.239924200478730840e-67 2.558217737912477964e-45 -3.425324367787401570e+03 6.186540701838664797e-04 1.414873974018555064e-135 1.919005089648030612e-96 -3.435443633858267731e+03 9.279811052903141509e-04 1.612707874827386647e-03 6.820160134736711829e-03 -1.791338582683238201e+00 9.279811052119396424e-05 7.037753354184525145e-18 6.566086063061799167e-05 -1.791338582683238201e+00 9.279811052119396424e-05 3.169437495779531787e-04 3.471007377225249755e-04 -1.791338582683238201e+00 9.279811052119396424e-05 2.408738076412391729e-121 4.237885105199160122e-236 -2.687007874017581344e+00 6.186540701722560568e-05 1.012575800302713232e-55 9.164445150364297613e-08 -2.687007874017581344e+00 6.186540701722560568e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.791338582683238201e+00 9.279811052119396424e-05 5.329862303841505005e-04 2.060733579082022382e-04 -1.791338582683238201e+00 9.279811052119396424e-05 2.520299607949697514e-35 9.344329662796469072e-63 -1.791338582683238201e+00 9.279811052119396424e-05 2.795521073607159027e-03 1.810765607025581481e-03 -1.791338582683238201e+00 9.279811052119396424e-05 1.411759417701625640e-08 1.431451189576529585e-04 3.874902283464566111e+00 4.639905526350374034e-04 7.224136656170303077e-05 1.514545497481534979e-04 3.337409113464566701e+00 4.639905526350374034e-04 1.949188691834126061e-02 2.065800439229362531e-02 2.412453853464566755e+00 4.639905526350374034e-04 1.247061684120606497e-182 2.810921467803939801e-191 2.769189393464566606e+00 4.639905526350374034e-04 3.686655682014685774e-05 5.809265822226305684e-05 -4.304607448302121275e-01 1.783166238216685076e-04 3.647261316318352747e-06 7.430105157650973005e-04 -7.086572823439418745e-02 1.783166238216685076e-04 3.910311053535062065e-06 6.393816732611452489e-04 -5.827490892132685119e-01 1.783166238216691310e-04 2.607380620117310425e-60 1.287415600837826240e-32 -5.827490892132685119e-01 1.783166238216691310e-04 0.000000000000000000e+00 2.965488796315934544e-262 1.686385826771653456e+03 5.799881907938008370e-07 1.015633344749719559e-06 7.208692623809155260e-07 1.686385826771653456e+03 5.799881907938008370e-07 6.636758904716048949e-12 2.558986342659934684e-07 1.686385826771653456e+03 5.799881907938008370e-07 3.900588921654328712e-57 1.880571381681767877e-65 1.686385826771653456e+03 5.799881907938008370e-07 5.699290604650093687e-10 3.916065102717873861e-16 3.308661417322833920e+00 9.279811052700844562e-05 2.525255939891888832e-03 2.883303627349451288e-03 3.308661417322833920e+00 9.279811052700844562e-05 1.181634837013004896e-04 1.959090959124461345e-05 3.308661417322833920e+00 9.279811052700844562e-05 2.482033321940910256e-21 3.527576382367391577e-16 4.318661417322834595e+00 9.279811052700844562e-05 6.455481495266916943e-05 1.682825756527476055e-06 -1.433070866141732402e+00 1.159976381587605706e-04 6.266171232045659685e-95 4.826791283274526429e-138 -5.433070866141732402e+00 1.159976381587605706e-04 1.094466280412121142e-03 1.049768945166841680e-03
-3.444247962275590908e+03 9.245499395653920555e-04 1.689318824253220440e-59 1.857381926483535922e-39 -3.425318462275590718e+03 9.245499395653920555e-04 1.717923781263615418e-122 6.737701786686445295e-86 -3.435439696850393830e+03 1.386824909369303860e-03 9.465794802896910012e-03 1.097772416117833924e-02 -1.751968503944226541e+00 1.386824909254751287e-04 3.301337763970778113e-14 9.963380097949267925e-05 -1.751968503944226541e+00 1.386824909254751287e-04 3.804218557718094091e-04 2.527141411855003228e-04 -1.751968503944226541e+00 1.386824909254751287e-04 5.095573385189967412e-108 9.280781022258139470e-216 -2.627952755909063853e+00 9.245499395484218521e-05 1.612469641423692823e-48 2.711766569856365752e-06 -2.627952755909063853e+00 9.245499395484218521e-05 0.000000000000000000e+00 0.000000000000000000e+00 -1.751968503944226541e+00 1.386824909254751287e-04 4.129013579450313315e-04 5.631386604474161858e-04 -1.751968503944226541e+00 1.386824909254751287e-04 3.345614313763648053e-30 2.166795926211462887e-55 -1.751968503944226541e+00 1.386824909254751287e-04 4.192957060622855454e-03 2.943700771813470823e-03 -1.751968503944226541e+00 1.386824909254751287e-04 8.083814730053875393e-07 3.716019419596512522e-05 3.882776299212598037e+00 6.934124546778933388e-04 2.590149577609152380e-04 3.098046795674965176e-04 3.345283129212598627e+00 6.934124546778933388e-04 3.226012195470192440e-02 2.880709848611026636e-02 2.420327869212598682e+00 6.934124546778933388e-04 3.536505949113687760e-167 7.162823790692259481e-175 2.777063409212598533e+00 6.934124546778933388e-04 2.364974549840660842e-04 2.770149789579291668e-04 -4.099720834811728665e-01 2.664859599658975795e-04 3.770289959094907489e-05 6.574798087313635459e-04 -5.037706688535498190e-02 2.664859599658975795e-04 1.595726816586547298e-04 1.994340289361812551e-03 -5.622604278642293618e-01 2.664859599658975795e-04 1.335892990675418508e-49 1.834011303648310917e-26 -5.622604278642293618e-01 2.664859599658975795e-04 0.000000000000000000e+00 3.503573417194193689e-242 1.692685039370078812e+03 8.667655683473619005e-07 2.085424596951224609e-06 1.676042020720262913e-06 1.692685039370078812e+03 8.667655683473619005e-07 6.027569309677125689e-10 4.281077518984586281e-07 1.692685039370078812e+03 8.667655683473619005e-07 9.014117935731906139e-51 2.530431147069136369e-58 1.692685039370078812e+03 8.667655683473619005e-07 1.425838791875337952e-08 2.099967922788921535e-13 3.348031496062991774e+00 1.386824909355774264e-04 3.179069365174562543e-03 3.743172187348961337e-03 3.348031496062991774e+00 1.386824909355774264e-04 7.663224360097803357e-05 5.834890336223782885e-05 3.348031496062991774e+00 1.386824909355774264e-04 3.056520545426119849e-17 8.714345697666219017e-13 4.358031496062992005e+00 1.386824909355769114e-04 1.201206744429929990e-04 1.712756542733917674e-05 -1.401574803149606252e+00 1.733531136694711663e-04 2.153977087849598652e-84 2.864600093129967930e-125 -5.401574803149606474e+00 1.733531136694711663e-04 1.779521955554002298e-03 1.450209095293258791e-03
-3.444242056763779601e+03 1.369416277173799790e-03 3.883467221605295444e-52 4.848033200726776994e-34 -3.425312556763779412e+03 1.369416277173799790e-03 4.305818610208781191e-110 5.441004842831405318e-76 -3.435435759842519928e+03 2.054124415729983479e-03 2.777346243511439813e-02 1.868846102940864909e-02 -1.712598425190662965e+00 2.054124415858984943e-04 4.037200586878109519e-11 1.148230484778449835e-04 -1.712598425190662965e+00 2.054124415858984943e-04 6.145122263947501700e-04 1.488305322748022198e-04 -1.712598425190662965e+00 2.054124415858984943e-04 1.673966325096476704e-95 2.362442330239237618e-196 -2.568897637800546363e+00 1.369416277108273701e-04 7.260599869200607388e-42 2.484323468765580313e-05 -2.568897637800546363e+00 1.369416277108273701e-04 0.000000000000000000e+00 0.000000000000000000e+00 -1.712598425190662965e+00 2.054124415858984943e-04 3.051352618428064415e-04 1.053340111108968429e-03 -1.712598425190662965e+00 2.054124415858984943e-04 1.496158091182098460e-25 1.583585155273678090e-48 -1.712598425190662965e+00 2.054124415858984943e-04 5.828620882543537884e-03 4.974508664565014879e-03 -1.712598425190662965e+00 2.054124415858984943e-04 1.320386441621367973e-05 4.990405021619093509e-05 3.890650314960629519e+00 1.027062207866814283e-03 3.281700678338012088e-04 8.266121773021296902e-04 3.353157144960630109e+00 1.027062207866814283e-03 5.227418601335442200e-02 4.101612606838089814e-02 2.428201884960630164e+00 1.027062207866814283e-03 2.003086958137456758e-152 3.227177080060691836e-159 2.784937424960630015e+00 1.027062207866814283e-03 4.839779180979702795e-04 3.194968912725416692e-04 -3.894834221321338275e-01 3.947111947033340312e-04 1.560116959537463275e-04 8.478233730030663041e-04 -2.988840553631594288e-02 3.947111947033340312e-04 1.796958991756829414e-03 4.427697066417958342e-03 -5.417717665151903228e-01 3.947111947033340312e-04 5.102539530765167265e-40 4.742256782811885765e-21 -5.417717665151903228e-01 3.947111947033340312e-04 0.000000000000000000e+00 6.371842467149698114e-223 1.698984251968503941e+03 1.283827759833508901e-06 3.124022094230234531e-06 2.812333552693682613e-06 1.698984251968503941e+03 1.283827759833508901e-06 1.700743670491423032e-08 3.733982811129742433e-07 1.698984251968503941e+03 1.283827759833508901e-06 7.682867356476479106e-45 1.175059714273832441e-51 1.698984251968503941e+03 1.283827759833508901e-06 1.209111920685085259e-07 3.631847805920720749e-11 3.387401574803149185e+00 2.054124415733614038e-04 3.536333000536743404e-03 4.722584600141506959e-03 3.387401574803149185e+00 2.054124415733614038e-04 1.803531118466665170e-04 5.344007361919488394e-05 3.387401574803149185e+00 2.054124415733614038e-04 1.045664576560692512e-13 5.388430803619764508e-10 4.397401574803150304e+00 2.054124415733621356e-04 2.317587875985216244e-04 6.104140781292382548e-05 -1.370078740157480324e+00 2.567655519667008603e-04 1.640727979128609616e-74 3.875717195135921362e-113 -5.370078740157480546e+00 2.567655519667008603e-04 1.954091176807472557e-03 1.779515788542846864e-03
-3.444236151251968749e+03 2.010310809656888371e-03 2.721280372869122169e-45 4.552351590654359392e-29 -3.425306651251968560e+03 2.010310809656888371e-03 2.227784983083582832e-98 1.010889062773806117e-66 -3.435431822834646027e+03 3.015466214441280771e-03 4.753493945804693893e-02 2.951744231219992354e-02 -1.673228346451651305e+00 3.015466214626300848e-04 1.301080575827842518e-08 2.394597598183598674e-04 -1.673228346451651305e+00 3.015466214626300848e-04 8.070635213470758696e-04 2.036867062949791415e-04 -1.673228346451651305e+00 3.015466214626300848e-04 8.539855812781691445e-84 6.990032959857499207e-178 -2.509842519692028873e+00 2.010310809562909672e-04 9.244289700672045190e-36 7.336518527745266801e-05 -2.509842519692028873e+00 2.010310809562909672e-04 3.162020133383977883e-322 0.000000000000000000e+00 -1.673228346451651305e+00 3.015466214626300848e-04 4.957621846004568429e-04 1.392053240012097520e-03 -1.673228346451651305e+00 3.015466214626300848e-04 2.254016060482864353e-21 3.647701544188311930e-42 -1.673228346451651305e+00 3.015466214626300848e-04 8.119713328648836201e-03 6.729292691967745689e-03 -1.673228346451651305e+00 3.015466214626300848e-04 7.155620045014834593e-05 2.375123002099002593e-04 3.898524330708661001e+00 1.507733107239902538e-03 4.443544358814128809e-04 1.489204496391721829e-03 3.361031160708661591e+00 1.507733107239902538e-03 7.672612593831630579e-02 6.278014722675760717e-02 2.436075900708661646e+00 1.507733107239902538e-03 2.266022233776006683e-138 2.570776370860301089e-144 2.792811440708661497e+00 1.507733107239902538e-03 7.017637348046203583e-04 1.474383374796894646e-04 -3.689947607830947884e-01 5.794382574824570586e-04 4.544646893589779054e-04 1.269019750465478743e-03 -9.399744187276903862e-03 5.794382574824570586e-04 5.786637447062851006e-03 1.023206907362889974e-02 -5.212831051661512838e-01 5.794382574824570586e-04 1.455965200229598037e-31 2.234251687210200567e-16 -5.212831051661512838e-01 5.794382574824570586e-04 0.000000000000000000e+00 1.783864204215996357e-204 1.705283464566929069e+03 1.884666384049857802e-06 4.297820170658302851e-06 4.422287100408173528e-06 1.705283464566929069e+03 1.884666384049857802e-06 1.549030248479493593e-07 9.841413034358897573e-07 1.705283464566929069e+03 1.884666384049857802e-06 2.415074214927540112e-39 1.883288742312188689e-45 1.705283464566929069e+03 1.884666384049857802e-06 3.555596557904628540e-07 2.025792137795872114e-09 3.426771653543306595e+00 3.015466214479783393e-04 3.865289161535822096e-03 6.490719585702436900e-03 3.426771653543306595e+00 3.015466214479783393e-04 3.544939374447793508e-04 2.231267224919530491e-05 3.426771653543306595e+00 3.015466214479783393e-04 9.947508825866901617e-11 8.406509741983901375e-08 4.436771653543307714e+00 3.015466214479793692e-04 3.706321619888548638e-04 9.966200917755682197e-05 -1.338582677165354395e+00 3.769332768099715688e-04 2.769419671962736545e-65 1.195545839402096304e-101 -5.338582677165354617e+00 3.769332768099715688e-04 2.305111493322234070e-03 3.058628769034521695e-03
-3.444230245740157898e+03 2.924916963487301288e-03 5.812935111063886198e-39 1.539226161875349496e-24 -3.425300745740157708e+03 2.924916963487301288e-03 2.379340060811713837e-87 4.322711206727338080e-58 -3.435427885826771671e+03 4.387375445356128494e-03 6.486883956517401628e-02 4.789817009956546384e-02 -1.633858267712639645e+00 4.387375445431238334e-04 1.127259784817517033e-06 6.397240961239382797e-04 -1.633858267712639645e+00 4.387375445431238334e-04 9.127746166648785433e-04 3.207056350596610675e-04 -1.633858267712639645e+00 4.387375445431238334e-04 6.765571940407222381e-73 2.404022687306865121e-160 -2.450787401568959467e+00 2.924916963620820135e-04 3.328154602267809008e-30 7.208860522140180850e-05 -2.450787401568959467e+00 2.924916963620820135e-04 3.859316065631129355e-298 0.000000000000000000e+00 -1.633858267712639645e+00 4.387375445431238334e-04 9.785977981677273282e-04 1.696618519760348691e-03 -1.633858267712639645e+00 4.387375445431238334e-04 1.143969478730827049e-17 2.648219324616284433e-36 -1.633858267712639645e+00 4.387375445431238334e-04 1.027310785577834583e-02 8.560705206605366546e-03 -1.633858267712639645e+00 4.387375445431238334e-04 2.032038941451076719e-04 5.601548502480376565e-04 3.906398346456692483e+00 2.193687722635201398e-03 1.323498132524145512e-03 2.263722969773246212e-03 3.368905176456693074e+00 2.193687722635201398e-03 1.039806141464465622e-01 9.429898646916363980e-02 2.443949916456693128e+00 2.193687722635201398e-03 5.119970790316073720e-125 3.620835348634836928e-130 2.800685456456692979e+00 2.193687722635201398e-03 6.455836281637182279e-04 3.402781415906850422e-04 -3.485060994340556384e-01 8.430580885706790480e-04 1.074059988677436833e-03 1.675367059480805353e-03 1.108891716176227393e-02 8.430580885706790480e-04 9.317255011043149016e-03 1.993080854754622835e-02 -5.007944438171121337e-01 8.430580885706790480e-04 3.113206735153312860e-24 1.931080543134346997e-12 -5.007944438171121337e-01 8.430580885706790480e-04 0.000000000000000000e+00 7.687888368638102900e-187 1.711582677165354426e+03 2.742109653294001477e-06 5.777414858392354399e-06 4.532064953519931282e-06 1.711582677165354426e+03 2.742109653294001477e-06 5.529492941416055038e-07 1.985878305160208961e-06 1.711582677165354426e+03 2.742109653294001477e-06 2.799913880052869863e-34 1.041874802249460032e-39 1.711582677165354426e+03 2.742109653294001477e-06 4.405419280895628339e-07 3.644315045660020312e-08 3.466141732283464449e+00 4.387375445270387184e-04 4.958317896430546393e-03 8.700325969141057408e-03 3.466141732283464449e+00 4.387375445270387184e-04 4.176298150015726133e-04 8.281237051619173557e-05 3.466141732283464449e+00 4.387375445270387184e-04 2.636015214799487167e-08 3.380979115847933399e-06 4.476141732283465124e+00 4.387375445270387184e-04 4.815915108878017535e-04 1.582235336825243131e-04 -1.307086614173228245e+00 5.484219306587974222e-04 1.035851848377395245e-56 8.409153857598841990e-91 -5.307086614173227801e+00 5.484219306588003495e-04 3.257124253679606531e-03 5.401322515721907087e-03
-3.444224340228346591e+03 4.217804887374283773e-03 3.785465286204705421e-33 1.876172349746517145e-20 -3.425294840228346402e+03 4.217804887374283773e-03 5.245724371895380708e-77 4.256687934314260051e-50 -3.435423948818897770e+03 6.326707331061425660e-03 9.815814223848598474e-02 7.814410581106857878e-02 -1.594488188973627985e+00 6.326707331167125180e-04 2.738080961458536330e-05 1.136886680320691205e-03 -1.594488188973627985e+00 6.326707331167125180e-04 1.162556944102417908e-03 4.813595998231016667e-04 -1.594488188973627985e+00 6.326707331167125180e-04 8.323551294063768894e-63 9.610350578040522252e-144 -2.391732283460441977e+00 4.217804887444742169e-04 3.388341862506377263e-25 2.358046669610936477e-05 -2.391732283460441977e+00 4.217804887444742169e-04 5.263020165394750873e-275 2.302978459740460031e-307 -1.594488188973627985e+00 6.326707331167125180e-04 1.658236575082715604e-03 2.313873186951540331e-03 -1.594488188973627985e+00 6.326707331167125180e-04 1.955914116113566382e-14 6.059700716134292164e-31 -1.594488188973627985e+00 6.326707331167125180e-04 1.273964893368558816e-02 1.175227303694786028e-02 -1.594488188973627985e+00 6.326707331167125180e-04 3.858104924074841932e-04 7.339756030414154066e-04 3.914272362204723965e+00 3.163353665503681935e-03 2.930075040433816752e-03 3.628473477796105746e-03 3.376779192204724556e+00 3.163353665503681935e-03 1.407679276202675189e-01 1.311272706873799210e-01 2.451823932204724610e+00 3.163353665503681935e-03 2.310520110756767942e-112 9.016878701770599152e-117 2.808559472204724461e+00 3.163353665503681935e-03 5.251346399264678446e-04 6.863775439407368041e-04 -3.280174380850165994e-01 1.215711273393526096e-03 1.761907718839774003e-03 2.133988437016323160e-03 3.157757851080131295e-02 1.215711273393526096e-03 1.680413415013135014e-02 3.582845483311490609e-02 -4.803057824680730947e-01 1.215711273393526096e-03 5.012694161995823365e-18 3.099902134146346832e-09 -4.803057824680730947e-01 1.215711273393526096e-03 0.000000000000000000e+00 5.100449451117369943e-170 1.717881889763779554e+03 3.954192081879588392e-06 1.069240493409196640e-05 4.623323775762597115e-06 1.717881889763779554e+03 3.954192081879588392e-06 1.358938701529506888e-06 2.805766006320731171e-06 1.717881889763779554e+03 3.954192081879588392e-06 1.197197806247265159e-29 1.989928986713689149e-34 1.717881889763779554e+03 3.954192081879588392e-06 5.318689973918739948e-07 2.114722348917571913e-07 3.505511811023621860e+00 6.326707331007340885e-04 7.053310261938083338e-03 1.125419277510890902e-02 3.505511811023621860e+00 6.326707331007340885e-04 3.601773542593323090e-04 3.077587877242577742e-04 3.505511811023621860e+00 6.326707331007340885e-04 1.952360244871368977e-06 3.717666161862523362e-05 4.515511811023622535e+00 6.326707331007340885e-04 4.937493735883153722e-04 3.761380099310934733e-04 -1.275590551181102317e+00 7.908384163759162554e-04 8.585452736945178333e-49 1.348833388715582037e-80 -5.275590551181101873e+00 7.908384163759204838e-04 4.577927887098689509e-03 7.112285771222480284e-03
-3.444218434716535739e+03 6.028122112308819704e-03 7.516099152293607756e-28 8.256996842881127341e-17 -3.425288934716535550e+03 6.028122112308819704e-03 2.387372139077386938e-67 9.659885894870013277e-43 -3.435420011811023869e+03 9.042183168463229989e-03 1.600501055003679673e-01 1.240582296827319186e-01 -1.555118110234616324e+00 9.042183168610567427e-04 2.101053522752708387e-04 1.379457836074792680e-03 -1.555118110234616324e+00 9.042183168610567427e-04 1.705879177138231373e-03 9.114225494592918158e-04 -1.555118110234616324e+00 9.042183168610567427e-04 1.590241107357456189e-53 4.465614506470689226e-128 -2.332677165351924486e+00 6.028122112407034109e-04 9.756528659119605581e-21 3.507977894210635263e-06 -2.332677165351924486e+00 6.028122112407034109e-04 8.040797359305622123e-253 2.861618604377503847e-284 -1.555118110234616324e+00 9.042183168610567427e-04 2.756162181675598979e-03 3.622781523736094255e-03 -1.555118110234616324e+00 9.042183168610567427e-04 1.126582585823886218e-11 4.370444185801284486e-26 -1.555118110234616324e+00 9.042183168610567427e-04 1.573662259163235294e-02 1.575014567635893425e-02 -1.555118110234616324e+00 9.042183168610567427e-04 4.016494266529199329e-04 6.062580291775150404e-04 3.922146377952755447e+00 4.521091584240336317e-03 5.589255216227649072e-03 5.815310028016075321e-03 3.384653207952756038e+00 4.521091584240336317e-03 1.988039000450999294e-01 1.657535879830410452e-01 2.459697947952756092e+00 4.521091584240336317e-03 2.082528606309239660e-100 3.970147594112213207e-104 2.816433487952755943e+00 4.521091584240336317e-03 1.186035953870677537e-03 1.035198836666950976e-03 -3.075287767359775604e-01 1.737504745973581909e-03 2.783632486608320338e-03 2.805061208108097347e-03 5.206623985984035197e-02 1.737504745973581909e-03 2.404060543931048691e-02 6.867836026816531714e-02 -4.598171211190340557e-01 1.737504745973581909e-03 6.126100069971573056e-13 9.453718660594105668e-07 -4.598171211190340557e-01 1.737504745973581909e-03 0.000000000000000000e+00 5.209262773867192912e-154 1.724181102362204683e+03 5.651364480300380450e-06 1.567357198791905561e-05 5.965526294967382544e-06 1.724181102362204683e+03 5.651364480300380450e-06 3.047624744734730168e-06 3.092022420989592205e-06 1.724181102362204683e+03 5.651364480300380450e-06 1.887966125327874219e-25 1.312554494082600195e-29 1.724181102362204683e+03 5.651364480300380450e-06 1.109215893238173866e-06 3.981977536829171445e-07 3.544881889763779270e+00 9.042183168480640975e-04 9.707254116108812031e-03 1.498647810353081859e-02 3.544881889763779270e+00 9.042183168480640975e-04 4.359044694893920036e-04 4.706184209563761068e-04 3.544881889763779270e+00 9.042183168480640975e-04 4.071443596022876346e-05 1.308772554589531997e-04 4.554881889763779945e+00 9.042183168480640975e-04 6.369378587733000481e-04 6.766567450464616804e-04 -1.244094488188976388e+00 1.130272896060078225e-03 1.576832062600571468e-41 4.934398728218916588e-71 -5.244094488188975944e+00 1.130272896060084079e-03 6.339961052446311911e-03 7.824538224543122616e-03
-3.444212529204724888e+03 8.538866190866073805e-03 4.550768285374413577e-23 1.314878026750528462e-13 -3.425283029204724699e+03 8.538866190866073805e-03 2.242851289872015107e-58 5.057064559682440064e-36 -3.435416074803149968e+03 1.280829928629911157e-02 2.555673568688948682e-01 1.988832799818705255e-01 -1.515748031495604664e+00 1.280829928650253956e-03 7.200013363472772395e-04 1.740642838054134263e-03 -1.515748031495604664e+00 1.280829928650253956e-03 2.264227145314908710e-03 1.478335449768013957e-03 -1.515748031495604664e+00 1.280829928650253956e-03 4.718103352193376855e-45 2.411929224154561524e-113 -2.273622047243406996e+00 8.538866191001677139e-04 7.949306091491304073e-17 1.194030034817420910e-05 -2.273622047243406996e+00 8.538866191001677139e-04 1.376266685618026884e-231 4.302303727205813571e-262 -1.515748031495604664e+00 1.280829928650253956e-03 4.646646366236714502e-03 5.317997752649368699e-03 -1.515748031495604664e+00 1.280829928650253956e-03 2.186020341459097931e-09 9.936058850115600142e-22 -1.515748031495604664e+00 1.280829928650253956e-03 2.038583361989690021e-02 2.389167859046472178e-02 -1.515748031495604664e+00 1.280829928650253956e-03 4.776928774991422437e-04 7.188310353923440740e-04 3.930020393700786929e+00 6.404149643225661576e-03 9.126313594648707492e-03 7.647126441888455264e-03 3.392527223700787520e+00 6.404149643225661576e-03 2.770339220092960519e-01 2.197310491057853643e-01 2.467571963700787574e+00 6.404149643225661576e-03 3.748962977463680813e-89 3.090722767292892637e-92 2.824307503700787425e+00 6.404149643225661576e-03 1.853899707195720819e-03 2.001348425083121930e-03 -2.870401153869385213e-01 2.461184470984186055e-03 4.167954651655238207e-03 3.911217331343979850e-03 7.255490120887939098e-02 2.461184470984186055e-03 3.689213321699044701e-02 1.270756517598775615e-01 -4.393284597699950167e-01 2.461184470984186055e-03 5.757047710689623808e-09 5.724495499547978006e-05 -4.393284597699950167e-01 2.461184470984186055e-03 0.000000000000000000e+00 8.190767623316348761e-139 1.730480314960629812e+03 8.005187054031999923e-06 1.835725610740708541e-05 8.699459741604595879e-06 1.730480314960629812e+03 8.005187054031999923e-06 5.508050760881821374e-06 4.671683183809009823e-06 1.730480314960629812e+03 8.005187054031999923e-06 1.098068743689702882e-21 2.991417075216250477e-25 1.730480314960629812e+03 8.005187054031999923e-06 2.274620843311577373e-06 3.038727261055181461e-07 3.584251968503936681e+00 1.280829928645127848e-03 1.321178676632476894e-02 1.963101717232144244e-02 3.584251968503936681e+00 1.280829928645127848e-03 7.741366548918040104e-04 4.380446174706639642e-04 3.584251968503936681e+00 1.280829928645127848e-03 2.438748967479307844e-04 2.043105997340010141e-04 4.594251968503937356e+00 1.280829928645127848e-03 9.298353615333222180e-04 8.671464952722266134e-04 -1.212598425196850460e+00 1.601037410806406937e-03 6.417477677208382232e-35 4.117481991938486738e-62 -5.212598425196850016e+00 1.601037410806415394e-03 8.573869185505940058e-03 9.614931850035587230e-03
-3.444206623692913581e+03 1.198784132239387630e-02 8.404233125789905275e-19 7.600205971810944496e-11 -3.425277123692913392e+03 1.198784132239387630e-02 4.349572173368104436e-50 6.115853821702537784e-30 -3.435412137795275612e+03 1.798176198382261948e-02 4.047831920219610025e-01 3.072076576827650340e-01 -1.476377952756593004e+00 1.798176198340540677e-03 1.673778378932278248e-03 2.452766053226636093e-03 -1.476377952756593004e+00 1.798176198340540677e-03 2.537848409486529420e-03 1.969246079482858246e-03 -1.476377952756593004e+00 1.798176198340540677e-03 2.173812541477745939e-37 1.514220843040874064e-99 -2.214566929134889506e+00 1.198784132227024950e-03 1.835131437623549147e-13 4.328140450079116027e-05 -2.214566929134889506e+00 1.198784132227024950e-03 2.639036968156375841e-211 7.826323763665041693e-241 -1.476377952756593004e+00 1.798176198340540677e-03 8.400434718795805888e-03 7.098822211922923078e-03 -1.476377952756593004e+00 1.798176198340540677e-03 1.428970676304330872e-07 7.122152704128078950e-18 -1.476377952756593004e+00 1.798176198340540677e-03 2.720888790873327717e-02 3.414510366056434931e-02 -1.476377952756593004e+00 1.798176198340540677e-03 7.829917213052115486e-04 9.767550532627491868e-04 3.937894409448818411e+00 8.990880991755288709e-03 1.424738250548074868e-02 9.165427481339498070e-03 3.400401239448819002e+00 8.990880991755288709e-03 3.612127164098234422e-01 2.923623694838567433e-01 2.475445979448819056e+00 8.990880991755288709e-03 1.347939129198480013e-78 4.254185511936470939e-81 2.832181519448818907e+00 8.990880991755288709e-03 2.180214818026774120e-03 4.001287236121641409e-03 -2.665514540378994823e-01 3.455293506575437320e-03 5.470587137716408435e-03 5.595926667200761852e-03 9.304356255791841612e-02 3.455293506575437320e-03 7.341589751042604250e-02 2.096897303948061508e-01 -4.188397984209559777e-01 3.455293506575437320e-03 4.252140212091562659e-06 7.661964438738240023e-04 -4.188397984209559777e-01 3.455293506575437320e-03 0.000000000000000000e+00 1.982771403035723016e-124 1.736779527559055168e+03 1.123860123969410899e-05 2.405374934996845762e-05 1.434960505229800050e-05 1.736779527559055168e+03 1.123860123969410899e-05 8.317734342215721779e-06 7.234189742393230360e-06 1.736779527559055168e+03 1.123860123969410899e-05 2.355439251796546262e-18 2.357690354892638578e-21 1.736779527559055168e+03 1.123860123969410899e-05 2.759396033423111283e-06 6.006594572504114427e-07 3.623622047244094091e+00 1.798176198351051367e-03 1.890379840482455179e-02 2.354768117067526298e-02 3.623622047244094091e+00 1.798176198351051367e-03 1.314841499876242365e-03 6.035919242852507685e-04 3.623622047244094091e+00 1.798176198351051367e-03 4.540719490876907183e-04 1.957827895708508703e-04 4.633622047244094766e+00 1.798176198351051367e-03 1.158889120961247715e-03 1.166215582849534438e-03 -1.181102362204724532e+00 2.247720247938812203e-03 5.787619588757081951e-29 7.837969319830255218e-54 -5.181102362204724088e+00 2.247720247938822177e-03 1.101143949661553476e-02 1.338561052535136575e-02
-3.444200718181102729e+03 1.668031987091874238e-02 4.735715463584027408e-15 1.602309733688794094e-08 -3.425271218181102540e+03 1.668031987091874238e-02 1.741238685170128837e-42 1.711886282870383010e-24 -3.435408200787401711e+03 2.502047980669203087e-02 6.071963584837168915e-01 4.446239453024568578e-01 -1.437007874017581344e+00 2.502047980612699413e-03 2.906186078448768154e-03 3.260128715516659101e-03 -1.437007874017581344e+00 2.502047980612699413e-03 3.180664260066990660e-03 2.551434628120991845e-03 -1.437007874017581344e+00 2.502047980612699413e-03 1.555345582060065029e-30 1.104982018044330314e-86 -2.155511811026372015e+00 1.668031987075130340e-03 1.204971964314801882e-10 8.945128054133268559e-05 -2.155511811026372015e+00 1.668031987075130340e-03 5.669277838526741043e-192 1.722590287437671189e-220 -1.437007874017581344e+00 2.502047980612699413e-03 1.243577694223018879e-02 1.073787775386248963e-02 -1.437007874017581344e+00 2.502047980612699413e-03 3.146817589205860187e-06 1.610499964891464696e-14 -1.437007874017581344e+00 2.502047980612699413e-03 4.024720207927320187e-02 4.311865781881899645e-02 -1.437007874017581344e+00 2.502047980612699413e-03 1.190839216615866914e-03 1.520599786236127068e-03 3.945768425196849893e+00 1.251023990325335691e-02 1.892106245896365418e-02 1.119992529998341604e-02 3.408275255196850484e+00 1.251023990325335691e-02 4.641810017464356175e-01 3.808179522605112388e-01 2.483319995196850538e+00 1.251023990325335691e-02 9.679844097812726897e-69 1.035322783106693678e-70 2.840055535196850389e+00 1.251023990325335691e-02 2.199893307306949927e-03 6.110105555968970738e-03 -2.460627926888603045e-01 4.807821474119330050e-03 6.786601443764099864e-03 7.451880347370887399e-03 1.135322239069576078e-01 4.807821474119330050e-03 1.409580060032099569e-01 3.353709710447502768e-01 -3.983511370719167721e-01 4.807821474119330050e-03 2.591250196715806317e-04 3.091510844053371471e-03 -3.983511370719167721e-01 4.807821474119330050e-03 0.000000000000000000e+00 7.390035006716154210e-111 1.743078740157480297e+03 1.563779987906665440e-05 3.163156321781067614e-05 1.999575821393894786e-05 1.743078740157480297e+03 1.563779987906665440e-05 9.884571950794497722e-06 1.041657932243153670e-05 1.743078740157480297e+03 1.563779987906665440e-05 1.863465399126604687e-15 6.435308677992808076e-18 1.743078740157480297e+03 1.563779987906665440e-05 3.132140217543025762e-06 1.671059253232892423e-06 3.662992125984251501e+00 2.502047980650664704e-03 2.673050388467364952e-02 3.031524392800654527e-02 3.662992125984251501e+00 2.502047980650664704e-03 1.868303169508509420e-03 1.311267262964169395e-03 3.662992125984251501e+00 2.502047980650664704e-03 3.963818487059209833e-04 2.433132718537965469e-04 4.672992125984252176e+00 2.502047980650664704e-03 1.331347924694727342e-03 1.703503331400295752e-03 -1.149606299212598381e+00 3.127559975813330988e-03 1.156624253810487014e-23 3.404108445037149806e-46 -5.149606299212598159e+00 3.127559975813339228e-03 1.451861711189053085e-02 1.842040776472302077e-02
-3.444194812669291423e+03 2.300331225144421413e-02 8.146757317657814408e-12 1.241871330813650634e-06 -3.425265312669291234e+03 2.300331225144421413e-02 1.438917111127405188e-35 1.111912578697786039e-19 -3.435404263779527810e+03 3.450496837674524309e-02 8.550982204396869735e-01 6.024230301894836215e-01 -1.397637795278569683e+00 3.450496837598735107e-03 4.603737919324212349e-03 4.097865480446718014e-03 -1.397637795278569683e+00 3.450496837598735107e-03 4.178673996243878995e-03 3.572537506817256760e-03 -1.397637795278569683e+00 3.450496837598735107e-03 1.728151729976625798e-24 9.372652851467519703e-75 -2.096456692917854525e+00 2.300331225065821526e-03 2.275357744469239719e-08 2.219384211933205658e-04 -2.096456692917854525e+00 2.300331225065821526e-03 1.364424193686317919e-173 4.587473896659937412e-201 -1.397637795278569683e+00 3.450496837598735107e-03 1.464719037000669806e-02 1.601716434780539600e-02 -1.397637795278569683e+00 3.450496837598735107e-03 2.334716248792406110e-05 1.150547505161061712e-11 -1.397637795278569683e+00 3.450496837598735107e-03 5.512613691782130426e-02 5.594081175612967971e-02 -1.397637795278569683e+00 3.450496837598735107e-03 1.710661021448934031e-03 2.151765968832270413e-03 3.953642440944881375e+00 1.725248418840748255e-02 1.854525781249145508e-02 1.301927134252840734e-02 3.416149270944881966e+00 1.725248418840748255e-02 5.925115046162860999e-01 4.999651955084709609e-01 2.491194010944882020e+00 1.725248418840748255e-02 1.388370565982389062e-59 4.454901355992083356e-61 2.847929550944881871e+00 1.725248418840748255e-02 6.222447832995447667e-03 9.586845472868397305e-03 -2.255741313398212655e-01 6.630317612163367895e-03 8.807407425617364005e-03 1.050581219214777665e-02 1.340208852559966468e-01 6.630317612163367895e-03 2.497663518812975048e-01 5.117643482811362610e-01 -3.778624757228777331e-01 6.630317612163380038e-03 1.629253088213075511e-03 6.659546967758504972e-03 -3.778624757228777331e-01 6.630317612163380038e-03 0.000000000000000000e+00 4.241130684550254115e-98 1.749377952755905426e+03 2.156560523550921617e-05 4.453368042098999338e-05 2.927783740962977910e-05 1.749377952755905426e+03 2.156560523550921617e-05 1.258669119267828910e-05 1.552305421127639500e-05 1.749377952755905426e+03 2.156560523550921617e-05 5.437231320293473383e-13 6.097913083104787665e-15 1.749377952755905426e+03 2.156560523550921617e-05 4.983694531293972094e-06 2.489123063644659767e-06 3.702362204724408912e+00 3.450496837681484019e-03 3.437305832392795885e-02 4.209826984908969505e-02 3.702362204724408912e+00 3.450496837681484019e-03 2.524600452197972317e-03 2.494075768954127047e-03 3.702362204724408912e+00 3.450496837681484019e-03 3.843457482737455038e-04 5.049961948605484474e-04 4.712362204724409587e+00 3.450496837681484019e-03 1.540305078218493374e-03 2.460270293678140912e-03 -1.118110236220472453e+00 4.313121047101855891e-03 5.122022382235627930e-19 3.373533022988502363e-39 -5.118110236220472231e+00 4.313121047101870636e-03 1.988412004548732390e-02 2.440383645979029084e-02
-3.444188907157480571e+03 3.144119077746000690e-02 4.282406803869080771e-09 3.586198162492629671e-05 -3.425259407157480382e+03 3.144119077746000690e-02 2.454589945415074578e-29 1.681636519334637126e-15 -3.435400326771653909e+03 4.716178616563068693e-02 1.153229775486710684e+00 7.878995994119191160e-01 -1.358267716539558023e+00 4.716178616462398179e-03 6.722006289694199173e-03 5.634812302863606917e-03 -1.358267716539558023e+00 4.716178616462398179e-03 6.054244385788937546e-03 5.327687074427003844e-03 -1.358267716539558023e+00 4.716178616462398179e-03 2.981858333416881416e-19 9.240834310616757809e-64 -2.037401574809337035e+00 3.144119077641596184e-03 1.274063706427952450e-06 4.155426934295047619e-04 -2.037401574809337035e+00 3.144119077641596184e-03 3.678836432997695433e-156 1.478198162843981880e-182 -1.358267716539558023e+00 4.716178616462398179e-03 1.728934194105571920e-02 2.158885984826951210e-02 -1.358267716539558023e+00 4.716178616462398179e-03 5.850497712949221518e-05 2.607264968871142857e-09 -1.358267716539558023e+00 4.716178616462398179e-03 6.743943723024480030e-02 7.309289677328734136e-02 -1.358267716539558023e+00 4.716178616462398179e-03 2.361294735899704348e-03 2.553078495199982440e-03 3.961516456692912858e+00 2.358089308307301235e-02 2.153970804035802017e-02 1.736470999717091429e-02 3.424023286692913448e+00 2.358089308307301235e-02 7.299073356662575396e-01 6.456537975403847662e-01 2.499068026692913502e+00 2.358089308307301235e-02 3.977236223507005128e-51 3.389248299545994956e-52 2.855803566692913353e+00 2.358089308307301235e-02 1.232991298523398484e-02 1.472895068952243501e-02 -2.050854699907822265e-01 9.062394088400111541e-03 1.246024246795867860e-02 1.531110586156222801e-02 1.545095466050356858e-01 9.062394088400111541e-03 4.301473808032583168e-01 7.195837147977708348e-01 -3.573738143738386941e-01 9.062394088400111541e-03 3.119344650627249582e-03 1.213247588341506006e-02 -3.573738143738386941e-01 9.062394088400111541e-03 5.657066960917294009e-317 3.748231049326742939e-86 1.755677165354330782e+03 2.947611635384134011e-05 6.497992110625310902e-05 4.244284371512541836e-05 1.755677165354330782e+03 2.947611635384134011e-05 2.240360900667501067e-05 2.128054503072144155e-05 1.755677165354330782e+03 2.947611635384134011e-05 5.851152578203916441e-11 2.014330995742387622e-12 1.755677165354330782e+03 2.947611635384134011e-05 8.748276657360357547e-06 4.276886691243260006e-06 3.741732283464566322e+00 4.716178616614589807e-03 4.339540572737024537e-02 5.535176493803158071e-02 3.741732283464566322e+00 4.716178616614589807e-03 2.941903003663918180e-03 3.675724077229078606e-03 3.741732283464566322e+00 4.716178616614589807e-03 4.554882915958023411e-04 7.307970324442255184e-04 4.751732283464566997e+00 4.716178616614589807e-03 1.934077292083080137e-03 3.514331587387088500e-03 -1.086614173228346525e+00 5.895223270768237475e-03 5.026303837237163524e-15 7.629597101162197367e-33 -5.086614173228346303e+00 5.895223270768253088e-03 2.609924568247757801e-02 3.198752286811761686e-02
-3.444183001645669719e+03 4.259221323008606508e-02 6.889815237503828733e-07 3.952077976289112833e-04 -3.425253501645669530e+03 4.259221323008606508e-02 8.643464025197885281e-24 5.948227037619814261e-12 -3.435396389763779553e+03 6.388831984660053864e-02 1.486788920661886060e+00 1.022480789881485608e+00 -1.318897637800546363e+00 6.388831984306916553e-03 8.918983192523302975e-03 8.183143498169351618e-03 -1.318897637800546363e+00 6.388831984306916553e-03 9.329820904628671405e-03 8.431595478707719360e-03 -1.318897637800546363e+00 6.388831984306916553e-03 7.989917791323973534e-15 1.059012692991945739e-53 -1.978346456686267629e+00 4.259221323185175337e-03 2.280875671818082879e-05 5.277220435553546356e-04 -1.978346456686267629e+00 4.259221323185175337e-03 1.111247887719873636e-139 5.763139660619705028e-165 -1.318897637800546363e+00 6.388831984306916553e-03 2.300987052492411977e-02 2.781052146264563485e-02 -1.318897637800546363e+00 6.388831984306916553e-03 5.346630275682355093e-05 1.895492140837462873e-07 -1.318897637800546363e+00 6.388831984306916553e-03 8.667941675388976530e-02 9.170616768663826524e-02 -1.318897637800546363e+00 6.388831984306916553e-03 3.674685478841991683e-03 3.753252626095790988e-03 3.969390472440944340e+00 3.194415992281369326e-02 3.274865700868821033e-02 2.525251593725427041e-02 3.431897302440944930e+00 3.194415992281369326e-02 8.971953625078867844e-01 7.960702645017361245e-01 2.506942042440944984e+00 3.194415992281369326e-02 2.275602109184528923e-43 4.559021661110854454e-44 2.863677582440944835e+00 3.194415992281369326e-02 1.672089432489002811e-02 2.008747397702411244e-02 -1.845968086417430487e-01 1.227648863949173247e-02 1.676758236854320600e-02 2.084404923453879802e-02 1.749982079540748636e-01 1.227648863949173247e-02 7.404742254836743642e-01 9.544859054010469412e-01 -3.368851530247994885e-01 1.227648863949174114e-02 6.778221949349374359e-03 2.122782200788220566e-02 -3.368851530247994885e-01 1.227648863949174114e-02 6.508226886013109969e-293 5.102065321391447109e-75 1.761976377952755911e+03 3.993019990351710547e-05 8.874569605339663390e-05 5.870114396468863958e-05 1.761976377952755911e+03 3.993019990351710547e-05 3.787937549874394319e-05 3.212560424030542957e-05 1.761976377952755911e+03 3.993019990351710547e-05 2.322275222464235332e-09 2.336363417021819460e-10 1.761976377952755911e+03 3.993019990351710547e-05 1.715197572713007631e-05 7.536068917953234307e-06 3.781102362204724177e+00 6.388831984562737092e-03 5.638444455741219163e-02 6.944079406682414357e-02 3.781102362204724177e+00 6.388831984562737092e-03 3.966353217810486380e-03 4.197138717604446782e-03 3.781102362204724177e+00 6.388831984562737092e-03 1.023235383601552809e-03 9.011621582192741106e-04 4.791102362204725296e+00 6.388831984562758776e-03 2.915354645166447385e-03 4.802121749275282785e-03 -1.055118110236220375e+00 7.986039980703423316e-03 1.093009436679134882e-11 3.938269782772611674e-27 -5.055118110236220375e+00 7.986039980703423316e-03 3.277545397156299278e-02 4.037507128708238413e-02
-3.444177096133858413e+03 5.718525227627490465e-02 3.404161308064312534e-05 1.747779424363270738e-03 -3.425247596133858224e+03 5.718525227627490465e-02 6.282932753559359178e-19 4.948355227027040201e-09 -3.435392452755905651e+03 8.577787841441236738e-02 1.855818318469292683e+00 1.317059886603242580e+00 -1.279527559061534703e+00 8.577787840981261971e-03 1.230995497341053416e-02 1.209365941439778484e-02 -1.279527559061534703e+00 8.577787840981261971e-03 1.240687664409867441e-02 1.218183551247556048e-02 -1.279527559061534703e+00 8.577787840981261971e-03 3.324664127931761352e-11 1.410692891802828124e-44 -1.919291338577750139e+00 5.718525227729706964e-03 1.490731960629569674e-04 3.924028701876780198e-04 -1.919291338577750139e+00 5.718525227729706964e-03 3.760545147554977625e-124 2.718648522758912211e-148 -1.279527559061534703e+00 8.577787840981261971e-03 3.567567435958891864e-02 3.554792475168057353e-02 -1.279527559061534703e+00 8.577787840981261971e-03 5.562921022495309240e-05 4.569612878124642346e-06 -1.279527559061534703e+00 8.577787840981261971e-03 1.142340623746133793e-01 1.136963888098922737e-01 -1.279527559061534703e+00 8.577787840981261971e-03 5.363040713765463742e-03 5.723339925599307300e-03 3.977264488188975822e+00 4.288893920693457457e-02 4.327893419567806904e-02 3.789462535315818448e-02 3.439771318188976412e+00 4.288893920693457457e-02 1.119146072081048215e+00 9.710673165094908521e-01 2.514816058188976466e+00 4.288893920693457457e-02 2.600460266442611332e-36 1.084283623528453212e-36 2.871551598188976318e+00 4.288893920693457457e-02 2.556808157851267471e-02 2.904025166179696749e-02 -1.641081472927040097e-01 1.648268654445827000e-02 2.170555500539080029e-02 2.641779173637349640e-02 1.954868693031139026e-01 1.648268654445825612e-02 1.186507539619836349e+00 1.205867628559990967e+00 -3.163964916757604495e-01 1.648268654445827000e-02 9.375442036498990786e-03 3.952204452824446129e-02 -3.163964916757604495e-01 1.648268654445827000e-02 8.174131434656120566e-270 1.069865537388891318e-64 1.768275590551181040e+03 5.361117400866801492e-05 1.173818042136476819e-04 8.037957719491362030e-05 1.768275590551181040e+03 5.361117400866801492e-05 5.866484560421207178e-05 5.030489233667937912e-05 1.768275590551181040e+03 5.361117400866801492e-05 3.399553231073177868e-08 9.634882419991804451e-09 1.768275590551181040e+03 5.361117400866801492e-05 2.459221156973845829e-05 9.929111952679549642e-06 3.820472440944881587e+00 8.577787841386914913e-03 7.250005547868595968e-02 8.503852172778086915e-02 3.820472440944881587e+00 8.577787841386914913e-03 6.229234979847341445e-03 5.213318175974394550e-03 3.820472440944881587e+00 8.577787841386914913e-03 2.074891149345593766e-03 1.696410437429950960e-03 4.830472440944882706e+00 8.577787841386944404e-03 3.680706312362810699e-03 6.869167582714986314e-03 -1.023622047244094446e+00 1.072223480173364364e-02 5.267996075151256175e-09 4.640309742820107568e-22 -5.023622047244094446e+00 1.072223480173364364e-02 4.358318412499983391e-02 5.016413954926797480e-02
-3.444171190622047561e+03 7.609576472075192666e-02 5.206835797985283907e-04 3.589495713405461714e-03 -3.425241690622047372e+03 7.609576472075192666e-02 9.427633792299298231e-15 9.750355926644174338e-07 -3.435388515748031750e+03 1.141436470811278969e-01 2.278998606435822971e+00 1.668930234755449993e+00 -1.240157480307971127e+00 1.141436470870604326e-02 1.670602618173229123e-02 1.633277757825629672e-02 -1.240157480307971127e+00 1.141436470870604326e-02 1.560188237795832530e-02 1.519377047341475238e-02 -1.240157480307971127e+00 1.141436470870604326e-02 2.148341990153967864e-08 2.184263989824862882e-36 -1.860236220469232649e+00 7.609576472207020721e-03 4.010217061370736132e-04 3.196879652256970892e-04 -1.860236220469232649e+00 7.609576472207020721e-03 1.425706319020812117e-109 1.551723769445335096e-132 -1.240157480307971127e+00 1.141436470870604326e-02 4.927700669702513026e-02 4.621478512515560938e-02 -1.240157480307971127e+00 1.141436470870604326e-02 1.448744794093845549e-04 4.009053540203735204e-05 -1.240157480307971127e+00 1.141436470870604326e-02 1.433249060925607388e-01 1.405535441807551078e-01 -1.240157480307971127e+00 1.141436470870604326e-02 7.208445978018149930e-03 7.509976371246508166e-03 3.985138503937007304e+00 5.707182354068073699e-02 4.802502547199451882e-02 5.212799979490758545e-02 3.447645333937007894e+00 5.707182354068073699e-02 1.398180344647234952e+00 1.171895221317766911e+00 2.522690073937007949e+00 5.707182354068073699e-02 5.935305423029359146e-30 4.559498899758428686e-30 2.879425613937007800e+00 5.707182354068073699e-02 3.608597262045939308e-02 3.983507493504637870e-02 -1.436194859436649707e-01 2.193332349403447415e-02 2.752753137940499445e-02 3.408271210081203345e-02 2.159755306521529417e-01 2.193332349403447415e-02 1.680827053900991075e+00 1.435178640028815344e+00 -2.959078303267214105e-01 2.193332349403449150e-02 1.362213279057689595e-02 7.102351863093021855e-02 -2.959078303267214105e-01 2.193332349403449150e-02 1.120799977010521481e-247 3.456968796523790075e-55 1.774574803149606396e+03 7.133977942585122860e-05 1.524679092776410716e-04 1.077219088140593349e-04 1.774574803149606396e+03 7.133977942585122860e-05 9.054995234785276272e-05 7.467698049639292721e-05 1.774574803149606396e+03 7.133977942585122860e-05 1.837644125777818091e-07 1.444327633066718727e-07 1.774574803149606396e+03 7.133977942585122860e-05 2.630093613169250103e-05 1.363198906444464425e-05 3.859842519685038997e+00 1.141436470813614670e-02 9.083179045134931462e-02 1.017117532132646718e-01 3.859842519685038997e+00 1.141436470813614670e-02 8.399506941014191208e-03 7.442880374073227064e-03 3.859842519685038997e+00 1.141436470813614670e-02 2.951238768794808755e-03 3.139173467898841510e-03 4.869842519685040116e+00 1.141436470813618660e-02 4.649112505093633101e-03 9.334823253354409406e-03 -9.921259842519685179e-01 1.426795588517018425e-02 5.635606981032714640e-07 1.248173756062940227e-17 -4.992125984251968518e+00 1.426795588517018425e-02 5.973165667818257363e-02 6.339993913823907534e-02
-3.444165285110236709e+03 1.003597432012186680e-01 2.522015757971168316e-03 5.199010478587309976e-03 -3.425235785110236520e+03 1.003597432012186680e-01 2.920174562962922779e-11 4.601767584340506092e-05 -3.435384578740157849e+03 1.505396148018280089e-01 2.736719051427738858e+00 2.061023896854845106e+00 -1.200787401568959467e+00 1.505396148094038933e-02 2.073465651350630060e-02 2.230618479506941282e-02 -1.200787401568959467e+00 1.505396148094038933e-02 2.020099812568305897e-02 1.816080405877089007e-02 -1.200787401568959467e+00 1.505396148094038933e-02 2.155806621822182646e-06 3.931145324578838355e-29 -1.801181102360715158e+00 1.003597432029021234e-02 5.234500700413397640e-04 4.414076900801730693e-04 -1.801181102360715158e+00 1.003597432029021234e-02 6.055482609013125056e-96 1.071625897809505175e-117 -1.200787401568959467e+00 1.505396148094038933e-02 6.065862073572121649e-02 6.039879096842704770e-02 -1.200787401568959467e+00 1.505396148094038933e-02 1.926123480662784006e-04 1.559400183194828405e-04 -1.200787401568959467e+00 1.505396148094038933e-02 1.719311721384066405e-01 1.742220095075454334e-01 -1.200787401568959467e+00 1.505396148094038933e-02 1.026718621061011374e-02 9.652998070414000459e-03 3.993012519685038786e+00 7.526980740165961636e-02 5.468710016041747335e-02 6.380703206669728622e-02 3.455519349685039376e+00 7.526980740165961636e-02 1.661041115595639939e+00 1.393219221696005983e+00 2.530564089685039431e+00 7.526980740165961636e-02 2.705670403346942921e-24 3.389957910599204017e-24 2.887299629685039282e+00 7.526980740165961636e-02 4.975529734098334267e-02 5.373349816818479008e-02 -1.231308245946259317e-01 2.892700693009222015e-02 3.583615001417006507e-02 4.388998566559548786e-02 2.364641920011919807e-01 2.892700693009219587e-02 2.144533210213281915e+00 1.634740519389833668e+00 -2.754191689776823715e-01 2.892700693009222015e-02 3.227531185793968554e-02 1.244942469702169513e-01 -2.754191689776823715e-01 2.892700693009222015e-02 1.677731189510466073e-226 1.721890724128094393e-46 1.780874015748031525e+03 9.408725925207467821e-05 2.005147056839790237e-04 1.340105352700301762e-04 1.780874015748031525e+03 9.408725925207467821e-05 1.359880021041319725e-04 1.121623994643404591e-04 1.780874015748031525e+03 9.408725925207467821e-05 3.745905200274762680e-07 8.201457079318182850e-07 1.780874015748031525e+03 9.408725925207467821e-05 3.292718070010009081e-05 2.142510559454568640e-05 3.899212598425196408e+00 1.505396148033192119e-02 1.104865750785167661e-01 1.225851744401764976e-01 3.899212598425196408e+00 1.505396148033192119e-02 1.004039084027759550e-02 1.055521953949651627e-02 3.899212598425196408e+00 1.505396148033192119e-02 4.513338524145423664e-03 4.264798896605116740e-03 4.909212598425197527e+00 1.505396148033197323e-02 6.978234320681680689e-03 1.193966045662540887e-02 -9.606299212598425896e-01 1.881745185041490409e-02 1.353710138880397309e-05 7.665521303312162721e-14 -4.960629921259842590e+00 1.881745185041490409e-02 7.491993011878907149e-02 8.026675184593112800e-02
-3.444159379598425403e+03 1.311841023968811359e-01 4.232869346806860354e-03 8.056113049184080582e-03 -3.425229879598425214e+03 1.311841023968811359e-01 1.867164392343616156e-08 5.374038850870461797e-04 -3.435380641732283493e+03 1.967761535973171494e-01 3.206530239569997054e+00 2.482416099296137268e+00 -1.161417322829947807e+00 1.967761536009089707e-02 2.488441428928394455e-02 3.014136020879706890e-02 -1.161417322829947807e+00 1.967761536009089707e-02 2.416982162283338315e-02 2.402465455769708588e-02 -1.161417322829947807e+00 1.967761536009089707e-02 3.359914263340977068e-05 8.223835266514633867e-23 -1.742125984252197668e+00 1.311841023963490095e-02 6.758788418114667620e-04 6.604196958461542232e-04 -1.742125984252197668e+00 1.311841023963490095e-02 2.881422312283486697e-83 8.954460356129492004e-104 -1.161417322829947807e+00 1.967761536009089707e-02 7.581262181420952984e-02 7.844304190253850728e-02 -1.161417322829947807e+00 1.967761536009089707e-02 2.205321174781501822e-04 3.232024089506555929e-04 -1.161417322829947807e+00 1.967761536009089707e-02 2.075619205518444699e-01 2.156191148166314298e-01 -1.161417322829947807e+00 1.967761536009089707e-02 1.398028227731940888e-02 1.326554225561328570e-02 4.000886535433069824e+00 9.838807679736076561e-02 6.989386415108511663e-02 7.783724163020407094e-02 3.463393365433070858e+00 9.838807679736223666e-02 1.903356128743606268e+00 1.688339114889868542e+00 2.538438105433070913e+00 9.838807679736223666e-02 2.463461645405517307e-19 4.456300533295172268e-19 2.895173645433070764e+00 9.838807679736223666e-02 7.143852016942815741e-02 7.897737785413369571e-02 -1.026421632455868926e-01 3.781160969588169551e-02 5.178198283626225112e-02 5.510340303863447975e-02 2.569528533502309919e-01 3.781160969588169551e-02 2.522508607599339037e+00 1.798815304683696770e+00 -2.549305076286433325e-01 3.781160969588175796e-02 6.672976771360707160e-02 2.097113616028735139e-01 -2.549305076286433325e-01 3.781160969588175796e-02 2.741730591968062073e-206 1.322740707465479188e-38 1.787173228346456654e+03 1.229850959967027904e-04 2.681034837380872433e-04 1.715962883341186134e-04 1.787173228346456654e+03 1.229850959967027904e-04 1.894965801098126069e-04 1.574779715182687975e-04 1.787173228346456654e+03 1.229850959967027904e-04 4.005891228986057729e-07 1.929689490868044148e-06 1.787173228346456654e+03 1.229850959967027904e-04 4.842453041124337857e-05 2.875608038289392474e-05 3.938582677165353818e+00 1.967761535947244733e-02 1.310258336593002337e-01 1.499150269945118408e-01 3.938582677165353818e+00 1.967761535947244733e-02 1.314390701408034087e-02 1.493068752044940210e-02 3.938582677165353818e+00 1.967761535947244733e-02 6.791517036879298613e-03 5.492194945777783936e-03 4.948582677165354937e+00 1.967761535947251672e-02 1.075220756556481867e-02 1.546908003917814647e-02 -9.291338582677166613e-01 2.459701919934055916e-02 7.983271039767992185e-05 1.075053051595993645e-10 -4.929133858267716661e+00 2.459701919934055916e-02 9.172139204977869387e-02 9.855341802797429329e-02
-3.444153474086614551e+03 1.699516893263759154e-01 4.123038881946333549e-03 1.245442240701977350e-02 -3.425223974086614362e+03 1.699516893263759154e-01 2.464656429934149556e-06 1.788324862689395821e-03 -3.435376704724409592e+03 2.549275339920612504e-01 3.703795267694821369e+00 2.945467058114160430e+00 -1.122047244090936147e+00 2.549275339965568349e-02 3.153366652567526907e-02 3.907257803351759512e-02 -1.122047244090936147e+00 2.549275339965568349e-02 2.932908191079395752e-02 3.318497318641867866e-02 -1.122047244090936147e+00 2.549275339965568349e-02 8.258622027038045219e-05 1.999728499855480094e-17 -1.683070866143680178e+00 1.699516893257098371e-02 1.026400263414580091e-03 1.069532085532573203e-03 -1.683070866143680178e+00 1.699516893257098371e-02 1.536047633656918250e-71 9.053220003892132189e-91 -1.122047244090936147e+00 2.549275339965568349e-02 9.074702076742099943e-02 1.014107506864660863e-01 -1.122047244090936147e+00 2.549275339965568349e-02 5.070264934275216543e-04 3.570228760238522252e-04 -1.122047244090936147e+00 2.549275339965568349e-02 2.556654447313351786e-01 2.625489474945358892e-01 -1.122047244090936147e+00 2.549275339965568349e-02 1.912412417731538736e-02 1.767609206393404297e-02 4.008760551181102194e+00 1.274637669953538888e-01 9.606025182605046342e-02 9.932268842555529165e-02 3.471267381181102341e+00 1.274637669953520847e-01 2.239057997679471335e+00 2.014645196521516635e+00 2.546312121181102395e+00 1.274637669953520847e-01 4.479782408239491972e-15 1.035756414198154865e-14 2.903047661181102246e+00 1.274637669953520847e-01 9.461054828598540467e-02 1.103629121706845434e-01 -8.215350189654771484e-02 4.898571417267791328e-02 7.297070124341914488e-02 6.969489945857429425e-02 2.774415146992701975e-01 4.898571417267784389e-02 2.769020829302424769e+00 1.942631370991720674e+00 -2.344418462796041824e-01 4.898571417267791328e-02 1.408427380084987801e-01 3.341970854620696652e-01 -2.344418462796041824e-01 4.898571417267791328e-02 4.891431470909063053e-187 1.568154085003334606e-31 1.793472440944881782e+03 1.593297087441896309e-04 3.631231512039300997e-04 2.361144036506233120e-04 1.793472440944881782e+03 1.593297087441896309e-04 2.696175882160157622e-04 2.030329048635044005e-04 1.793472440944881782e+03 1.593297087441896309e-04 8.672823979832765367e-07 2.427341421271796192e-06 1.793472440944881782e+03 1.593297087441896309e-04 6.890937825860603781e-05 3.685355724562906305e-05 3.977952755905511673e+00 2.549275339907049881e-02 1.543790602108170429e-01 1.793106816241884227e-01 3.977952755905511673e+00 2.549275339907049881e-02 1.844502671534270846e-02 2.061980348084215334e-02 3.977952755905511673e+00 2.549275339907049881e-02 8.597873184365991892e-03 8.504122213711653652e-03 4.987952755905512348e+00 2.549275339907049881e-02 1.520862200491423198e-02 2.022026272222005039e-02 -8.976377952755905110e-01 3.186594174883804198e-02 1.907366508082531796e-04 3.445155988851360464e-08 -4.897637795275590733e+00 3.186594174883802116e-02 1.151600883768552352e-01 1.185346027084134141e-01
-3.444147568574803245e+03 2.182189062806601798e-01 6.869927636625512354e-03 1.867798580756122734e-02 -3.425218068574803056e+03 2.182189062806601798e-01 6.725725331338862649e-05 2.674049560731994214e-03 -3.435372767716535691e+03 3.273283594178959532e-01 4.238847600935914173e+00 3.473227691661920247e+00 -1.082677165351924486e+00 3.273283594234657062e-02 4.130202187414234311e-02 4.966302224597450576e-02 -1.082677165351924486e+00 3.273283594234657062e-02 3.814312642484159188e-02 4.175732061317393579e-02 -1.082677165351924486e+00 3.273283594234657062e-02 8.606782300599194403e-05 5.652089113127669631e-13 -1.624015748035162687e+00 2.182189062757092929e-02 1.450973796968329371e-03 1.411982288650054590e-03 -1.624015748035162687e+00 2.182189062757092929e-02 9.173657654335514988e-61 1.107475589473517809e-78 -1.082677165351924486e+00 3.273283594234657062e-02 1.106864624054335888e-01 1.267026201140647457e-01 -1.082677165351924486e+00 3.273283594234657062e-02 8.715820879064065238e-04 2.652765699485668026e-04 -1.082677165351924486e+00 3.273283594234657062e-02 3.121105611188211837e-01 3.138392807109932625e-01 -1.082677165351924486e+00 3.273283594234657062e-02 2.609044462439991108e-02 2.306648100940264165e-02 4.016634566929133676e+00 1.636641797092788786e-01 1.365867199568700230e-01 1.273325080182475533e-01 3.479141396929133823e+00 1.636641797092766304e-01 2.625350014651802066e+00 2.337122692608457619e+00 2.554186136929133877e+00 1.636641797092766304e-01 1.627113958629636480e-11 4.256416367101196189e-11 2.910921676929133728e+00 1.636641797092766304e-01 1.223623211556022217e-01 1.491843046261792649e-01 -6.166484054750867583e-02 6.289792712494338134e-02 9.649623555101161099e-02 8.662445814446856351e-02 2.979301760483092365e-01 6.289792712494338134e-02 2.787677034593669223e+00 2.041033908908001404e+00 -2.139531849305651434e-01 6.289792712494338134e-02 2.881902265013752684e-01 4.922068779189893162e-01 -2.139531849305651434e-01 6.289792712494338134e-02 9.527021771453582902e-169 2.871600034502808916e-25 1.799771653543307139e+03 2.045802246365966738e-04 4.742475692570641364e-04 3.149400254276463066e-04 1.799771653543307139e+03 2.045802246365966738e-04 3.836804951281439554e-04 2.664571472471074110e-04 1.799771653543307139e+03 2.045802246365966738e-04 2.315802334608276932e-06 2.845127947627713172e-06 1.799771653543307139e+03 2.045802246365966738e-04 9.321002746467873514e-05 4.711705775799957836e-05 4.017322834645669083e+00 3.273283594185542184e-02 1.859016161902739550e-01 2.088075730965482102e-01 4.017322834645669083e+00 3.273283594185542184e-02 2.521581645669486449e-02 2.772552346926045186e-02 4.017322834645669083e+00 3.273283594185542184e-02 1.252591246744754958e-02 1.199383906457219401e-02 5.027322834645669758e+00 3.273283594185542184e-02 1.986740252817775776e-02 2.752105135999623892e-02 -8.661417322834645827e-01 4.091604492731919923e-02 4.119617030512453897e-04 2.530615716356177152e-06 -4.866141732283464805e+00 4.091604492731915760e-02 1.399832986569039817e-01 1.447426494479769898e-01
-3.444141663062992393e+03 2.777038333984352958e-01 1.240734203144135996e-02 2.713268458611899775e-02 -3.425212163062992204e+03 2.777038333984352958e-01 3.901135754321920050e-04 3.131284505798292376e-03 -3.435368830708661790e+03 4.165557500938584790e-01 4.740389586987116211e+00 4.029735039085157844e+00 -1.043307086612912826e+00 4.165557501006887653e-02 5.234499970909649996e-02 6.513113492294414497e-02 -1.043307086612912826e+00 4.165557501006887653e-02 5.090156869452099053e-02 5.027503146871898504e-02 -1.043307086612912826e+00 4.165557501006887653e-02 4.086356824701179282e-04 1.856899055469585778e-09 -1.564960629926645197e+00 2.777038333923639857e-02 2.039261944428361582e-03 1.723721912742398913e-03 -1.564960629926645197e+00 2.777038333923639857e-02 6.137929320217497135e-51 1.639202831848304795e-67 -1.043307086612912826e+00 4.165557501006887653e-02 1.389381164800738977e-01 1.570633235941439332e-01 -1.043307086612912826e+00 4.165557501006887653e-02 9.739144123865379902e-04 2.821795784746789350e-04 -1.043307086612912826e+00 4.165557501006887653e-02 3.645813805337845270e-01 3.725572764730721853e-01 -1.043307086612912826e+00 4.165557501006887653e-02 3.286934208780882549e-02 2.996564018007201111e-02 4.024508582677165158e+00 2.082778750487690178e-01 1.898833350497676764e-01 1.672454671701109341e-01 3.487015412677165305e+00 2.082778750487662700e-01 3.020698845807781918e+00 2.669582842496216024e+00 2.562060152677165359e+00 2.082778750487662700e-01 1.180632530350457510e-08 3.092711847103630657e-08 2.918795692677165210e+00 2.082778750487662700e-01 1.608747970944536532e-01 1.940640431626328710e-01 -4.117617919846963681e-02 8.004345623963574075e-02 1.271347776379138372e-01 1.086230170285705232e-01 3.184188373973482755e-01 8.004345623963562972e-02 2.666692908731694178e+00 2.066478197815349027e+00 -1.934645235815261044e-01 8.004345623963574075e-02 5.552214497610794552e-01 6.968178073537141248e-01 -1.934645235815261044e-01 8.004345623963574075e-02 2.025771622487295831e-151 8.131478244841237229e-20 1.806070866141732267e+03 2.603473438109584013e-04 5.703560669556391113e-04 4.068798141593649989e-04 1.806070866141732267e+03 2.603473438109584013e-04 5.145219284280469962e-04 3.628337591278141716e-04 1.806070866141732267e+03 2.603473438109584013e-04 3.990634354956982336e-06 3.656504167409363434e-06 1.806070866141732267e+03 2.603473438109584013e-04 1.192124204444800769e-04 6.271055942093485623e-05 4.056692913385826493e+00 4.165557500975337890e-02 2.219861205266003557e-01 2.452192379410644552e-01 4.056692913385826493e+00 4.165557500975337890e-02 3.349299153951910274e-02 3.606354740688674787e-02 4.056692913385826493e+00 4.165557500975337890e-02 1.880954695877918789e-02 1.402921259447030208e-02 5.066692913385827168e+00 4.165557500975337890e-02 2.604669544158542613e-02 3.660057828397773882e-02 -8.346456692913386544e-01 5.206946876219160913e-02 6.742782339677692556e-04 4.340044372028554895e-05 -4.834645669291338876e+00 5.206946876219156750e-02 1.688146648369608926e-01 1.809801744588806771e-01
-3.444135757551181541e+03 3.502627764249202080e-01 1.973781129343421190e-02 3.798345186372868026e-02 -3.425206257551181352e+03 3.502627764249202080e-01 7.625654054153667384e-04 3.487907284074661957e-03 -3.435364893700787434e+03 5.253941646465909443e-01 5.088185355482500505e+00 4.564911025327835326e+00 -1.003937007873901166e+00 5.253941646410646704e-02 6.604416345762588458e-02 8.352523356656502140e-02 -1.003937007873901166e+00 5.253941646410646704e-02 6.576744408854845458e-02 6.117901773451793479e-02 -1.003937007873901166e+00 5.253941646410646704e-02 6.373790252391714137e-04 7.091023476044966638e-07 -1.505905511818127707e+00 3.502627764175515745e-02 2.860296856522296250e-03 2.333180365967251965e-03 -1.505905511818127707e+00 3.502627764175515745e-02 4.600946858337038304e-42 2.935612251369301551e-57 -1.003937007873901166e+00 5.253941646410646704e-02 1.723820644463241736e-01 1.968277107379092783e-01 -1.003937007873901166e+00 5.253941646410646704e-02 8.908150267556851120e-04 4.314204351334817770e-04 -1.003937007873901166e+00 5.253941646410646704e-02 4.191219746265393287e-01 4.304983269436728488e-01 -1.003937007873901166e+00 5.253941646410646704e-02 4.255907043760762815e-02 3.812084107523955323e-02 4.032382598425196640e+00 2.626970823203609862e-01 2.496157235281624698e-01 2.268508802380464762e-01 3.494889428425196787e+00 2.626970823203576000e-01 3.381995248557973177e+00 3.010496188002118600e+00 2.569934168425196841e+00 2.626970823203576000e-01 1.714373044509819915e-06 3.974117756001258929e-06 2.926669708425196692e+00 2.626970823203576000e-01 2.051404165247857347e-01 2.508624334288007685e-01 -2.068751784943045902e-02 1.009573504053958570e-01 1.624888633766889690e-01 1.415120817314802770e-01 3.389074987463874811e-01 1.009573504053958570e-01 2.499312833244360821e+00 2.048823481141061720e+00 -1.729758622324869266e-01 1.009573504053958570e-01 9.296668266856487062e-01 9.502316122820615441e-01 -1.729758622324869266e-01 1.009573504053958570e-01 4.702619443971108645e-135 3.565746245462459347e-15 1.812370078740157396e+03 3.283713529004469197e-04 6.579439863586844257e-04 5.180998352476883428e-04 1.812370078740157396e+03 3.283713529004469197e-04 6.929866862348379791e-04 4.876449503409890310e-04 1.812370078740157396e+03 3.283713529004469197e-04 5.368162920084210188e-06 4.892385552081778544e-06 1.812370078740157396e+03 3.283713529004469197e-04 1.431443057758205407e-04 8.502085561816205095e-05 4.096062992125983904e+00 5.253941646407167543e-02 2.557812888814028907e-01 2.876173186527364867e-01 4.096062992125983904e+00 5.253941646407167543e-02 4.332177826145899857e-02 4.628808900347543970e-02 4.096062992125983904e+00 5.253941646407167543e-02 2.384988655183340953e-02 1.791727394757201830e-02 5.106062992125984579e+00 5.253941646407167543e-02 3.312903620715999808e-02 4.565858798275454489e-02 -8.031496062992125040e-01 6.567427058008960816e-02 9.232073435963158948e-04 1.961190907604933834e-04 -4.803149606299212948e+00 6.567427058008940000e-02 2.044831735386500871e-01 2.209257751094556022e-01
-3.444129852039370235e+03 4.378533815332800172e-01 2.955949378535600511e-02 5.502419373957547627e-02 -3.425200352039370046e+03 4.378533815332800172e-01 2.358323075019138747e-03 4.374891685219611630e-03 -3.435360956692913533e+03 6.567800722999200813e-01 5.254686491361575840e+00 5.037144423214886757e+00 -9.645669291348895058e-01 6.567800722932826130e-02 8.661390896023286878e-02 1.025082155640851672e-01 -9.645669291348895058e-01 6.567800722932826130e-02 8.091812607939494195e-02 7.561403025489474294e-02 -9.645669291348895058e-01 6.567800722932826130e-02 7.381808665651978102e-04 3.147541647893213103e-05 -1.446850393695058301e+00 4.378533815406550345e-02 3.736466351975246177e-03 3.367244747155154292e-03 -1.446850393695058301e+00 4.378533815406550345e-02 3.863958194044884575e-34 6.361100633932582930e-48 -9.645669291348895058e-01 6.567800722932826130e-02 2.113371597151308123e-01 2.377813109666562230e-01 -9.645669291348895058e-01 6.567800722932826130e-02 9.853860140588352468e-04 6.765238168024859458e-04 -9.645669291348895058e-01 6.567800722932826130e-02 4.886460549214378113e-01 4.917655699812640835e-01 -9.645669291348895058e-01 6.567800722932826130e-02 5.691699007167640156e-02 4.747843412548707898e-02 4.040256614173228122e+00 3.283900361485258546e-01 3.087104564869899703e-01 2.955400552999141728e-01 3.502763444173228269e+00 3.283900361485219133e-01 3.698966010261745208e+00 3.342154388846965141e+00 2.577808184173228323e+00 3.283900361485219133e-01 5.059288372968381847e-05 9.066725115050020868e-05 2.934543724173228174e+00 3.283900361485219133e-01 2.717184820324742844e-01 3.303840818221287501e-01 -1.988565003914199991e-04 1.262038681825044806e-01 2.021060197660498048e-01 1.831071874795732191e-01 3.593961600954265201e-01 1.262038681825044806e-01 2.290982240693479000e+00 2.054634857476933085e+00 -1.524872008834478876e-01 1.262038681825044806e-01 1.489436014227986993e+00 1.269766953245332619e+00 -1.524872008834478876e-01 1.262038681825044806e-01 1.191824282552348064e-119 2.425759515999909009e-11 1.818669291338582752e+03 4.104875451856546662e-04 7.947468329057847444e-04 6.555263873534649755e-04 1.818669291338582752e+03 4.104875451856546662e-04 9.287241187994283234e-04 6.068583195221249546e-04 1.818669291338582752e+03 4.104875451856546662e-04 8.232374040319655843e-06 7.478925488282425990e-06 1.818669291338582752e+03 4.104875451856546662e-04 1.711152886998443896e-04 1.073220687498460397e-04 4.135433070866141314e+00 6.567800722970458527e-02 2.945302468536324936e-01 3.280346771936077377e-01 4.135433070866141314e+00 6.567800722970458527e-02 5.648526511777068881e-02 5.834877338163053234e-02 4.135433070866141314e+00 6.567800722970458527e-02 3.042154168018899874e-02 2.707880990406812821e-02 5.145433070866141989e+00 6.567800722970458527e-02 4.109127805659928273e-02 5.519093597016470898e-02 -7.716535433070865757e-01 8.209750903713072812e-02 1.257660935509135290e-03 4.238753934767112183e-04 -4.771653543307087020e+00 8.209750903713047832e-02 2.513253329992417573e-01 2.610746736876413121e-01
-3.444123946527559383e+03 5.424828855357666235e-01 4.360513507110089226e-02 8.803490969934210653e-02 -3.425194446527559194e+03 5.424828855357666235e-01 5.807263359994865523e-03 9.389937405586580924e-03 -3.435357019685039631e+03 8.137243283036499353e-01 5.303393737330074131e+00 5.436707961738042272e+00 -9.251968503958778456e-01 8.137243282957623558e-02 1.117156518367820317e-01 1.244738814447084174e-01 -9.251968503958778456e-01 8.137243282957623558e-02 9.767737113575448993e-02 9.429094990102199203e-02 -9.251968503958778456e-01 8.137243282957623558e-02 1.695712520760177646e-03 1.624517464475414257e-04 -1.387795275586540811e+00 5.424828855445309322e-02 4.487326395339739059e-03 4.763216277901292060e-03 -1.387795275586540811e+00 5.424828855445309322e-02 3.635973260085402660e-27 1.667761372573023612e-39 -9.251968503958778456e-01 8.137243282957623558e-02 2.575266829998077434e-01 2.811690198359287352e-01 -9.251968503958778456e-01 8.137243282957623558e-02 1.354597378678411247e-03 8.551902425029028797e-04 -9.251968503958778456e-01 8.137243282957623558e-02 5.649890214510734365e-01 5.565405665510211319e-01 -9.251968503958778456e-01 8.137243282957623558e-02 7.440396041530773774e-02 6.189226584000558085e-02 4.048130629921259604e+00 4.068621641526048438e-01 3.691763723854319945e-01 3.704085143424989957e-01 3.510637459921259751e+00 4.068621641526001254e-01 4.001297377644952746e+00 3.704002185402745617e+00 2.585682199921259805e+00 4.068621641526001254e-01 3.448375575721620710e-04 3.931404847768759162e-04 2.942417739921259656e+00 4.068621641526001254e-01 3.857348363835030325e-01 4.253934752709741529e-01 2.028980484864761902e-02 1.563615618043298350e-01 2.536826680053653194e-01 2.289650256255072180e-01 3.798848214444655591e-01 1.563615618043298350e-01 2.073320112843271001e+00 2.038179699156765334e+00 -1.319985395344088486e-01 1.563615618043298350e-01 2.239243652267201234e+00 1.630730830592827196e+00 -1.319985395344088486e-01 1.563615618043298350e-01 3.297769811559916541e-105 2.565743852335505934e-08 1.824968503937007881e+03 5.085777051907522210e-04 1.007453522403390679e-03 8.254824842464269152e-04 1.824968503937007881e+03 5.085777051907522210e-04 1.201024412582277125e-03 7.517479710498819806e-04 1.824968503937007881e+03 5.085777051907522210e-04 1.356697694585079927e-05 1.131289120672442514e-05 1.824968503937007881e+03 5.085777051907522210e-04 2.131546957191316231e-04 1.347462922491390739e-04 4.174803149606298724e+00 8.137243283052023046e-02 3.359354767313734169e-01 3.718553058727239735e-01 4.174803149606298724e+00 8.137243283052023046e-02 7.209311538459735325e-02 7.105940741738028810e-02 4.174803149606298724e+00 8.137243283052023046e-02 3.950673452462413054e-02 4.095089045018151380e-02 5.184803149606299399e+00 8.137243283052023046e-02 5.217515701899463898e-02 6.781403319007953123e-02 -7.401574803149606474e-01 1.017155410381502950e-01 1.352422400890265471e-03 8.465879355782759746e-04 -4.740157480314961091e+00 1.017155410381500313e-01 2.987998007363050768e-01 3.055374660223097449e-01
-3.444118041015748531e+03 6.661407257872397070e-01 6.530309481012866457e-02 1.392664737555727172e-01 -3.425188541015748342e+03 6.661407257872397070e-01 8.161700878795065395e-03 1.560346805821514506e-02 -3.435353082677165730e+03 9.992110886808596160e-01 5.282569082874990052e+00 5.749286080233741103e+00 -8.858267716568661854e-01 9.992110886715857565e-02 1.387027036872817976e-01 1.554911179636318530e-01 -8.858267716568661854e-01 9.992110886715857565e-02 1.202544653592834689e-01 1.133043694520653177e-01 -8.858267716568661854e-01 9.992110886715857565e-02 2.971868128157353559e-03 1.064526018746747229e-04 -1.328740157478023320e+00 6.661407257975439367e-02 6.306219739557627872e-03 6.512313749665874993e-03 -1.328740157478023320e+00 6.661407257975439367e-02 3.834831481235561775e-21 5.290611632347013766e-32 -8.858267716568661854e-01 9.992110886715857565e-02 3.135804869708164189e-01 3.395385821088797718e-01 -8.858267716568661854e-01 9.992110886715857565e-02 1.797081298755888804e-03 9.370887502595825255e-04 -8.858267716568661854e-01 9.992110886715857565e-02 6.335384448766858689e-01 6.276258915856407494e-01 -8.858267716568661854e-01 9.992110886715857565e-02 9.102821420963576327e-02 8.080960124539526834e-02 4.056004645669291087e+00 4.996055443442674604e-01 4.450448526444156783e-01 4.536612740254953313e-01 3.518511475669291233e+00 4.996055443442616317e-01 4.299877438980317379e+00 4.075296846180164856e+00 2.593556215669291287e+00 4.996055443442616317e-01 1.021770116430510819e-03 6.952793022777709921e-04 2.950291755669291138e+00 4.996055443442616317e-01 5.093615876338302151e-01 5.407011239759225152e-01 4.077846619768665803e-02 1.920038531045893671e-01 3.189099462003693319e-01 2.806222766813520897e-01 4.003734827935045981e-01 1.920038531045893671e-01 1.899858173067753953e+00 1.980789231659150662e+00 -1.115098781853698096e-01 1.920038531045893671e-01 3.156238838094413524e+00 1.986282731003759627e+00 -1.115098781853698096e-01 1.920038531045893671e-01 9.962929421276807391e-92 4.230859722690300319e-06 1.831267716535433010e+03 6.245069304303284188e-04 1.245211177609148066e-03 1.006993776528537516e-03 1.831267716535433010e+03 6.245069304303284188e-04 1.501459530436106624e-03 9.579193091530456127e-04 1.831267716535433010e+03 6.245069304303284188e-04 2.011828549487201559e-05 1.829341846045426853e-05 1.831267716535433010e+03 6.245069304303284188e-04 2.613416434042150011e-04 1.716826549539326010e-04 4.214173228346456135e+00 9.992110886885263721e-02 3.741873711942859670e-01 4.235490475524406606e-01 4.214173228346456135e+00 9.992110886885263721e-02 8.833849472672572478e-02 8.434615504246127660e-02 4.214173228346456135e+00 9.992110886885263721e-02 5.029908968355940174e-02 5.542582565501177200e-02 5.224173228346456810e+00 9.992110886885263721e-02 6.643232331489255793e-02 8.386746259815501536e-02 -7.086614173228347191e-01 1.249013860860658104e-01 1.624661484355618014e-03 1.300191542896576890e-03 -4.708661417322835163e+00 1.249013860860654079e-01 3.406224393782623094e-01 3.543500317751218098e-01
-3.444112135503937225e+03 8.107156215686861511e-01 1.052423438677548839e-01 2.022637839191775422e-01 -3.425182635503937036e+03 8.107156215686861511e-01 1.073933816804429828e-02 2.042667395460611920e-02 -3.435349145669291374e+03 1.216073432362016593e+00 5.209545177514042003e+00 6.026769359866244180e+00 -8.464566929178545251e-01 1.216073432324270009e-01 1.637725758871419190e-01 1.942377589616221811e-01 -8.464566929178545251e-01 1.216073432324270009e-01 1.491147930589050707e-01 1.344656315955414794e-01 -8.464566929178545251e-01 1.216073432324270009e-01 3.234022287719668862e-03 2.059504370172213661e-04 -1.269685039369505830e+00 8.107156215686861511e-02 9.434201209665109625e-03 9.243161091145495403e-03 -1.269685039369505830e+00 8.107156215686861511e-02 4.537597529752213924e-16 2.030760493844156899e-25 -8.464566929178545251e-01 1.216073432324270009e-01 3.785036633371503534e-01 4.023574448515813695e-01 -8.464566929178545251e-01 1.216073432324270009e-01 2.639532235812618553e-03 1.126567420212657832e-03 -8.464566929178545251e-01 1.216073432324270009e-01 7.057612163799500404e-01 6.931381710178200484e-01 -8.464566929178545251e-01 1.216073432324270009e-01 1.113988628636107397e-01 1.015508341507727619e-01 4.063878661417322569e+00 6.080367161753866823e-01 5.396484133122676496e-01 5.435897813136691958e-01 3.526385491417322715e+00 6.080367161753803540e-01 4.620729435630018145e+00 4.409147964082714921e+00 2.601430231417322769e+00 6.080367161753803540e-01 2.342519619660253603e-03 1.565266754333037927e-03 2.958165771417322620e+00 6.080367161753803540e-01 6.343923948752362429e-01 6.722331715923250961e-01 6.126712754672569705e-02 2.336751336255971645e-01 3.802711394299403969e-01 3.375474612235015437e-01 4.208621441425436371e-01 2.336751336255971645e-01 1.773981810786267710e+00 1.929704690897181107e+00 -9.102121683633077054e-02 2.336751336255971645e-01 4.060837330863933836e+00 2.294886361803162966e+00 -9.102121683633077054e-02 2.336751336255971645e-01 3.286652143118960881e-79 1.093225593195932665e-04 1.837566929133858139e+03 7.600458952192252387e-04 1.452291687390697182e-03 1.200476167236208189e-03 1.837566929133858139e+03 7.600458952192252387e-04 1.826911199664576829e-03 1.206325938658762975e-03 1.837566929133858139e+03 7.600458952192252387e-04 2.898813342709350539e-05 2.756748094000998378e-05 1.837566929133858139e+03 7.600458952192252387e-04 3.156079199034057575e-04 2.148990481839836621e-04 4.253543307086613545e+00 1.216073432350763678e-01 4.182612444094161996e-01 4.771670607827296906e-01 4.253543307086613545e+00 1.216073432350763678e-01 1.086361077516554974e-01 1.040324887914769181e-01 4.253543307086613545e+00 1.216073432350763678e-01 6.648935551875763406e-02 7.331980713423914831e-02 5.263543307086614220e+00 1.216073432350763678e-01 8.360300276785426199e-02 1.027277184257258252e-01 -6.771653543307087908e-01 1.520091790438454771e-01 2.702425583625532937e-03 2.284360435223283664e-03 -4.677165354330709235e+00 1.520091790438450885e-01 3.869942524807308271e-01 4.086788449750751173e-01
-3.444106229992126373e+03 9.778983382519921275e-01 1.746681563304764151e-01 2.838047300715940691e-01 -3.425176729992126184e+03 9.778983382519921275e-01 1.754335118268163587e-02 2.558852537215463088e-02 -3.435345208661417473e+03 1.466847507388324923e+00 5.076958356996085442e+00 6.342538833599226322e+00 -8.070866141788428649e-01 1.466847507344912205e-01 1.936087563463005368e-01 2.347536449773681699e-01 -8.070866141788428649e-01 1.466847507344912205e-01 1.778416553427455971e-01 1.608405452780102829e-01 -8.070866141788428649e-01 1.466847507344912205e-01 4.237098539497973111e-03 7.969781679033230253e-04 -1.210629921260988340e+00 9.778983382519920720e-02 1.266051108324493281e-02 1.266998392895128493e-02 -1.210629921260988340e+00 9.778983382519920720e-02 6.041525481558933403e-12 9.432839733680179047e-20 -8.070866141788428649e-01 1.466847507344912205e-01 4.464940730077816000e-01 4.585539607272278717e-01 -8.070866141788428649e-01 1.466847507344912205e-01 3.900760862733664101e-03 1.679401874934698764e-03 -8.070866141788428649e-01 1.466847507344912205e-01 7.753127801158697929e-01 7.513760029863338907e-01 -8.070866141788428649e-01 1.466847507344912205e-01 1.372998067296669900e-01 1.237789294698964093e-01 4.071752677165354051e+00 7.334237536916035083e-01 6.401263711398010869e-01 6.413702404171250926e-01 3.534259507165354197e+00 7.334237536915959588e-01 4.944599750051705378e+00 4.701704654772850489e+00 2.609304247165354251e+00 7.334237536915959588e-01 3.262599592954304288e-03 2.278352779347622009e-03 2.966039787165354102e+00 7.334237536915959588e-01 8.029795887208578398e-01 8.302832807131003134e-01 8.175578889576487485e-02 2.818627380367566548e-01 4.404583928061040488e-01 3.969477099454681301e-01 4.413508054915827872e-01 2.818627380367566548e-01 1.677503763280187021e+00 1.889426747098786441e+00 -7.053255548729159274e-02 2.818627380367567659e-01 4.656454077633201294e+00 2.509844776354713591e+00 -7.053255548729159274e-02 2.818627380367567659e-01 1.184118397938721909e-67 4.564068055878276408e-04 1.843866141732283495e+03 9.167796921144993373e-04 1.667014585622825706e-03 1.451135623676548005e-03 1.843866141732283495e+03 9.167796921144993373e-04 2.228086066676645757e-03 1.482953948060881932e-03 1.843866141732283495e+03 9.167796921144993373e-04 3.925136956529714805e-05 3.636645120134067769e-05 1.843866141732283495e+03 9.167796921144993373e-04 3.865194381670250057e-04 2.698362214708664632e-04 4.292913385826770956e+00 1.466847507383194915e-01 4.730560841293703911e-01 5.307951862910544882e-01 4.292913385826770956e+00 1.466847507383194915e-01 1.317828491124191925e-01 1.301638560254854138e-01 4.292913385826770956e+00 1.466847507383194915e-01 8.759926929224885750e-02 9.865561579266031444e-02 5.302913385826771631e+00 1.466847507383194915e-01 1.079262187382886706e-01 1.260377368679576060e-01 -6.456692913385826404e-01 1.833559384228997113e-01 3.929310114593370477e-03 3.599433205105076125e-03 -4.645669291338582418e+00 1.833559384228999611e-01 4.382244554607598874e-01 4.654772277802046165e-01
-3.444100324480315066e+03 1.169072610798772560e+00 2.595353510195640978e-01 4.016648673139261994e-01 -3.425170824480314877e+03 1.169072610798772560e+00 3.636517070762284448e-02 3.524828246388522074e-02 -3.435341271653543572e+03 1.753608916186404354e+00 4.938776913173536620e+00 6.629721058036439629e+00 -7.677165354398312047e-01 1.753608916137036067e-01 2.265507312410253438e-01 2.767014565558751915e-01 -7.677165354398312047e-01 1.753608916137036067e-01 2.047885132131127828e-01 1.931205805066800729e-01 -7.677165354398312047e-01 1.753608916137036067e-01 7.430000530017368508e-03 1.405098408649101344e-03 -1.151574803152470849e+00 1.169072610783099819e-01 1.675027996977249481e-02 1.645244585249085179e-02 -1.151574803152470849e+00 1.169072610783099819e-01 9.133184981148051775e-09 5.305201272788553951e-15 -7.677165354398312047e-01 1.753608916137036067e-01 5.182864315617989881e-01 5.215311663238737516e-01 -7.677165354398312047e-01 1.753608916137036067e-01 4.929444880498685955e-03 2.332073340242781477e-03 -7.677165354398312047e-01 1.753608916137036067e-01 8.347171924025326151e-01 8.173558153718691877e-01 -7.677165354398312047e-01 1.753608916137036067e-01 1.663840610764173999e-01 1.491416543827082664e-01 4.079626692913385533e+00 8.768044580947343958e-01 7.500626994433002848e-01 7.465303221197175931e-01 3.542133522913385679e+00 8.768044580947259581e-01 5.246742165858782947e+00 4.997077800096726641e+00 2.617178262913385733e+00 8.768044580947259581e-01 3.404491228331848595e-03 4.012920464345193054e-03 2.973913802913385585e+00 8.768044580947259581e-01 9.875480952202304596e-01 1.032616129924990966e+00 1.022444502448039139e-01 3.369655046451299207e-01 5.169921295640073078e-01 4.735597002295431346e-01 4.618394668406218262e-01 3.369655046451299207e-01 1.581701604281164686e+00 1.843228822310585491e+00 -5.004389413825255373e-02 3.369655046451300873e-01 4.765152851987855875e+00 2.646304302850694512e+00 -5.004389413825255373e-02 3.369655046451300873e-01 4.660646156083506425e-57 4.159789897733609889e-04 1.850165354330708624e+03 1.096005572618410527e-03 1.928457893769850839e-03 1.753542826610005783e-03 1.850165354330708624e+03 1.096005572618410527e-03 2.737309195783010300e-03 1.790692396066605055e-03 1.850165354330708624e+03 1.096005572618410527e-03 5.045924129241099808e-05 4.036995265350656957e-05 1.850165354330708624e+03 1.096005572618410527e-03 4.874095131200325290e-04 3.438598192318521310e-04 4.332283464566928366e+00 1.753608916189455524e-01 5.323982074101237805e-01 5.815474710144916681e-01 4.332283464566928366e+00 1.753608916189455524e-01 1.572190921019429033e-01 1.584487098110570757e-01 4.332283464566928366e+00 1.753608916189455524e-01 1.134971251312354573e-01 1.314212872392825360e-01 5.342283464566929041e+00 1.753608916189455524e-01 1.358452096752395533e-01 1.542500268665864260e-01 -6.141732283464567121e-01 2.192011145236823222e-01 5.699463866651903986e-03 5.489628822029548466e-03 -4.614173228346456490e+00 2.192011145236825720e-01 5.031052346871563996e-01 5.225021616026952476e-01
-3.444094418968504215e+03 1.385198060547885524e+00 3.484440638124219891e-01 5.556386643765988120e-01 -3.425164918968504026e+03 1.385198060547885524e+00 6.260257339517451280e-02 4.988806320402104644e-02 -3.435337334645669671e+03 2.077797090808615188e+00 4.862270065736583824e+00 6.797727073684574073e+00 -7.283464566862676293e-01 2.077797090879967279e-01 2.641822144648289794e-01 3.256685342395395644e-01 -7.283464566862676293e-01 2.077797090879967279e-01 2.398112621507470510e-01 2.312259202047652895e-01 -7.283464566862676293e-01 2.077797090879967279e-01 1.000838749356363667e-02 2.452559968562080354e-03 -1.092519685043953359e+00 1.385198060530267727e-01 2.352978574458943622e-02 2.194136557220985329e-02 -1.092519685043953359e+00 1.385198060530267727e-01 1.609430619498991981e-06 3.623009585580490404e-11 -7.283464566862676293e-01 2.077797090879967279e-01 5.871996715940203115e-01 5.928279221749457317e-01 -7.283464566862676293e-01 2.077797090879967279e-01 6.314944442356406999e-03 3.414247124669022530e-03 -7.283464566862676293e-01 2.077797090879967279e-01 8.871141360330596637e-01 8.742844465729487924e-01 -7.283464566862676293e-01 2.077797090879967279e-01 1.962493463324555543e-01 1.815783439047017056e-01 4.087500708661417015e+00 1.038898545411023555e+00 8.851442553790798140e-01 8.758637206830470756e-01 3.550007538661417161e+00 1.038898545411014229e+00 5.400630845708308314e+00 5.220698913646510064e+00 2.625052278661417215e+00 1.038898545411014229e+00 5.146751938640654542e-03 8.690659143745524048e-03 2.981787818661417067e+00 1.038898545411014229e+00 1.190208220811399542e+00 1.259892988335143515e+00 1.227331115938429529e-01 3.992600281597717404e-01 6.123502731446471836e-01 5.637908691578713549e-01 4.823281281896608652e-01 3.992600281597717404e-01 1.517291937067509311e+00 1.775520598464939814e+00 -2.955523278921351471e-02 3.992600281597719070e-01 4.305748368185787101e+00 2.719775234339683490e+00 -2.955523278921351471e-02 3.992600281597719070e-01 2.005164115365735065e-47 3.012576424611043691e-04 1.856464566929133753e+03 1.298623181763769235e-03 2.240647306009502585e-03 2.065271235328731796e-03 1.856464566929133753e+03 1.298623181763769235e-03 3.287358273756775702e-03 2.118601185873258963e-03 1.856464566929133753e+03 1.298623181763769235e-03 6.523510371062845865e-05 4.457045360350653072e-05 1.856464566929133753e+03 1.298623181763769235e-03 6.157616882843314817e-04 4.261595075207137793e-04 4.371653543307086665e+00 2.077797090822040282e-01 5.877866861176984647e-01 6.310453553156304407e-01 4.371653543307086665e+00 2.077797090822040282e-01 1.886540149773652530e-01 1.888736879872118801e-01 4.371653543307086665e+00 2.077797090822040282e-01 1.431362235559466289e-01 1.662170547422555378e-01 5.381653543307086451e+00 2.077797090822031956e-01 1.632676131031199629e-01 1.833300160493391839e-01 -5.826771653543307838e-01 2.597246363527544455e-01 7.139396401560691927e-03 8.955445412638398522e-03 -4.582677165354330562e+00 2.597246363527547230e-01 5.751776184303295514e-01 5.905905123749550789e-01
-3.444088513456693363e+03 1.626690291939860034e+00 4.793618681898603739e-01 7.438880403708357791e-01 -3.425159013456693174e+03 1.626690291939860034e+00 7.863205187485879100e-02 6.515236956692284365e-02 -3.435333397637795315e+03 2.440035437939146679e+00 4.891691342273286836e+00 6.907154995059112679e+00 -6.889763779472559690e-01 2.440035437974374666e-01 3.128885195255438623e-01 3.850937252468416561e-01 -6.889763779472559690e-01 2.440035437974374666e-01 2.846799881521833719e-01 2.692561484838520980e-01 -6.889763779472559690e-01 2.440035437974374666e-01 1.388453190321836325e-02 3.907849293513383435e-03 -1.033464566935435869e+00 1.626690291920289133e-01 3.132726710764235228e-02 2.912654230732570487e-02 -1.033464566935435869e+00 1.626690291920289133e-01 3.552016867081101380e-05 3.048861533029445831e-08 -6.889763779472559690e-01 2.440035437974374666e-01 6.615968293197527217e-01 6.643671843590478465e-01 -6.889763779472559690e-01 2.440035437974374666e-01 8.098040172704067119e-03 5.316312581693798285e-03 -6.889763779472559690e-01 2.440035437974374666e-01 9.341919759226561260e-01 9.278884222226655432e-01 -6.889763779472559690e-01 2.440035437974374666e-01 2.354904551636200771e-01 2.181882975800322755e-01 4.095374724409448497e+00 1.220017718960564324e+00 1.056492201167498202e+00 1.038397018942865291e+00 3.557881554409449087e+00 1.220017718960564324e+00 5.407438635522220594e+00 5.343459130067103935e+00 2.632926294409449142e+00 1.220017718960564324e+00 7.272746499324586958e-03 1.331025079405202989e-02 2.989661834409448993e+00 1.220017718960564324e+00 1.425266655590963660e+00 1.505164081325441217e+00 1.432217729428821584e-01 4.688660995621098948e-01 7.093746350758755037e-01 6.571729361494925703e-01 5.028167895387001263e-01 4.688660995621098948e-01 1.476801398043642299e+00 1.720852914300994962e+00 -9.066571440174309160e-03 4.688660995621098948e-01 3.600461232975621595e+00 2.712320884437892321e+00 -9.066571440174309160e-03 4.688660995621098948e-01 9.439376200734892395e-39 2.648822715872361827e-04 1.862763779527559109e+03 1.525022148700699983e-03 2.598059183246455121e-03 2.394162898760864369e-03 1.862763779527559109e+03 1.525022148700699983e-03 3.788845550757500690e-03 2.449468848244846543e-03 1.862763779527559109e+03 1.525022148700699983e-03 8.546998092146523417e-05 6.406305542474225584e-05 1.862763779527559109e+03 1.525022148700699983e-03 7.547883034872706308e-04 5.098074434985760050e-04 4.411023622047244075e+00 2.440035437921119765e-01 6.393143971941774861e-01 6.823863142638538770e-01 4.411023622047244075e+00 2.440035437921119765e-01 2.211752761541127821e-01 2.216298412964011755e-01 4.411023622047244075e+00 2.440035437921119765e-01 1.747971237703044578e-01 1.979826137602600511e-01 5.421023622047244750e+00 2.440035437921119765e-01 1.983405495727618706e-01 2.136765523508553921e-01 -5.511811023622046335e-01 3.050044297401397486e-01 8.861786901600957056e-03 1.306864240983540183e-02 -4.551181102362204633e+00 3.050044297401397486e-01 6.448719297806848605e-01 6.647302782673314425e-01
-3.444082607944882056e+03 1.893304581997460767e+00 6.784206378411666849e-01 9.641348514835971217e-01 -3.425153107944881867e+03 1.893304581997460767e+00 1.053328142439178411e-01 8.889890791686724802e-02 -3.435329460629921414e+03 2.839956872996191262e+00 5.058139968306686107e+00 7.051251959393312063e+00 -6.496062992082443088e-01 2.839956873034849560e-01 3.735843079965888158e-01 4.459981123248772383e-01 -6.496062992082443088e-01 2.839956873034849560e-01 3.267877606274192659e-01 3.098105572260937413e-01 -6.496062992082443088e-01 2.839956873034849560e-01 2.005951114796014623e-02 6.570555522841751289e-03 -9.744094488123664632e-01 1.893304582023233040e-01 3.872685999636449328e-02 3.756462390627226394e-02 -9.744094488123664632e-01 1.893304582023233040e-01 1.286427078394905457e-04 3.410549585168521420e-06 -6.496062992082443088e-01 2.839956873034849560e-01 7.469592016625233866e-01 7.434815556569781547e-01 -6.496062992082443088e-01 2.839956873034849560e-01 1.033563537311210992e-02 7.600153502607388985e-03 -6.496062992082443088e-01 2.839956873034849560e-01 9.768739430720477790e-01 9.762422255223129897e-01 -6.496062992082443088e-01 2.839956873034849560e-01 2.828520751735787986e-01 2.548318345958106579e-01 4.103248740157479979e+00 1.419978436494296448e+00 1.253749515541039194e+00 1.228962274617398709e+00 3.565755570157480570e+00 1.419978436494296448e+00 5.352564049444142213e+00 5.383644665796277984e+00 2.640800310157480624e+00 1.419978436494296448e+00 1.068061218461753212e-02 1.817862473407369159e-02 2.997535850157480475e+00 1.419978436494296448e+00 1.670217514904536182e+00 1.766239732497411952e+00 1.637104342919211974e-01 5.457131815664266750e-01 8.009496116180062630e-01 7.488049592963723633e-01 5.233054508877390543e-01 5.457131815664263419e-01 1.469997372870581076e+00 1.681113758665745417e+00 1.142208990886472986e-02 5.457131815664266750e-01 2.838831218830609515e+00 2.610923712101063554e+00 1.142208990886472986e-02 5.457131815664266750e-01 4.870858561043475676e-31 3.089882386235619943e-04 1.869062992125984238e+03 1.774973045617862571e-03 2.990434879747868452e-03 2.731352612475050103e-03 1.869062992125984238e+03 1.774973045617862571e-03 4.304210743226658323e-03 2.845925217351096773e-03 1.869062992125984238e+03 1.774973045617862571e-03 1.156506401635780504e-04 9.519792976742630201e-05 1.869062992125984238e+03 1.774973045617862571e-03 8.850428631737620143e-04 6.012132599664563124e-04 4.450393700787401485e+00 2.839956872988583791e-01 6.911104030722929892e-01 7.343097651027585826e-01 4.450393700787401485e+00 2.839956872988583791e-01 2.547510312278338240e-01 2.569292121943802520e-01 4.450393700787401485e+00 2.839956872988583791e-01 2.157244825533778387e-01 2.388250743562091993e-01 5.460393700787402160e+00 2.839956872988583791e-01 2.408955275801087648e-01 2.486338466366505295e-01 -5.196850393700787052e-01 3.549946091235727241e-01 1.321270901911257740e-02 1.820992423927330836e-02 -4.519685039370078705e+00 3.549946091235727241e-01 7.106699914126124451e-01 7.373526133081969025e-01
-3.444076702433071205e+03 2.184030546062726064e+00 9.260209045907704661e-01 1.235554196440204588e+00 -3.425147202433071016e+03 2.184030546062726064e+00 1.521003251354886565e-01 1.320429419677635607e-01 -3.435325523622047513e+03 3.276045819094089318e+00 5.331702295314727280e+00 7.194910043546244083e+00 -6.102362204692326486e-01 3.276045819135981474e-01 4.355562326889940716e-01 5.127060911629326423e-01 -6.102362204692326486e-01 3.276045819135981474e-01 3.675174885092475363e-01 3.588767997713956937e-01 -6.102362204692326486e-01 3.276045819135981474e-01 3.146907372749851300e-02 1.019190065395060227e-02 -9.153543307038489729e-01 2.184030546090654501e-01 4.804824488050147419e-02 4.804119798372596256e-02 -9.153543307038489729e-01 2.184030546090654501e-01 3.313721969703852855e-04 6.926152090542683846e-05 -6.102362204692326486e-01 3.276045819135981474e-01 8.283527373128889426e-01 8.112369839215088918e-01 -6.102362204692326486e-01 3.276045819135981474e-01 1.345789562528310057e-02 1.086208955174599103e-02 -6.102362204692326486e-01 3.276045819135981474e-01 1.017960946692071822e+00 1.014060221086142688e+00 -6.102362204692326486e-01 3.276045819135981474e-01 3.302176630667679191e-01 2.983095471264725629e-01 4.111122755905511461e+00 1.638022909549524675e+00 1.468149422431755724e+00 1.428232038340156551e+00 3.573629585905512052e+00 1.638022909549524675e+00 5.355422633318102754e+00 5.356869521170233739e+00 2.648674325905512106e+00 1.638022909549524675e+00 1.778506672909433567e-02 2.105414714980812993e-02 3.005409865905511957e+00 1.638022909549524675e+00 1.972019665742307692e+00 2.076517422026234794e+00 1.841990956409602365e-01 6.295100478116006926e-01 9.132970369801111099e-01 8.432847407239040249e-01 5.437941122367782043e-01 6.295100478116006926e-01 1.470784216940244526e+00 1.618609678822490627e+00 3.191075125790376887e-02 6.295100478116006926e-01 2.159928668719576894e+00 2.453882862826802125e+00 3.191075125790376887e-02 6.295100478116006926e-01 2.763817418262554365e-24 8.755982205830221184e-04 1.875362204724409366e+03 2.047528636936894134e-03 3.444608970526494719e-03 3.083277447863871142e-03 1.875362204724409366e+03 2.047528636936894134e-03 4.812929446566659164e-03 3.324154580894132880e-03 1.875362204724409366e+03 2.047528636936894134e-03 1.581310653287770773e-04 1.236523329057461840e-04 1.875362204724409366e+03 2.047528636936894134e-03 1.027431350714238557e-03 7.119196021406222876e-04 4.489763779527558896e+00 3.276045819099039913e-01 7.397282816380863490e-01 7.915363882231678527e-01 4.489763779527558896e+00 3.276045819099039913e-01 2.970095727700352017e-01 2.979538267280176789e-01 4.489763779527558896e+00 3.276045819099039913e-01 2.635926910748118135e-01 2.934703767521407158e-01 5.499763779527559571e+00 3.276045819099039913e-01 2.845635144423658835e-01 2.866887957511914387e-01 -4.881889763779527769e-01 4.095057273873796699e-01 2.032289004711449257e-02 2.615167232379068257e-02 -4.488188976377952777e+00 4.095057273873796699e-01 7.817592127631853849e-01 8.104037022414180003e-01
-3.444070796921259898e+03 2.497005744670994343e+00 1.233070293208267998e+00 1.588523637398386423e+00 -3.425141296921259709e+03 2.497005744670994343e+00 2.206452901474045547e-01 1.898017307166023626e-01 -3.435321586614173611e+03 3.745508616969154048e+00 5.644790642072994302e+00 7.329219654636589532e+00 -5.708661417302209884e-01 3.745508617013959540e-01 4.962374668695818669e-01 5.776860082054041667e-01 -5.708661417302209884e-01 3.745508617013959540e-01 4.176914169471170335e-01 4.141264306387189564e-01 -5.708661417302209884e-01 3.745508617013959540e-01 4.606192174265566486e-02 1.467715932383200673e-02 -8.562992125953314826e-01 2.497005744675973027e-01 6.144347340742616070e-02 6.045823437084125312e-02 -8.562992125953314826e-01 2.497005744675973027e-01 9.550750877836314918e-04 4.424452710500743902e-04 -5.708661417302209884e-01 3.745508617013959540e-01 8.876661677093132807e-01 8.760385863145077057e-01 -5.708661417302209884e-01 3.745508617013959540e-01 1.726059757611564036e-02 1.438815834815377129e-02 -5.708661417302209884e-01 3.745508617013959540e-01 1.035946894075055136e+00 1.045930463841116209e+00 -5.708661417302209884e-01 3.745508617013959540e-01 3.762035285435527121e-01 3.508142985569594474e-01 4.118996771653542943e+00 1.872754308494285258e+00 1.688154045185947139e+00 1.626211066706465314e+00 3.581503601653543534e+00 1.872754308494285258e+00 5.360053638295938505e+00 5.284172161341213148e+00 2.656548341653543588e+00 1.872754308494285258e+00 2.571215711388691663e-02 2.901341896714552254e-02 3.013283881653543439e+00 1.872754308494285258e+00 2.300610166029982029e+00 2.426413342152359043e+00 2.046877569899992755e-01 7.197198814538159350e-01 1.040673647298369975e+00 9.521415273314383088e-01 5.642827735858171323e-01 7.197198814538154910e-01 1.412447088733509659e+00 1.534549220343757847e+00 5.239941260694280789e-02 7.197198814538159350e-01 1.694888437557012351e+00 2.284382608962147732e+00 5.239941260694280789e-02 7.197198814538159350e-01 1.733875266003457694e-18 1.634031566000642820e-03 1.881661417322834723e+03 2.340942885617852860e-03 3.891982226108202901e-03 3.454778702243268673e-03 1.881661417322834723e+03 2.340942885617852860e-03 5.274488230625354671e-03 3.812091204522595131e-03 1.881661417322834723e+03 2.340942885617852860e-03 2.092910101351811998e-04 1.545418600064742750e-04 1.881661417322834723e+03 2.340942885617852860e-03 1.213098153602074980e-03 8.757924987744518820e-04 4.529133858267716306e+00 3.745508616988559858e-01 7.862069076964252057e-01 8.476147256449401146e-01 4.529133858267716306e+00 3.745508616988559858e-01 3.495895430000505733e-01 3.455071778783787018e-01 4.529133858267716306e+00 3.745508616988559858e-01 3.125364776270374012e-01 3.523491028109291823e-01 5.539133858267716981e+00 3.745508616988559858e-01 3.295857140925050333e-01 3.278104030364307198e-01 -4.566929133858268486e-01 4.681885771235695937e-01 2.909263937537732644e-02 3.588500861018538435e-02 -4.456692913385826849e+00 4.681885771235695937e-01 8.588706357431155070e-01 8.768915720071122077e-01
-3.444064891409449046e+03 2.829456268447146261e+00 1.582792035945478348e+00 2.010208440632510030e+00 -3.425135391409448857e+03 2.829456268447146261e+00 3.108810636131761340e-01 2.769447153185474741e-01 -3.435317649606299256e+03 4.244184402690415858e+00 5.920112196363956691e+00 7.408180981581886648e+00 -5.314960629912093282e-01 4.244184402678597423e-01 5.472569970476596213e-01 6.305607321967224843e-01 -5.314960629912093282e-01 4.244184402678597423e-01 4.809982451735103637e-01 4.677448020591188360e-01 -5.314960629912093282e-01 4.244184402678597423e-01 5.838127642397929196e-02 2.071078900522253796e-02 -7.972440944868139923e-01 2.829456268452398282e-01 7.416924128009988459e-02 7.552532729153622892e-02 -7.972440944868139923e-01 2.829456268452398282e-01 1.667309286657108706e-03 1.151424911981595344e-03 -5.314960629912093282e-01 4.244184402678597423e-01 9.423945587184622275e-01 9.428138326789441415e-01 -5.314960629912093282e-01 4.244184402678597423e-01 2.203281566103340930e-02 1.813049525004058193e-02 -5.314960629912093282e-01 4.244184402678597423e-01 1.047609123087846150e+00 1.068936891864689098e+00 -5.314960629912093282e-01 4.244184402678597423e-01 4.265603796730770836e-01 4.070010496652676779e-01 4.126870787401574425e+00 2.122092201333350303e+00 1.939279790916716095e+00 1.861137230847896173e+00 3.589377617401575016e+00 2.122092201333350303e+00 5.290901255274512494e+00 5.166346576492520271e+00 2.664422357401575070e+00 2.122092201333350303e+00 4.130281657617495411e-02 5.041109234943297324e-02 3.021157897401574921e+00 2.122092201333350303e+00 2.609070178690949593e+00 2.781170810597451748e+00 2.251764183390383145e-01 8.155431498142872160e-01 1.158221179042778326e+00 1.062782656516678914e+00 5.847714349348562823e-01 8.155431498142872160e-01 1.328029653683144407e+00 1.444444511962365230e+00 7.288807395598184691e-02 8.155431498142872160e-01 1.388511252788602990e+00 2.100872194355789979e+00 7.288807395598184691e-02 8.155431498142872160e-01 1.213495077927516198e-13 2.201987224649546663e-03 1.887960629921259851e+03 2.652615251666680645e-03 4.298080561756987411e-03 3.884703787123889272e-03 1.887960629921259851e+03 2.652615251666680645e-03 5.730710929628671756e-03 4.247486660865377149e-03 1.887960629921259851e+03 2.652615251666680645e-03 2.625679256516964149e-04 1.987811116478684472e-04 1.887960629921259851e+03 2.652615251666680645e-03 1.425926534526843681e-03 1.074882233763646121e-03 4.568503937007873716e+00 4.244184402666689171e-01 8.223122998297212050e-01 8.824864005969441649e-01 4.568503937007873716e+00 4.244184402666689171e-01 4.037786339314048401e-01 3.972209415493084816e-01 4.568503937007873716e+00 4.244184402666689171e-01 3.615874809546502644e-01 4.118990822430266263e-01 5.578503937007874391e+00 4.244184402666689171e-01 3.807568344212040046e-01 3.722819935362747246e-01 -4.251968503937009203e-01 5.305230503333356884e-01 4.142492700584567838e-02 4.531501616496418083e-02 -4.425196850393700920e+00 5.305230503333356884e-01 9.308431511138466341e-01 9.385697901240469543e-01
-3.444058985897638195e+03 3.177671811906178423e+00 1.985354781346799102e+00 2.453203723002873815e+00 -3.425129485897638006e+03 3.177671811906178423e+00 4.290611244352616760e-01 3.921866223863471612e-01 -3.435313712598425354e+03 4.766507717879749251e+00 6.114508371018581911e+00 7.436007334032762373e+00 -4.921259842521976680e-01 4.766507717867460303e-01 5.982176993875129023e-01 6.987805222054710441e-01 -4.921259842521976680e-01 4.766507717867460303e-01 5.477350045252291633e-01 5.203480960858313242e-01 -4.921259842521976680e-01 4.766507717867460303e-01 7.611656231738392342e-02 2.907829227615374781e-02 -7.381889763782965019e-01 3.177671811911640387e-01 8.937123014503584040e-02 9.151662845699830295e-02 -7.381889763782965019e-01 3.177671811911640387e-01 1.965132722734023313e-03 2.015417446961336248e-03 -4.921259842521976680e-01 4.766507717867460303e-01 9.949922990118421628e-01 9.968352729993658068e-01 -4.921259842521976680e-01 4.766507717867460303e-01 2.800332837867780533e-02 2.284931837809508343e-02 -4.921259842521976680e-01 4.766507717867460303e-01 1.061149012216945131e+00 1.073265247321668614e+00 -4.921259842521976680e-01 4.766507717867460303e-01 4.884570070974449951e-01 4.651847385122618306e-01 4.134744803149605907e+00 2.383253858935284075e+00 2.226982839126871117e+00 2.133861800580029833e+00 3.597251633149606498e+00 2.383253858935284075e+00 5.097634109658194745e+00 4.953740939383711073e+00 2.672296373149606552e+00 2.383253858935284075e+00 6.480540317985260257e-02 7.475895802755071207e-02 3.029031913149606403e+00 2.383253858935284075e+00 2.897731699989331222e+00 3.155470993312508021e+00 2.456650796880774645e-01 9.159104197743666020e-01 1.259504223673594936e+00 1.181170635951943826e+00 6.052600962838954324e-01 9.159104197743666020e-01 1.252614035711984597e+00 1.352309001537868705e+00 9.337673530502099695e-02 9.159104197743666020e-01 1.128836171195511939e+00 1.890767047234349407e+00 9.337673530502099695e-02 9.159104197743666020e-01 9.607729272227156633e-10 3.309235601784139662e-03 1.894259842519684980e+03 2.979067323669094304e-03 4.680611823640904931e-03 4.343734510574873316e-03 1.894259842519684980e+03 2.979067323669094304e-03 6.094718756648031394e-03 4.646387798474005751e-03 1.894259842519684980e+03 2.979067323669094304e-03 3.199166420719982214e-04 2.677396582649451762e-04 1.894259842519684980e+03 2.979067323669094304e-03 1.644765986499145032e-03 1.270808959627795637e-03 4.607874015748031127e+00 4.766507717870556160e-01 8.514399382201310873e-01 9.038396201858733825e-01 4.607874015748031127e+00 4.766507717870556160e-01 4.574616543408681624e-01 4.495759885290551705e-01 4.607874015748031127e+00 4.766507717870556160e-01 4.169833332308362506e-01 4.785923096977451330e-01 5.617874015748031802e+00 4.766507717870556160e-01 4.329839453358538814e-01 4.199165194423805647e-01 -3.937007874015747699e-01 5.958134647338195755e-01 5.588521433874799743e-02 5.755263899064132216e-02 -4.393700787401574992e+00 5.958134647338192424e-01 9.980824448865781573e-01 1.000361774565005968e+00
-3.444053080385826888e+03 3.537021568989377585e+00 2.489687216915281720e+00 2.889148081384213196e+00 -3.425123580385826699e+03 3.537021568989377585e+00 5.526179292335962057e-01 5.178822606844976084e-01 -3.435309775590551453e+03 5.305532353463092932e+00 6.320708854790775710e+00 7.460123296899654477e+00 -4.527559055131860077e-01 5.305532353450509442e-01 6.609926244465004208e-01 7.759920833754805347e-01 -4.527559055131860077e-01 5.305532353450509442e-01 6.140872171767122190e-01 5.693663083989141116e-01 -4.527559055131860077e-01 5.305532353450509442e-01 1.055689363821496612e-01 4.072441021811634698e-02 -6.791338582697790116e-01 3.537021568967006480e-01 1.086462744635665195e-01 1.090870568046860001e-01 -6.791338582697790116e-01 3.537021568967006480e-01 2.395163319323964472e-03 3.056029684009562136e-03 -4.527559055131860077e-01 5.305532353450509442e-01 1.053321433613604530e+00 1.039781878115284997e+00 -4.527559055131860077e-01 5.305532353450509442e-01 3.541978410152983592e-02 2.817597724280505520e-02 -4.527559055131860077e-01 5.305532353450509442e-01 1.055059143272032207e+00 1.058566722813077066e+00 -4.527559055131860077e-01 5.305532353450509442e-01 5.505885457021566509e-01 5.267693815434827398e-01 4.142618818897637389e+00 2.652766176734772774e+00 2.526916872918783419e+00 2.404606802146945554e+00 3.605125648897637980e+00 2.652766176734772774e+00 4.861479965731346553e+00 4.776654003852814689e+00 2.680170388897638034e+00 2.652766176734772774e+00 8.359251905834684526e-02 9.369533737100041448e-02 3.036905928897637885e+00 2.652766176734772774e+00 3.248956411112639220e+00 3.513892845493641115e+00 2.661537410371165313e-01 1.019486939415615412e+00 1.360350454773534778e+00 1.309431806704458578e+00 6.257487576329343604e-01 1.019486939415614524e+00 1.145526428805222263e+00 1.264257184554738789e+00 1.138653966540600360e-01 1.019486939415615412e+00 9.701102264622185611e-01 1.700575818290179786e+00 1.138653966540600360e-01 1.019486939415615412e+00 8.777855994493062419e-07 6.650805346474298989e-03 1.900559055118110336e+03 3.315957720918463834e-03 5.085639026635775488e-03 4.737492492715691429e-03 1.900559055118110336e+03 3.315957720918463834e-03 6.385680723106796144e-03 5.023131875956548739e-03 1.900559055118110336e+03 3.315957720918463834e-03 3.950329325470753900e-04 3.513877555832205452e-04 1.900559055118110336e+03 3.315957720918463834e-03 1.895346406870540524e-03 1.473612313871329980e-03 4.647244094488188537e+00 5.305532353469533113e-01 8.787947452472902876e-01 9.285876827115855381e-01 4.647244094488188537e+00 5.305532353469533113e-01 5.146665592267924971e-01 5.009054781209237861e-01 4.647244094488188537e+00 5.305532353469533113e-01 4.780123413383126074e-01 5.416203635222316404e-01 5.657244094488189212e+00 5.305532353469533113e-01 4.845073309168285158e-01 4.776279895179422752e-01 -3.622047244094488416e-01 6.631915441836917502e-01 7.043601747685836190e-02 7.714454683297738979e-02 -4.362204724409449064e+00 6.631915441836911951e-01 1.057947475930752113e+00 1.058255057397803789e+00
-3.444047174874016036e+03 3.902015461783646888e+00 3.022436280105614159e+00 3.376310724162899568e+00 -3.425117674874015847e+03 3.902015461783646888e+00 7.046123501017963475e-01 6.699643530176055961e-01 -3.435305838582677552e+03 5.853023192654345230e+00 6.586154858602774276e+00 7.504125363129429793e+00 -4.133858267741743475e-01 5.853023192641669814e-01 7.333357015235864029e-01 8.465650630371163166e-01 -4.133858267741743475e-01 5.853023192641669814e-01 6.856528785206307264e-01 6.194959468621434873e-01 -4.133858267741743475e-01 5.853023192641669814e-01 1.382150491521267066e-01 5.115530248201632935e-02 -6.200787401612615213e-01 3.902015461761113024e-01 1.289559470572678723e-01 1.306038161350303872e-01 -6.200787401612615213e-01 3.902015461761113024e-01 4.150366681396752341e-03 4.529631646179554418e-03 -4.133858267741743475e-01 5.853023192641669814e-01 1.099148937179444507e+00 1.077573101586927651e+00 -4.133858267741743475e-01 5.853023192641669814e-01 4.246447163630447108e-02 3.591166899783865968e-02 -4.133858267741743475e-01 5.853023192641669814e-01 1.039414708921461594e+00 1.036571376347654505e+00 -4.133858267741743475e-01 5.853023192641669814e-01 6.075957446474606893e-01 5.891263421705088543e-01 4.150492834645668871e+00 2.926511596338406296e+00 2.835553940067093492e+00 2.678062202679131865e+00 3.612999664645669462e+00 2.926511596338406296e+00 4.527303061730346911e+00 4.603709465551846236e+00 2.688044404645669516e+00 2.926511596338406296e+00 1.057047571485201232e-01 1.197034512016381669e-01 3.044779944645669367e+00 2.926511596338406296e+00 3.627806787642160913e+00 3.851444045746091227e+00 2.866424023861555703e-01 1.124690286193153588e+00 1.476930806984304567e+00 1.416957989007102015e+00 6.462374189819735104e-01 1.124690286193153588e+00 1.040384202101619193e+00 1.162787050221271379e+00 1.343540580030990750e-01 1.124690286193153588e+00 8.620894730374587533e-01 1.539697513641908655e+00 1.343540580030990750e-01 1.124690286193153588e+00 9.524008679230565875e-05 1.200897229948029964e-02 1.906858267716535465e+03 3.658139495423002457e-03 5.432420602598341322e-03 5.052626547834956384e-03 1.906858267716535465e+03 3.658139495423002457e-03 6.523764283825013444e-03 5.351753322125794680e-03 1.906858267716535465e+03 3.658139495423002457e-03 4.931092790627960220e-04 4.293850547207268202e-04 1.906858267716535465e+03 3.658139495423002457e-03 2.166696339198829254e-03 1.715831183025220540e-03 4.686614173228345948e+00 5.853023192676799491e-01 8.932850612858914685e-01 9.483299098306915420e-01 4.686614173228345948e+00 5.853023192676799491e-01 5.744616854664983396e-01 5.632559917069538402e-01 4.686614173228345948e+00 5.853023192676799491e-01 5.382877276142000733e-01 6.047658191901792435e-01 5.696614173228346623e+00 5.853023192676799491e-01 5.317605585745573959e-01 5.406238779946086481e-01 -3.307086614173229133e-01 7.316278990846000196e-01 8.919685677063614315e-02 1.042064510876705430e-01 -4.330708661417323135e+00 7.316278990845995756e-01 1.093040734450541951e+00 1.109284725476857636e+00
-3.444041269362205185e+03 4.266412811909931158e+00 3.546791774579507894e+00 3.926501066956886277e+00 -3.425111769362204996e+03 4.266412811909931158e+00 8.779343389367471051e-01 8.517348912838765829e-01 -3.435301901574803196e+03 6.399619217906693969e+00 6.864397589968945113e+00 7.553928282511901848e+00 -3.740157480351626873e-01 6.399619217831460372e-01 8.059468061397803140e-01 9.135184682566439562e-01 -3.740157480351626873e-01 6.399619217831460372e-01 7.456390044350721391e-01 6.795994429571037276e-01 -3.740157480351626873e-01 6.399619217831460372e-01 1.709765164766846590e-01 6.805413478295341267e-02 -5.610236220527440310e-01 4.266412811887639878e-01 1.519727621422001240e-01 1.579547903669202558e-01 -5.610236220527440310e-01 4.266412811887639878e-01 6.530886894044528150e-03 7.366016426493254311e-03 -3.740157480351626873e-01 6.399619217831460372e-01 1.114671864092320330e+00 1.104223296177490710e+00 -3.740157480351626873e-01 6.399619217831460372e-01 5.002360087179181375e-02 4.556460189192731297e-02 -3.740157480351626873e-01 6.399619217831460372e-01 1.019342295945290022e+00 1.014995875419735682e+00 -3.740157480351626873e-01 6.399619217831460372e-01 6.684353946187938655e-01 6.494609736819381141e-01 4.158366850393700354e+00 3.199809608941010186e+00 3.122607319502268997e+00 2.953470441517491274e+00 3.620873680393700944e+00 3.199809608941010186e+00 4.123578751211944393e+00 4.327070281261440776e+00 2.695918420393700998e+00 3.199809608941010186e+00 1.237295522579099083e-01 1.615688545347849503e-01 3.052653960393700849e+00 3.199809608941010186e+00 3.970640670735495537e+00 4.199457200219056219e+00 3.071310637351947204e-01 1.229721689586404043e+00 1.583173068262955896e+00 1.508456822720165791e+00 6.667260803310126605e-01 1.229721689586404043e+00 9.148078992284234268e-01 1.035024712913464651e+00 1.548427193521382805e-01 1.229721689586404487e+00 7.743155814500894962e-01 1.396853121024235200e+00 1.548427193521382805e-01 1.229721689586404487e+00 1.318885800516204215e-03 1.788747924018662186e-02 1.913157480314960594e+03 3.999762011176254822e-03 5.733406108135150926e-03 5.354585815208006382e-03 1.913157480314960594e+03 3.999762011176254822e-03 6.556724612224736071e-03 5.691157197606014524e-03 1.913157480314960594e+03 3.999762011176254822e-03 6.145798364734738999e-04 5.174764654263205345e-04 1.913157480314960594e+03 3.999762011176254822e-03 2.455692187940170575e-03 1.977569134742979996e-03 4.725984251968503358e+00 6.399619217882007716e-01 8.982567201911989541e-01 9.529158940489524943e-01 4.725984251968503358e+00 6.399619217882007716e-01 6.374415295593673925e-01 6.294248965297382092e-01 4.725984251968503358e+00 6.399619217882007716e-01 5.989907390414227484e-01 6.773784384323756624e-01 5.735984251968504033e+00 6.399619217882007716e-01 5.717380779528796753e-01 6.017327750197776215e-01 -2.992125984251967630e-01 7.999524022352515473e-01 1.131900878222627527e-01 1.348021696158497873e-01 -4.299212598425196319e+00 7.999524022352525465e-01 1.121230277506539919e+00 1.154898423758677461e+00
-3.444035363850393878e+03 4.623377709818079495e+00 4.115790562582498424e+00 4.460427776566168845e+00 -3.425105863850393689e+03 4.623377709818079495e+00 1.092602597731490599e+00 1.040578839753266482e+00 -3.435297964566929295e+03 6.935066564727119243e+00 7.146416955046765551e+00 7.566437928339789565e+00 -3.346456692961510271e-01 6.935066564654172039e-01 8.592946653560779025e-01 9.734287452557389697e-01 -3.346456692961510271e-01 6.935066564654172039e-01 7.854445732502466360e-01 7.345713446758149745e-01 -3.346456692961510271e-01 6.935066564654172039e-01 2.113653986441032251e-01 9.622829120158890581e-02 -5.019685039442265406e-01 4.623377709769448396e-01 1.842218611437756448e-01 1.882140856529332940e-01 -5.019685039442265406e-01 4.623377709769448396e-01 1.071589077228600473e-02 1.189346169803508386e-02 -3.346456692961510271e-01 6.935066564654172039e-01 1.121817252172924828e+00 1.115654821206404579e+00 -3.346456692961510271e-01 6.935066564654172039e-01 6.200734305295678428e-02 5.702208163402192748e-02 -3.346456692961510271e-01 6.935066564654172039e-01 9.740786214124632636e-01 9.755986693825043909e-01 -3.346456692961510271e-01 6.935066564654172039e-01 7.305225149329409584e-01 7.143610791790687697e-01 4.166240866141731836e+00 3.467533282359255953e+00 3.388992418221851821e+00 3.227358530798845049e+00 3.628747696141732426e+00 3.467533282359255953e+00 3.793720744734097039e+00 4.051285688793495154e+00 2.703792436141732480e+00 3.467533282359255953e+00 1.533305198689506599e-01 2.315507074586718728e-01 3.060527976141732331e+00 3.467533282359255953e+00 4.338935343643531617e+00 4.535304848845901127e+00 3.276197250842337594e-01 1.332610813707486797e+00 1.663427280441751810e+00 1.601692362751684584e+00 6.872147416800516995e-01 1.332610813707486797e+00 8.138400864373536159e-01 8.952056556032198520e-01 1.753313807011773195e-01 1.332610813707487241e+00 7.198630255767165531e-01 1.277435220281987638e+00 1.753313807011773195e-01 1.332610813707487241e+00 3.494892740594217773e-03 2.592507219355042955e-02 1.919456692913385723e+03 4.334416602949059394e-03 5.972314341155459186e-03 5.608842916201174991e-03 1.919456692913385723e+03 4.334416602949059394e-03 6.665825672458073822e-03 5.995009377724304887e-03 1.919456692913385723e+03 4.334416602949059394e-03 7.591009822482642447e-04 6.311609863735081214e-04 1.919456692913385723e+03 4.334416602949059394e-03 2.769242039081788904e-03 2.276253756147647751e-03 4.765354330708660768e+00 6.935066564718499471e-01 9.030637332772902814e-01 9.489098880236328526e-01 4.765354330708660768e+00 6.935066564718499471e-01 7.012541998089185658e-01 6.875656106819989510e-01 4.765354330708660768e+00 6.935066564718499471e-01 6.562441409135437720e-01 7.448927106240273988e-01 5.775354330708661443e+00 6.935066564718499471e-01 6.205588069014904562e-01 6.597461764931205064e-01 -2.677165354330708347e-01 8.668833205898131000e-01 1.456446562977830317e-01 1.697692156651450512e-01 -4.267716535433070391e+00 8.668833205898139882e-01 1.150169112712321251e+00 1.183502903130315698e+00
-3.444029458338583026e+03 4.965677219235505646e+00 4.685327327941188891e+00 4.987714799899009677e+00 -3.425099958338582837e+03 4.965677219235505646e+00 1.344338697604820609e+00 1.275497543107809273e+00 -3.435294027559055394e+03 7.448515828853258469e+00 7.495442239140526652e+00 7.567934439256545076e+00 -2.952755905571393669e-01 7.448515828784126880e-01 9.107813656319208029e-01 1.017469697469409073e+00 -2.952755905571393669e-01 7.448515828784126880e-01 8.291674137275264478e-01 7.748604085136027164e-01 -2.952755905571393669e-01 7.448515828784126880e-01 2.676245762099000447e-01 1.361530764603869903e-01 -4.429133858211571351e-01 4.965677219271350529e-01 2.215475140142331989e-01 2.188662880270521582e-01 -4.429133858211571351e-01 4.965677219271350529e-01 1.481799230879306262e-02 1.978334247274470339e-02 -2.952755905571393669e-01 7.448515828784126880e-01 1.128919109611399518e+00 1.108276748090819552e+00 -2.952755905571393669e-01 7.448515828784126880e-01 7.761670044267683644e-02 7.064133911551821743e-02 -2.952755905571393669e-01 7.448515828784126880e-01 9.191205612020032500e-01 9.186508742196937138e-01 -2.952755905571393669e-01 7.448515828784126880e-01 7.982041806708976006e-01 7.802664184200215347e-01 4.174114881889763318e+00 3.724257914429807581e+00 3.663945209293710814e+00 3.524279906346994284e+00 3.636621711889763908e+00 3.724257914429807581e+00 3.486086408055009134e+00 3.762169484230004191e+00 2.711666451889763962e+00 3.724257914429807581e+00 2.148916512855090499e-01 3.147639813492753014e-01 3.068401991889763814e+00 3.724257914429807581e+00 4.706658321624826335e+00 4.817477170150707089e+00 3.481083864332727984e-01 1.431272886421472545e+00 1.738142867991266494e+00 1.687057056789997622e+00 7.077034030290907385e-01 1.431272886421472545e+00 7.235384110364697641e-01 7.835384781965855083e-01 1.958200420502163586e-01 1.431272886421472545e+00 6.708633739812127628e-01 1.164588188629491761e+00 1.958200420502163586e-01 1.431272886421472545e+00 6.437145490689992131e-03 3.433442786070675656e-02 1.925755905511811079e+03 4.655322393037258054e-03 6.155376315621742013e-03 5.876632869099194210e-03 1.925755905511811079e+03 4.655322393037258054e-03 6.648218870734808918e-03 6.236244504783713255e-03 1.925755905511811079e+03 4.655322393037258054e-03 9.134233199596098179e-04 7.635731024812861820e-04 1.925755905511811079e+03 4.655322393037258054e-03 3.097876945590560555e-03 2.597852869943121767e-03 4.804724409448818179e+00 7.448515828859604282e-01 9.022873585378885508e-01 9.350102653295490063e-01 4.804724409448818179e+00 7.448515828859604282e-01 7.543994918518155401e-01 7.406250437837039735e-01 4.804724409448818179e+00 7.448515828859604282e-01 7.127346244291554722e-01 8.068564489167643350e-01 5.814724409448818854e+00 7.448515828859604282e-01 6.829052212411663714e-01 7.075246635295606712e-01 -2.362204724409449064e-01 9.310644786074512291e-01 1.787003800621451144e-01 2.127475419498975617e-01 -4.236220472440944462e+00 9.310644786074518953e-01 1.186914972502899568e+00 1.197337717488215825e+00
-3.444023552826771720e+03 5.285915401663300983e+00 5.170983453430319621e+00 5.504472339908623724e+00 -3.425094052826771531e+03 5.285915401663300983e+00 1.659789856990381951e+00 1.587741777882409888e+00 -3.435290090551181493e+03 7.928873102459520261e+00 7.825391245639762516e+00 7.570364075528221548e+00 -2.559055118181277066e-01 7.928873102395743722e-01 9.632255356220584819e-01 1.049213250499738681e+00 -2.559055118181277066e-01 7.928873102395743722e-01 8.783367029376809576e-01 8.207381420667092531e-01 -2.559055118181277066e-01 7.928873102395743722e-01 3.329780294508378202e-01 1.761314766896397155e-01 -3.838582677126396447e-01 5.285915401672750535e-01 2.573456568185166216e-01 2.501486747836724200e-01 -3.838582677126396447e-01 5.285915401672750535e-01 2.056457566497036510e-02 2.976132516223229524e-02 -2.559055118181277066e-01 7.928873102395743722e-01 1.121873560317449670e+00 1.087536696382911172e+00 -2.559055118181277066e-01 7.928873102395743722e-01 9.532390977293091205e-02 8.634996740806402671e-02 -2.559055118181277066e-01 7.928873102395743722e-01 8.670888717829294823e-01 8.725435452564327399e-01 -2.559055118181277066e-01 7.928873102395743722e-01 8.554190642103584041e-01 8.419087571276839821e-01 4.181988897637794800e+00 3.964436551239388429e+00 3.978018940392270331e+00 3.808335419096908314e+00 3.644495727637795390e+00 3.964436551239388429e+00 3.151751464929153812e+00 3.436820020726863767e+00 2.719540467637795444e+00 3.964436551239388429e+00 2.969957835567753612e-01 4.039514487856540326e-01 3.076276007637795296e+00 3.964436551239388429e+00 5.013237514679254936e+00 5.061970538866369829e+00 3.685970477823118374e-01 1.523576152914188908e+00 1.804604727031308364e+00 1.755718824710599257e+00 7.281920643781297775e-01 1.523576152914188908e+00 6.205864645797780632e-01 6.759360251367382277e-01 2.163087033992553976e-01 1.523576152914189130e+00 6.349552741556450108e-01 1.051533903074380660e+00 2.163087033992553976e-01 1.523576152914189130e+00 1.340008919181396446e-02 4.731748828599825069e-02 1.932055118110236208e+03 4.955545689049230436e-03 6.283913360352487779e-03 6.115517994742267725e-03 1.932055118110236208e+03 4.955545689049230436e-03 6.445284010875915529e-03 6.436401738965289582e-03 1.932055118110236208e+03 4.955545689049230436e-03 1.068118601199931263e-03 9.120505590054702469e-04 1.932055118110236208e+03 4.955545689049230436e-03 3.436215718613961148e-03 2.909516729281973364e-03 4.844094488188975589e+00 7.928873102478765089e-01 8.990040364570830445e-01 9.105467447467272546e-01 4.844094488188975589e+00 7.928873102478765089e-01 7.980569653800198004e-01 7.913334885452922851e-01 4.844094488188975589e+00 7.928873102478765089e-01 7.853728103199967281e-01 8.747869160781980291e-01 5.854094488188976264e+00 7.928873102478765089e-01 7.488248931701172451e-01 7.508494523976512180e-01 -2.047244094488189781e-01 9.911091378098462190e-01 2.109841938961908026e-01 2.607830335704086067e-01 -4.204724409448818534e+00 9.911091378098471072e-01 1.218377890996135804e+00 1.203985272311340893e+00
-3.444017647314960868e+03 5.576793217348354759e+00 5.625621109494725047e+00 5.912374199824964371e+00 -3.425088147314960679e+03 5.576793217348354759e+00 2.018967223256961763e+00 1.985116439130198307e+00 -3.435286153543307137e+03 8.365189826038347931e+00 8.031445048644899387e+00 7.524590906430460358e+00 -2.165354330645641312e-01 8.365189826085792646e-01 9.977214629578836647e-01 1.081673410478984465e+00 -2.165354330645641312e-01 8.365189826085792646e-01 9.143076648407459928e-01 8.687334076025886587e-01 -2.165354330645641312e-01 8.365189826085792646e-01 3.967615143287829271e-01 2.241854528366503674e-01 -3.248031496041221544e-01 5.576793217356790233e-01 2.893029683977759725e-01 2.878877197530355647e-01 -3.248031496041221544e-01 5.576793217356790233e-01 3.071389203405508125e-02 4.313347082012204681e-02 -2.165354330645641312e-01 8.365189826085792646e-01 1.077273563270707557e+00 1.062436874917092045e+00 -2.165354330645641312e-01 8.365189826085792646e-01 1.134150827769772191e-01 1.065944075588224904e-01 -2.165354330645641312e-01 8.365189826085792646e-01 8.076559830574843168e-01 8.275129586741867271e-01 -2.165354330645641312e-01 8.365189826085792646e-01 9.107272153202757847e-01 9.001895424166498350e-01 4.189862913385826282e+00 4.182594913010023063e+00 4.245182840978766414e+00 4.068102094753442977e+00 3.652369743385826872e+00 4.182594913010023063e+00 2.796763504913524656e+00 3.109822968554401879e+00 2.727414483385826927e+00 4.182594913010023063e+00 4.226009505593995019e-01 5.041048678724194820e-01 3.084150023385826778e+00 4.182594913010023063e+00 5.225531160520128893e+00 5.303250654515345275e+00 3.890857091313508764e-01 1.607416787833331417e+00 1.858191012048642454e+00 1.815349562363914204e+00 7.486807257271688165e-01 1.607416787833331417e+00 5.137514592546551517e-01 5.811706009179248289e-01 2.367973647482944366e-01 1.607416787833331862e+00 5.889867327731761470e-01 9.760485098155423644e-01 2.367973647482944366e-01 1.607416787833331862e+00 2.432686901576203153e-02 6.534976154849587993e-02 1.938354330708661337e+03 5.228243641262522723e-03 6.350273010419416227e-03 6.276748135254547542e-03 1.938354330708661337e+03 5.228243641262522723e-03 6.225666706378649509e-03 6.549296755832252279e-03 1.938354330708661337e+03 5.228243641262522723e-03 1.223804793147478462e-03 1.073369966997467142e-03 1.938354330708661337e+03 5.228243641262522723e-03 3.761363230090669380e-03 3.236499992517687281e-03 4.883464566929132999e+00 8.365189826020036357e-01 8.893120794758097025e-01 8.851865518249193432e-01 4.883464566929132999e+00 8.365189826020036357e-01 8.454641126666837536e-01 8.413045020053174783e-01 4.883464566929132999e+00 8.365189826020036357e-01 8.551150126321525047e-01 9.282782968118599154e-01 5.893464566929134563e+00 8.365189826020045238e-01 8.122690616921590667e-01 8.001307788117293374e-01 -1.732283464566930498e-01 1.045648728252505100e+00 2.591273396604895640e-01 3.113213796918519183e-01 -4.173228346456692606e+00 1.045648728252505766e+00 1.218632804163650274e+00 1.205416128600609316e+00
-3.444011741803150016e+03 5.831381919693479965e+00 6.028708034578471597e+00 6.224892012577101674e+00 -3.425082241803149827e+03 5.831381919693479965e+00 2.397360152707052272e+00 2.404738298140758790e+00 -3.435282216535433236e+03 8.747072879553751790e+00 8.180142302770203599e+00 7.384584690145000074e+00 -1.771653543255524710e-01 8.747072879594341988e-01 1.019396652481562970e+00 1.101343046482702981e+00 -1.771653543255524710e-01 8.747072879594341988e-01 9.470833457504271857e-01 9.023414347477212161e-01 -1.771653543255524710e-01 8.747072879594341988e-01 4.605881633202715264e-01 2.818286213325922329e-01 -2.657480314956046641e-01 5.831381919700695526e-01 3.241921821574460516e-01 3.325917581946543633e-01 -2.657480314956046641e-01 5.831381919700695526e-01 4.451500571813089141e-02 6.013170118202845749e-02 -1.771653543255524710e-01 8.747072879594341988e-01 1.021549236601722255e+00 1.021727430874693310e+00 -1.771653543255524710e-01 8.747072879594341988e-01 1.322944221901882766e-01 1.325118840215555871e-01 -1.771653543255524710e-01 8.747072879594341988e-01 7.495007332387439991e-01 7.575312333404814469e-01 -1.771653543255524710e-01 8.747072879594341988e-01 9.610129683025245839e-01 9.471524884890600848e-01 4.197736929133857764e+00 4.373536439774159845e+00 4.432238444221010099e+00 4.306932651718280880e+00 3.660243759133858354e+00 4.373536439774159845e+00 2.424202830565095557e+00 2.772731106826239245e+00 2.735288499133858409e+00 4.373536439774159845e+00 5.475681689241044259e-01 6.263202562524851080e-01 3.092024039133858260e+00 4.373536439774159845e+00 5.353363844019161988e+00 5.473611112590107020e+00 4.095743704803900265e-01 1.680797696575059508e+00 1.874153538069740277e+00 1.844180931649620270e+00 7.691693870762079666e-01 1.680797696575059508e+00 4.168418837659775278e-01 4.892530920038238307e-01 2.572860260973335866e-01 1.680797696575059730e+00 5.775746207459616643e-01 9.186837664953162452e-01 2.572860260973335866e-01 1.680797696575059730e+00 3.392196139316781128e-02 8.817748487003282398e-02 1.944653543307086693e+03 5.466920549717700292e-03 6.379586460213932525e-03 6.336574361548789371e-03 1.944653543307086693e+03 5.466920549717700292e-03 6.008367279140109166e-03 6.504542917403268246e-03 1.944653543307086693e+03 5.466920549717700292e-03 1.393089265859614404e-03 1.257022428674801169e-03 1.944653543307086693e+03 5.466920549717700292e-03 4.059185345511473475e-03 3.634292237356164142e-03 4.922834645669291298e+00 8.747072879548318802e-01 8.634438160412498675e-01 8.546974325466519806e-01 4.922834645669291298e+00 8.747072879548318802e-01 8.900010197345462615e-01 8.840980028076744768e-01 4.922834645669291298e+00 8.747072879548318802e-01 9.018681804707116001e-01 9.679129259381942241e-01 5.932834645669291973e+00 8.747072879548318802e-01 8.607655593012543127e-01 8.514101971529477453e-01 -1.417322834645668994e-01 1.093384109943539739e+00 3.233750304260064046e-01 3.700288361366638745e-01 -4.141732283464566677e+00 1.093384109943539961e+00 1.214350955153577827e+00 1.203562689062144475e+00
-3.444005836291338710e+03 6.043395843292045377e+00 6.399043656890806453e+00 6.503947537885719221e+00 -3.425076336291338521e+03 6.043395843292045377e+00 2.811268288355035949e+00 2.785362452498459707e+00 -3.435278279527559334e+03 9.065093764927160791e+00 8.257889796495124557e+00 7.200498584486010323e+00 -1.377952755865408108e-01 9.065093764959879508e-01 1.033375318978454693e+00 1.094384761586425503e+00 -1.377952755865408108e-01 9.065093764959879508e-01 9.719132116437937396e-01 9.333747311296712867e-01 -1.377952755865408108e-01 9.065093764959879508e-01 5.524118411743654811e-01 3.411656293374061288e-01 -2.066929133870871738e-01 6.043395843283320135e-01 3.633627216927868275e-01 3.782610590925556404e-01 -2.066929133870871738e-01 6.043395843283320135e-01 6.379540079177312140e-02 8.224281011804225605e-02 -1.377952755865408108e-01 9.065093764959879508e-01 9.628150713080267931e-01 9.617040145661769346e-01 -1.377952755865408108e-01 9.065093764959879508e-01 1.556171775862437712e-01 1.633373067969759451e-01 -1.377952755865408108e-01 9.065093764959879508e-01 6.905659103199995874e-01 6.748152453063629430e-01 -1.377952755865408108e-01 9.065093764959879508e-01 9.893811052585809174e-01 9.801245391256069306e-01 4.205610944881889246e+00 4.532546882465513960e+00 4.589043614665015092e+00 4.525790725363619593e+00 3.668117774881889837e+00 4.532546882465513960e+00 2.122434555699249437e+00 2.426879215827382197e+00 2.743162514881889891e+00 4.532546882465513960e+00 6.863808207383548243e-01 7.735575578178448541e-01 3.099898054881889742e+00 4.532546882465513960e+00 5.403387867622220675e+00 5.498760070754824980e+00 4.300630318294290655e-01 1.741907141868902498e+00 1.876903142450043971e+00 1.851079399572739925e+00 7.896580484252470056e-01 1.741907141868902498e+00 3.415794430119862279e-01 3.998780910907023811e-01 2.777746874463726257e-01 1.741907141868902720e+00 5.443470363123182887e-01 8.568562144324205487e-01 2.777746874463726257e-01 1.741907141868902720e+00 4.575718281181262448e-02 1.193323116759502089e-01 1.950952755905511822e+03 5.665683603081891201e-03 6.384187824430965705e-03 6.318905338530197459e-03 1.950952755905511822e+03 5.665683603081891201e-03 5.712171958014587193e-03 6.434807170295695801e-03 1.950952755905511822e+03 5.665683603081891201e-03 1.587727010316620536e-03 1.480253649191118999e-03 1.950952755905511822e+03 5.665683603081891201e-03 4.384594687940497441e-03 4.041796999176497027e-03 4.962204724409448708e+00 9.065093764931027032e-01 8.315021852959658677e-01 8.160435081328258899e-01 4.962204724409448708e+00 9.065093764931027032e-01 9.142217411963959872e-01 9.152417097570885174e-01 4.962204724409448708e+00 9.065093764931027032e-01 9.363530465820238957e-01 1.001771760333886485e+00 5.972204724409449383e+00 9.065093764931027032e-01 8.929085869432096256e-01 8.980059093491588040e-01 -1.102362204724409711e-01 1.133136720616378268e+00 3.904427487220746840e-01 4.378431682730331564e-01 -4.110236220472440749e+00 1.133136720616378490e+00 1.205985419671297132e+00 1.183670837934490683e+00
-3.443999930779527858e+03 6.207449687390406368e+00 6.749550669648467505e+00 6.716478085903620610e+00 -3.425070430779527669e+03 6.207449687390406368e+00 3.284153463011260321e+00 3.221831181664290167e+00 -3.435274342519685433e+03 9.311174531077607952e+00 8.181723249411238186e+00 7.036619194123588272e+00 -9.842519684752915055e-02 9.311174531101612528e-01 1.044710971889329043e+00 1.081506045943557481e+00 -9.842519684752915055e-02 9.311174531101612528e-01 9.756264002022040360e-01 9.522732249931044057e-01 -9.842519684752915055e-02 9.311174531101612528e-01 6.679329760142197481e-01 4.088047194729759748e-01 -1.476377952785696834e-01 6.207449687384005710e-01 4.066290967391583133e-01 4.184246582523071800e-01 -1.476377952785696834e-01 6.207449687384005710e-01 9.017447803785552662e-02 1.107630598378421538e-01 -9.842519684752915055e-02 9.311174531101612528e-01 9.020351788693615758e-01 8.961543161679197400e-01 -9.842519684752915055e-02 9.311174531101612528e-01 1.860336802751377527e-01 1.915176638363527972e-01 -9.842519684752915055e-02 9.311174531101612528e-01 6.181186705856833719e-01 6.028750443385587632e-01 -9.842519684752915055e-02 9.311174531101612528e-01 1.016419129424096734e+00 1.004173514230868980e+00 4.213484960629920728e+00 4.655587265543246644e+00 4.751867153588806403e+00 4.684835691816235936e+00 3.675991790629921319e+00 4.655587265543246644e+00 1.831810361963382761e+00 2.109110020028604371e+00 2.751036530629921373e+00 4.655587265543246644e+00 8.502447491283923187e-01 9.714363262149414702e-01 3.107772070629921224e+00 4.655587265543246644e+00 5.408544645070680446e+00 5.455308215673569272e+00 4.505516931784681045e-01 1.789192901416259973e+00 1.882338890201995518e+00 1.861808564329145099e+00 8.101467097742860446e-01 1.789192901416259973e+00 2.756921015151609367e-01 3.239997005757879189e-01 2.982633487954116647e-01 1.789192901416259973e+00 4.908990263873506676e-01 7.777267621116419338e-01 2.982633487954116647e-01 1.789192901416259973e+00 5.807633964686893802e-02 1.556587651773196357e-01 1.957251968503936951e+03 5.819484081929056189e-03 6.299005753791392902e-03 6.282094373551871079e-03 1.957251968503936951e+03 5.819484081929056189e-03 5.381032478490024515e-03 6.335096122281390872e-03 1.957251968503936951e+03 5.819484081929056189e-03 1.807075042289551419e-03 1.737925359251716022e-03 1.957251968503936951e+03 5.819484081929056189e-03 4.722435492554183725e-03 4.376388479950327030e-03 5.001574803149606119e+00 9.311174531086492401e-01 8.040693991054971290e-01 7.733173454414723480e-01 5.001574803149606119e+00 9.311174531086492401e-01 9.316573411367662372e-01 9.440143047876768945e-01 5.001574803149606119e+00 9.311174531086492401e-01 9.615740051014514123e-01 1.023761704561855890e+00 6.011574803149606794e+00 9.311174531086492401e-01 9.181308808074796213e-01 9.299142816201986239e-01 -7.874015748031504280e-02 1.163896816385811439e+00 4.637875270789418858e-01 5.170485439471824707e-01 -4.078740157480314821e+00 1.163896816385811661e+00 1.173875449275040950e+00 1.144617097627200764e+00
-3.443994025267717006e+03 6.319285632555776466e+00 6.975464449409398249e+00 6.809068296249861874e+00 -3.425064525267716817e+03 6.319285632555776466e+00 3.848194122936727801e+00 3.714137424170075974e+00 -3.435270405511811077e+03 9.478928448843440435e+00 8.023787371393551027e+00 6.794287461950522911e+00 -5.905511810851749033e-02 9.478928448843438881e-01 1.065551973497886884e+00 1.058718089459186329e+00 -5.905511810851749033e-02 9.478928448843438881e-01 9.763681722374955019e-01 9.558931998010776754e-01 -5.905511810851749033e-02 9.478928448843438881e-01 7.647719469765387190e-01 5.008391554246029997e-01 -8.858267717005219311e-02 6.319285632551866483e-01 4.517118947404038520e-01 4.574863272046045815e-01 -8.858267717005219311e-02 6.319285632551866483e-01 1.203015134944347836e-01 1.514790050484465522e-01 -5.905511810851749033e-02 9.478928448843438881e-01 8.371801535739848976e-01 8.282673130401624340e-01 -5.905511810851749033e-02 9.478928448843438881e-01 2.205044484579425090e-01 2.164046616691025493e-01 -5.905511810851749033e-02 9.478928448843438881e-01 5.472757040917564098e-01 5.415152191329213327e-01 -5.905511810851749033e-02 9.478928448843438881e-01 1.037570672878179279e+00 1.021156301914115438e+00 4.221358976377952210e+00 4.739464224418949989e+00 4.889798869488169331e+00 4.771273156386622638e+00 3.683865806377952801e+00 4.739464224418949989e+00 1.596381092823500047e+00 1.820755460101035172e+00 2.758910546377952855e+00 4.739464224418949989e+00 1.042907027767686623e+00 1.198518513564425403e+00 3.115646086377952706e+00 4.739464224418949989e+00 5.378621988085662942e+00 5.371655729961327452e+00 4.710403545275073656e-01 1.821427730419144408e+00 1.854917555876469670e+00 1.854867406112409745e+00 8.306353711233253057e-01 1.821427730419144408e+00 2.182243719873520893e-01 2.542134787644345084e-01 3.187520101444509257e-01 1.821427730419144408e+00 4.216110264879298075e-01 6.945232059586891049e-01 3.187520101444509257e-01 1.821427730419144408e+00 7.562818220810230141e-02 2.029373622489591411e-01 1.963551181102362307e+03 5.924330280523686099e-03 6.186314304571519963e-03 6.213638193524512882e-03 1.963551181102362307e+03 5.924330280523686099e-03 5.082840973344041578e-03 6.132593877579576268e-03 1.963551181102362307e+03 5.924330280523686099e-03 2.064553783694658869e-03 2.005515071180090717e-03 1.963551181102362307e+03 5.924330280523686099e-03 5.022121570497047223e-03 4.670743107548177599e-03 5.040944881889763529e+00 9.478928448837897758e-01 7.702072362823351170e-01 7.311417869700943539e-01 5.040944881889763529e+00 9.478928448837897758e-01 9.573280129415212558e-01 9.678252903220055936e-01 5.040944881889763529e+00 9.478928448837897758e-01 9.702643894975390149e-01 1.037652862228926720e+00 6.050944881889764204e+00 9.478928448837897758e-01 9.349221072603680627e-01 9.489596116455423225e-01 -4.724409448818889246e-02 1.184866056104737497e+00 5.456783971791511201e-01 5.999168991114962601e-01 -4.047244094488188892e+00 1.184866056104737497e+00 1.140459034484612610e+00 1.103887008024260208e+00
-3.443988119755905700e+03 6.375956932275522071e+00 7.038405889802629822e+00 6.828468544631670412e+00 -3.425058619755905511e+03 6.375956932275522071e+00 4.349664484857543201e+00 4.177043229124445922e+00 -3.435266468503937176e+03 9.563935398413283551e+00 7.880523545354513715e+00 6.459932258739725874e+00 -1.968503936950583011e-02 9.563935398413282440e-01 1.066736468060508924e+00 1.021383308343231544e+00 -1.968503936950583011e-02 9.563935398413282440e-01 9.803956786377914234e-01 9.554462838156007054e-01 -1.968503936950583011e-02 9.563935398413282440e-01 8.550533699732791870e-01 6.159614119036784796e-01 -2.952755906153470278e-02 6.375956932272015543e-01 4.898398446532736816e-01 4.970019087754917742e-01 -2.952755906153470278e-02 6.375956932272015543e-01 1.588546176944392874e-01 1.996454852158714710e-01 -1.968503936950583011e-02 9.563935398413282440e-01 7.609128207561818291e-01 7.694245888076364226e-01 -1.968503936950583011e-02 9.563935398413282440e-01 2.546301171756147896e-01 2.539309604749820926e-01 -1.968503936950583011e-02 9.563935398413282440e-01 4.831389067169514773e-01 4.737666102033356030e-01 -1.968503936950583011e-02 9.563935398413282440e-01 1.044234807787508768e+00 1.032459497856206498e+00 4.229232992125983692e+00 4.781967699206331801e+00 4.922548804685874302e+00 4.824675695401240638e+00 3.691739822125984283e+00 4.781967699206331801e+00 1.373698432335336284e+00 1.598026025576080089e+00 2.766784562125984337e+00 4.781967699206331801e+00 1.246820873613922132e+00 1.444147941599082108e+00 3.123520102125984188e+00 4.781967699206331801e+00 5.276482942011455179e+00 5.258903050719055727e+00 4.915290158765464046e-01 1.837762278788142689e+00 1.816132839484244643e+00 1.820912989684520866e+00 8.511240324723643447e-01 1.837762278788142689e+00 1.688491804382741546e-01 2.002531651970144155e-01 3.392406714934899647e-01 1.837762278788142689e+00 3.764149548979838777e-01 6.302594953919713472e-01 3.392406714934899647e-01 1.837762278788142689e+00 9.253545207070282275e-02 2.570659980530433097e-01 1.969850393700787436e+03 5.977459624007913121e-03 6.039420811360422629e-03 6.053423964142075689e-03 1.969850393700787436e+03 5.977459624007913121e-03 4.739001495570630169e-03 5.870104677354176341e-03 1.969850393700787436e+03 5.977459624007913121e-03 2.343215736940170400e-03 2.250063044331861162e-03 1.969850393700787436e+03 5.977459624007913121e-03 5.298712342015054859e-03 4.958613742049503177e-03 5.080314960629920940e+00 9.563935398412661826e-01 7.235488608940889854e-01 6.906470804966570176e-01 5.080314960629920940e+00 9.563935398412661826e-01 9.753538021108841827e-01 9.825378413234667763e-01 5.080314960629920940e+00 9.563935398412661826e-01 9.802700826390039479e-01 1.048563290806240778e+00 6.090314960629921615e+00 9.563935398412661826e-01 9.471463130555333176e-01 9.612367346991448347e-01 -1.574803149606296415e-02 1.195491924801582950e+00 6.334635851506258408e-01 6.958690996768871484e-01 -4.015748031496062964e+00 1.195491924801582950e+00 1.096024991323650388e+00 1.053844936480950789e+00
-3.443982214244094848e+03 6.375956932275522071e+00 7.007588097610803146e+00 6.840951695131883170e+00 -3.425052714244094659e+03 6.375956932275522071e+00 4.858123095531693636e+00 4.670792242704356667e+00 -3.435262531496063275e+03 9.563935398413283551e+00 7.658893048125222869e+00 6.161264233469625040e+00 1.968503936950583011e-02 9.563935398413282440e-01 1.038862053300254829e+00 9.881634570260127148e-01 1.968503936950583011e-02 9.563935398413282440e-01 9.685021703778141644e-01 9.521979043284222177e-01 1.968503936950583011e-02 9.563935398413282440e-01 9.268635124681219306e-01 7.192641621114211903e-01 2.952755906153470278e-02 6.375956932272015543e-01 5.253937103093301308e-01 5.319128565557572630e-01 2.952755906153470278e-02 6.375956932272015543e-01 2.108386519309621288e-01 2.565962493672738209e-01 1.968503936950583011e-02 9.563935398413282440e-01 6.814563123036940784e-01 6.957803365706106691e-01 1.968503936950583011e-02 9.563935398413282440e-01 2.931643620065998990e-01 3.021041876283161454e-01 1.968503936950583011e-02 9.563935398413282440e-01 4.162982805716028967e-01 4.020831246105567303e-01 1.968503936950583011e-02 9.563935398413282440e-01 1.035510393843447785e+00 1.027087679202244974e+00 4.237107007874015174e+00 4.781967699206331801e+00 4.870009718978194790e+00 4.877668021510407570e+00 3.699613837874015765e+00 4.781967699206331801e+00 1.120829511838502768e+00 1.407193340220551203e+00 2.774658577874015819e+00 4.781967699206331801e+00 1.447979648226405791e+00 1.699189458811336095e+00 3.131394117874015670e+00 4.781967699206331801e+00 5.127803546017625891e+00 5.119211956660307372e+00 5.120176772255853326e-01 1.837762278788142689e+00 1.761669896382460854e+00 1.765527577339735865e+00 8.716126938214032727e-01 1.837762278788142689e+00 1.232273380361351839e-01 1.588502708586130574e-01 3.597293328425288927e-01 1.837762278788142689e+00 3.053834301961463882e-01 5.716306937904929164e-01 3.597293328425288927e-01 1.837762278788142689e+00 1.132195967022192051e-01 3.155832687199895958e-01 1.976149606299212564e+03 5.977459624007913121e-03 5.822335612431604225e-03 5.789610293316354434e-03 1.976149606299212564e+03 5.977459624007913121e-03 4.351071338403508966e-03 5.565845845892201590e-03 1.976149606299212564e+03 5.977459624007913121e-03 2.620040704819735691e-03 2.515353441867603825e-03 1.976149606299212564e+03 5.977459624007913121e-03 5.498539205264439331e-03 5.204014656972500569e-03 5.119685039370078350e+00 9.563935398412661826e-01 6.744991839282402646e-01 6.463249237763675215e-01 5.119685039370078350e+00 9.563935398412661826e-01 9.790093167671486407e-01 9.883487951160331297e-01 5.119685039370078350e+00 9.563935398412661826e-01 1.003434090217457220e+00 1.048691383089585649e+00 6.129685039370079025e+00 9.563935398412661826e-01 9.627461939151052972e-01 9.672497867934720661e-01 1.574803149606296415e-02 1.195491924801582950e+00 7.223994155647881499e-01 8.042639597639054116e-01 -3.984251968503937036e+00 1.195491924801582950e+00 1.024184931008685906e+00 9.906087473016200740e-01
-3.443976308732283542e+03 6.319285632555776466e+00 6.900986132527957118e+00 6.741900567519665266e+00 -3.425046808732283353e+03 6.319285632555776466e+00 5.418453737385140023e+00 5.119007626474423311e+00 -3.435258594488189374e+03 9.478928448843440435e+00 7.315091054511571045e+00 5.846913758202486378e+00 5.905511810851749033e-02 9.478928448843438881e-01 1.000961794029989749e+00 9.432258213306285999e-01 5.905511810851749033e-02 9.478928448843438881e-01 9.366458286606218486e-01 9.398980107503202008e-01 5.905511810851749033e-02 9.478928448843438881e-01 9.930262552902601181e-01 8.142521744500492709e-01 8.858267717005219311e-02 6.319285632551866483e-01 5.598583632457594383e-01 5.644068965755840717e-01 8.858267717005219311e-02 6.319285632551866483e-01 2.733480543026353127e-01 3.185202540632722790e-01 5.905511810851749033e-02 9.478928448843438881e-01 6.076827729463573080e-01 6.051173179685988002e-01 5.905511810851749033e-02 9.478928448843438881e-01 3.396254604214435924e-01 3.470377508323280180e-01 5.905511810851749033e-02 9.478928448843438881e-01 3.545301600583247725e-01 3.453710357902551875e-01 5.905511810851749033e-02 9.478928448843438881e-01 1.006182663207275008e+00 1.012455455159896323e+00 4.244981023622046656e+00 4.739464224418949989e+00 4.771032972654819737e+00 4.863321286759790141e+00 3.707487853622047247e+00 4.739464224418949989e+00 8.995007296949654174e-01 1.206541529242378674e+00 2.782532593622047301e+00 4.739464224418949989e+00 1.686529557273229063e+00 2.015766023643094318e+00 3.139268133622047152e+00 4.739464224418949989e+00 4.968447964546516715e+00 4.925671958729120448e+00 5.325063385746243716e-01 1.821427730419144408e+00 1.695101924495663992e+00 1.681969717851413471e+00 8.921013551704423117e-01 1.821427730419144408e+00 8.767985194842624341e-02 1.217137877190551387e-01 3.802179941915679318e-01 1.821427730419144408e+00 2.509148432673793949e-01 5.135988348483792043e-01 3.802179941915679318e-01 1.821427730419144408e+00 1.489597942109205653e-01 3.865568949813438793e-01 1.982448818897637693e+03 5.924330280523686099e-03 5.568408369909958085e-03 5.523975007387106097e-03 1.982448818897637693e+03 5.924330280523686099e-03 3.944147047788007336e-03 5.231569579937606768e-03 1.982448818897637693e+03 5.924330280523686099e-03 2.893190755351181687e-03 2.809524773239312732e-03 1.982448818897637693e+03 5.924330280523686099e-03 5.635332187652672756e-03 5.431856702784738922e-03 5.159055118110235760e+00 9.478928448837897758e-01 6.335757617316220003e-01 5.948473740073495497e-01 5.159055118110235760e+00 9.478928448837897758e-01 9.779951624309687341e-01 9.836817489781380930e-01 5.159055118110235760e+00 9.478928448837897758e-01 1.004032716875002063e+00 1.031762395041809999e+00 6.169055118110236435e+00 9.478928448837897758e-01 9.760097202546046402e-01 9.648312323245427091e-01 4.724409448818889246e-02 1.184866056104737497e+00 8.112456521466799853e-01 9.020678972149841490e-01 -3.952755905511811108e+00 1.184866056104737497e+00 9.525478071171497030e-01 9.233781621160455089e-01
-3.443970403220472690e+03 6.207449687390406368e+00 6.699680112710483471e+00 6.505671420888973877e+00 -3.425040903220472501e+03 6.207449687390406368e+00 5.946539046236364534e+00 5.547500517811976728e+00 -3.435254657480315018e+03 9.311174531077607952e+00 6.877700753643885889e+00 5.475129181338955320e+00 9.842519684752915055e-02 9.311174531101612528e-01 9.516787319042627757e-01 8.762291615107309362e-01 9.842519684752915055e-02 9.311174531101612528e-01 8.940887220398257007e-01 9.181754883108881327e-01 9.842519684752915055e-02 9.311174531101612528e-01 1.074123008879983132e+00 9.253952285974595959e-01 1.476377952785696834e-01 6.207449687384005710e-01 6.014731718043327957e-01 5.996741377952031771e-01 1.476377952785696834e-01 6.207449687384005710e-01 3.450080435780781274e-01 3.894609904164376135e-01 9.842519684752915055e-02 9.311174531101612528e-01 5.447948592619543673e-01 5.296796065819809884e-01 9.842519684752915055e-02 9.311174531101612528e-01 3.889899668465194860e-01 3.918748642925558578e-01 9.842519684752915055e-02 9.311174531101612528e-01 3.008437912086923682e-01 3.003050744138316408e-01 9.842519684752915055e-02 9.311174531101612528e-01 9.630231008736520604e-01 9.888214564103976478e-01 4.252855039370078138e+00 4.655587265543246644e+00 4.683376124334546198e+00 4.771232404070327782e+00 3.715361869370078729e+00 4.655587265543246644e+00 7.325914453698069151e-01 1.003218813210787097e+00 2.790406609370078783e+00 4.655587265543246644e+00 2.021066606508419738e+00 2.393859297043022583e+00 3.147142149370078634e+00 4.655587265543246644e+00 4.764034832332139757e+00 4.633696973609860770e+00 5.529949999236634106e-01 1.789192901416260417e+00 1.621453824319698089e+00 1.587930524746516969e+00 9.125900165194813507e-01 1.789192901416260417e+00 6.583004966913129363e-02 9.497986917282119634e-02 4.007066555406069708e-01 1.789192901416260417e+00 2.117362958942458351e-01 4.603321896167026361e-01 4.007066555406069708e-01 1.789192901416260417e+00 1.939346951856028844e-01 4.608007010039591456e-01 1.988748031496063049e+03 5.819484081929056189e-03 5.235354096176697905e-03 5.224866980190629069e-03 1.988748031496063049e+03 5.819484081929056189e-03 3.547321588203448169e-03 4.931419862265530932e-03 1.988748031496063049e+03 5.819484081929056189e-03 3.194447252774712184e-03 3.130086777350434262e-03 1.988748031496063049e+03 5.819484081929056189e-03 5.759445707298702435e-03 5.677742296925612081e-03 5.198425196850393171e+00 9.311174531086492401e-01 5.993304687188687474e-01 5.407277214176209323e-01 5.198425196850393171e+00 9.311174531086492401e-01 9.714544418773709555e-01 9.661371640453240150e-01 5.198425196850393171e+00 9.311174531086492401e-01 9.926785974133763846e-01 1.005069975163432439e+00 6.208425196850393846e+00 9.311174531086492401e-01 9.731466048491118626e-01 9.547423195660850181e-01 7.874015748031482076e-02 1.163896816385811661e+00 9.051108644112514368e-01 9.908099969958068520e-01 -3.921259842519685179e+00 1.163896816385811661e+00 8.936624160703464659e-01 8.540992230981261368e-01
-3.443964497708661838e+03 6.043395843292045377e+00 6.403526985510255010e+00 6.218568932568485863e+00 -3.425034997708661649e+03 6.043395843292045377e+00 6.460327471663402932e+00 5.981900315911586219e+00 -3.435250720472441117e+03 9.065093764927160791e+00 6.320896812102503759e+00 5.100369791807364273e+00 1.377952755865408108e-01 9.065093764959879508e-01 8.816502368253514854e-01 8.020770859854093882e-01 1.377952755865408108e-01 9.065093764959879508e-01 8.561314724521994490e-01 8.872510837275658924e-01 1.377952755865408108e-01 9.065093764959879508e-01 1.134270422834127157e+00 1.024496417976562990e+00 2.066929133870871738e-01 6.043395843283320135e-01 6.395373704503478640e-01 6.322427171897103682e-01 2.066929133870871738e-01 6.043395843283320135e-01 4.198743971160015520e-01 4.661915592628625982e-01 1.377952755865408108e-01 9.065093764959879508e-01 4.835102391309681891e-01 4.645533443233895166e-01 1.377952755865408108e-01 9.065093764959879508e-01 4.408261009670668695e-01 4.420446503211047928e-01 1.377952755865408108e-01 9.065093764959879508e-01 2.537178765049533657e-01 2.552262952820814612e-01 1.377952755865408108e-01 9.065093764959879508e-01 9.329908412668067585e-01 9.535781111693066858e-01 4.260729055118109621e+00 4.532546882465513960e+00 4.585489248926918116e+00 4.643660477198464420e+00 3.723235885118110211e+00 4.532546882465513960e+00 6.008518674044812657e-01 8.202173035760367270e-01 2.798280625118110265e+00 4.532546882465513960e+00 2.391377268009860391e+00 2.796683455100476667e+00 3.155016165118110116e+00 4.532546882465513960e+00 4.489262409414051191e+00 4.270202018457500692e+00 5.734836612727024496e-01 1.741907141868902942e+00 1.524847494814019155e+00 1.504161954813694857e+00 9.330786778685203897e-01 1.741907141868902942e+00 4.515470972200664318e-02 7.584188830054049146e-02 4.211953168896460098e-01 1.741907141868902942e+00 1.810372286068147318e-01 4.103345616328351042e-01 4.211953168896460098e-01 1.741907141868902942e+00 2.494885477562451825e-01 5.412781614220004700e-01 1.995047244094488178e+03 5.665683603081891201e-03 4.784730810750891829e-03 4.923814176493537115e-03 1.995047244094488178e+03 5.665683603081891201e-03 3.196463702875457571e-03 4.631615202157357211e-03 1.995047244094488178e+03 5.665683603081891201e-03 3.530956435111935222e-03 3.458911758248440008e-03 1.995047244094488178e+03 5.665683603081891201e-03 5.851869560438651210e-03 5.903627949343676420e-03 5.237795275590550581e+00 9.065093764931027032e-01 5.550596488089716285e-01 4.870705970545169405e-01 5.237795275590550581e+00 9.065093764931027032e-01 9.601497442975395202e-01 9.408104056202076793e-01 5.237795275590550581e+00 9.065093764931027032e-01 9.899200503344656177e-01 9.790857876507431667e-01 6.247795275590551256e+00 9.065093764931027032e-01 9.447046578634095138e-01 9.400734883437268374e-01 1.102362204724407491e-01 1.133136720616378490e+00 1.007402480238003495e+00 1.065456597963109431e+00 -3.889763779527559251e+00 1.133136720616378490e+00 8.398650654134680593e-01 7.915208180276290806e-01
-3.443958592196850532e+03 5.831381919693479965e+00 6.072708205659710146e+00 5.916448377265216330e+00 -3.425029092196850343e+03 5.831381919693479965e+00 6.855712176212628961e+00 6.398492961497576736e+00 -3.435246783464567216e+03 8.747072879553751790e+00 5.685345170994512642e+00 4.677134998637169971e+00 1.771653543255524710e-01 8.747072879594341988e-01 8.024574959047771072e-01 7.265165710664357457e-01 1.771653543255524710e-01 8.747072879594341988e-01 8.177545497861146151e-01 8.493363369285011899e-01 1.771653543255524710e-01 8.747072879594341988e-01 1.176744028728597735e+00 1.111435499663104620e+00 2.657480314956046641e-01 5.831381919700695526e-01 6.617128697305999507e-01 6.486251601914965192e-01 2.657480314956046641e-01 5.831381919700695526e-01 4.921261765032378110e-01 5.447943288792983507e-01 1.771653543255524710e-01 8.747072879594341988e-01 4.136224162312679975e-01 4.086709899166182103e-01 1.771653543255524710e-01 8.747072879594341988e-01 4.892902073104469229e-01 4.930300184054711155e-01 1.771653543255524710e-01 8.747072879594341988e-01 2.118192557272206566e-01 2.085885716190958583e-01 1.771653543255524710e-01 8.747072879594341988e-01 9.047974642600068451e-01 9.106981337140013233e-01 4.268603070866141103e+00 4.373536439774159845e+00 4.425329380636040533e+00 4.494738051338076801e+00 3.731109900866141693e+00 4.373536439774159845e+00 4.852726395539729842e-01 6.668740129747674494e-01 2.806154640866141747e+00 4.373536439774159845e+00 2.745799680975414603e+00 3.159513254498662160e+00 3.162890180866141598e+00 4.373536439774159845e+00 4.165167899404792706e+00 3.940406647906679272e+00 5.939723226217414886e-01 1.680797696575059952e+00 1.416669969426206155e+00 1.430947445412895869e+00 9.535673392175594287e-01 1.680797696575059952e+00 3.079446226141427378e-02 5.849415775523141015e-02 4.416839782386850488e-01 1.680797696575059730e+00 1.346053599976893556e-01 3.483861277850039961e-01 4.416839782386850488e-01 1.680797696575059730e+00 3.279208354340772957e-01 6.497276131345149919e-01 2.001346456692913307e+03 5.466920549717700292e-03 4.332100264853119657e-03 4.619387857051389032e-03 2.001346456692913307e+03 5.466920549717700292e-03 2.877331474459892714e-03 4.227557473747483793e-03 2.001346456692913307e+03 5.466920549717700292e-03 3.820933924043372083e-03 3.770410757642652690e-03 2.001346456692913307e+03 5.466920549717700292e-03 5.885849008899195905e-03 6.007583570666449359e-03 5.277165354330707991e+00 8.747072879548318802e-01 4.975765352073459047e-01 4.346892386927569962e-01 5.277165354330707991e+00 8.747072879548318802e-01 9.363266085171348951e-01 9.046747364633767052e-01 5.277165354330707991e+00 8.747072879548318802e-01 9.688964622744500321e-01 9.445178976954496930e-01 6.287165354330708666e+00 8.747072879548318802e-01 9.105696778683609605e-01 9.098191227991341279e-01 1.417322834645666774e-01 1.093384109943539961e+00 1.104426114169730910e+00 1.147107565930461037e+00 -3.858267716535433323e+00 1.093384109943539961e+00 7.686519668778507564e-01 7.272686203266900407e-01
-3.443952686685039680e+03 5.576793217348354759e+00 5.748431485627735427e+00 5.601475881221007036e+00 -3.425023186685039491e+03 5.576793217348354759e+00 7.175880567520877662e+00 6.768074737678513308e+00 -3.435242846456693314e+03 8.365189826038347931e+00 5.046989499881885166e+00 4.227808906325432048e+00 2.165354330645641312e-01 8.365189826085792646e-01 7.283171349240346037e-01 6.469072945612999170e-01 2.165354330645641312e-01 8.365189826085792646e-01 7.697449038236472418e-01 8.122624400434026448e-01 2.165354330645641312e-01 8.365189826085792646e-01 1.202864730669954696e+00 1.199025851226937833e+00 3.248031496041221544e-01 5.576793217356790233e-01 6.754477525646006564e-01 6.569781603401857462e-01 3.248031496041221544e-01 5.576793217356790233e-01 5.680116541044359924e-01 6.217358349058100808e-01 2.165354330645641312e-01 8.365189826085792646e-01 3.532533939702011683e-01 3.561424562069034350e-01 2.165354330645641312e-01 8.365189826085792646e-01 5.348372014338595992e-01 5.435185827814168480e-01 2.165354330645641312e-01 8.365189826085792646e-01 1.728124385523747697e-01 1.685586036895700690e-01 2.165354330645641312e-01 8.365189826085792646e-01 8.560166299012497149e-01 8.676072036123543274e-01 4.276477086614172585e+00 4.182594913010023063e+00 4.243648397378491310e+00 4.344995489997586446e+00 3.738983916614173175e+00 4.182594913010023063e+00 3.774161863058981270e-01 5.415136105685779411e-01 2.814028656614173229e+00 4.182594913010023063e+00 3.118119552535936201e+00 3.561354273974943752e+00 3.170764196614173080e+00 4.182594913010023063e+00 3.812255759461714799e+00 3.635781428496005496e+00 6.144609839707808607e-01 1.607416787833331417e+00 1.301117438805213133e+00 1.351688574003734766e+00 9.740560005665988008e-01 1.607416787833331417e+00 2.096386102114877747e-02 4.119199256825464145e-02 4.621726395877244209e-01 1.607416787833331417e+00 9.954277017179559428e-02 2.903564360444536585e-01 4.621726395877244209e-01 1.607416787833331417e+00 4.317328327832638535e-01 7.687633077371707202e-01 2.007645669291338663e+03 5.228243641262522723e-03 3.969964138370993788e-03 4.273713745227209100e-03 2.007645669291338663e+03 5.228243641262522723e-03 2.587209215321384023e-03 3.819436219781395612e-03 2.007645669291338663e+03 5.228243641262522723e-03 4.018291059742593041e-03 4.100971756103772604e-03 2.007645669291338663e+03 5.228243641262522723e-03 5.837500688467904889e-03 6.020206396206999669e-03 5.316535433070866290e+00 8.365189826020036357e-01 4.418321680374118765e-01 3.867932963125571555e-01 5.316535433070866290e+00 8.365189826020036357e-01 8.861475801709556288e-01 8.649456954609235915e-01 5.316535433070866290e+00 8.365189826020036357e-01 9.264182655637032138e-01 8.943467074753906898e-01 6.326535433070866077e+00 8.365189826020045238e-01 8.768161343898936977e-01 8.616101205441694111e-01 1.732283464566930498e-01 1.045648728252505100e+00 1.191926742661794991e+00 1.219610706122424171e+00 -3.826771653543306950e+00 1.045648728252505100e+00 6.886944281579223670e-01 6.590043933081181082e-01
-3.443946781173228828e+03 5.285915401663300983e+00 5.421733361432726994e+00 5.283088194295748607e+00 -3.425017281173228639e+03 5.285915401663300983e+00 7.537822709460526127e+00 6.968319585700935903e+00 -3.435238909448818958e+03 7.928873102459520261e+00 4.430786540823472563e+00 3.805557735667444597e+00 2.559055118181277066e-01 7.928873102395743722e-01 6.647890453466667182e-01 5.710986424669177719e-01 2.559055118181277066e-01 7.928873102395743722e-01 7.250041662728073932e-01 7.676454807669832459e-01 2.559055118181277066e-01 7.928873102395743722e-01 1.218401773320033410e+00 1.265539377542407973e+00 3.838582677126396447e-01 5.285915401672750535e-01 6.838429105022353349e-01 6.681109206671556056e-01 3.838582677126396447e-01 5.285915401672750535e-01 6.427970735811119329e-01 6.958308688285288479e-01 2.559055118181277066e-01 7.928873102395743722e-01 2.981657771041796301e-01 2.996532064886767155e-01 2.559055118181277066e-01 7.928873102395743722e-01 5.873802745540135373e-01 6.014012113526965297e-01 2.559055118181277066e-01 7.928873102395743722e-01 1.340563226167428568e-01 1.385273071148778457e-01 2.559055118181277066e-01 7.928873102395743722e-01 7.976357356470098470e-01 8.225836396133801021e-01 4.284351102362204067e+00 3.964436551239388429e+00 4.059329565861631295e+00 4.160030256699607243e+00 3.746857932362204657e+00 3.964436551239388429e+00 2.911638631265292543e-01 4.291845301604444995e-01 2.821902672362204711e+00 3.964436551239388429e+00 3.478398842137281122e+00 4.069786915687521933e+00 3.178638212362204563e+00 3.964436551239388429e+00 3.431064137139121950e+00 3.276620556395726247e+00 6.349496453198198997e-01 1.523576152914188908e+00 1.177141022260987935e+00 1.275141044376153943e+00 9.945446619156378398e-01 1.523576152914188908e+00 1.380297365571284823e-02 3.192256956931873585e-02 4.826613009367634599e-01 1.523576152914188686e+00 9.501990752666825135e-02 2.427242617109687806e-01 4.826613009367634599e-01 1.523576152914188686e+00 5.181621450725348854e-01 8.994230925921132824e-01 2.013944881889763792e+03 4.955545689049230436e-03 3.527384977647484831e-03 3.888553834875515831e-03 2.013944881889763792e+03 4.955545689049230436e-03 2.314539657382411967e-03 3.497040197306264947e-03 2.013944881889763792e+03 4.955545689049230436e-03 4.209542309673706961e-03 4.407505906435393687e-03 2.013944881889763792e+03 4.955545689049230436e-03 5.737848882423238032e-03 6.005896875586355307e-03 5.355905511811023700e+00 7.928873102478765089e-01 3.928747141427876843e-01 3.387719116844707945e-01 5.355905511811023700e+00 7.928873102478765089e-01 8.234244577599806325e-01 8.259971593084519670e-01 5.355905511811023700e+00 7.928873102478765089e-01 8.738142197873204342e-01 8.340425759879621648e-01 6.365905511811023487e+00 7.928873102478776191e-01 8.358842603374355695e-01 8.169979783477003821e-01 2.047244094488189781e-01 9.911091378098462190e-01 1.270578203484771240e+00 1.274564907740530550e+00 -3.795275590551181022e+00 9.911091378098462190e-01 6.101548978983512006e-01 5.896044715259962654e-01
-3.443940875661417522e+03 4.965677219235505646e+00 5.092697870445451969e+00 4.913520627838519950e+00 -3.425011375661417333e+03 4.965677219235505646e+00 7.770164762371978284e+00 7.092003817279961986e+00 -3.435234972440945057e+03 7.448515828853258469e+00 3.855105762104923173e+00 3.422339840099236863e+00 2.952755905571393669e-01 7.448515828784126880e-01 6.113199135686097074e-01 5.046987553716762998e-01 2.952755905571393669e-01 7.448515828784126880e-01 6.800149867163577388e-01 7.132576103574885806e-01 2.952755905571393669e-01 7.448515828784126880e-01 1.225297196790964271e+00 1.296199553244592906e+00 4.429133858211571351e-01 4.965677219271350529e-01 6.875126101350594876e-01 6.753173076315226453e-01 4.429133858211571351e-01 4.965677219271350529e-01 7.207724438458761318e-01 7.516066493204155430e-01 2.952755905571393669e-01 7.448515828784126880e-01 2.423170037668233856e-01 2.450123086777989956e-01 2.952755905571393669e-01 7.448515828784126880e-01 6.432758027910203680e-01 6.611467171071080395e-01 2.952755905571393669e-01 7.448515828784126880e-01 1.047267374640559051e-01 1.127218954068800599e-01 2.952755905571393669e-01 7.448515828784126880e-01 7.415754419112740026e-01 7.740119025016898302e-01 4.292225118110235549e+00 3.724257914429807581e+00 3.841891209868030455e+00 3.924950354524726848e+00 3.754731948110236139e+00 3.724257914429807581e+00 2.389715043417619533e-01 3.489613419623894819e-01 2.829776688110236194e+00 3.724257914429807581e+00 3.824688124778031550e+00 4.564455637448662451e+00 3.186512228110236045e+00 3.724257914429807581e+00 3.081145677875062994e+00 2.880259767090159961e+00 6.554383066688589388e-01 1.431272886421472545e+00 1.062459141349231695e+00 1.193452273933794716e+00 1.015033323264676879e+00 1.431272886421472545e+00 7.032473131169568285e-03 2.611832837367366808e-02 5.031499622858024434e-01 1.431272886421472545e+00 8.550604738028427798e-02 2.043161665205802391e-01 5.031499622858024434e-01 1.431272886421472545e+00 6.253393512552326561e-01 1.017814564977747249e+00 2.020244094488188921e+03 4.655322393037258054e-03 3.037323941444515420e-03 3.482489051687745734e-03 2.020244094488188921e+03 4.655322393037258054e-03 2.069584572684645112e-03 3.145391726834946815e-03 2.020244094488188921e+03 4.655322393037258054e-03 4.436448536991665498e-03 4.658058090731983202e-03 2.020244094488188921e+03 4.655322393037258054e-03 5.614745534292469621e-03 5.963672312646411955e-03 5.395275590551181111e+00 7.448515828859604282e-01 3.482900202703039794e-01 2.884202973934295033e-01 5.395275590551181111e+00 7.448515828859604282e-01 7.680910882968168263e-01 7.877329542238302729e-01 5.395275590551181111e+00 7.448515828859604282e-01 8.186750424607462939e-01 7.632071284494584829e-01 6.405275590551180898e+00 7.448515828859614274e-01 7.938387585856412354e-01 7.800995183270209576e-01 2.362204724409449064e-01 9.310644786074512291e-01 1.324339449428310278e+00 1.326301900777474341e+00 -3.763779527559055094e+00 9.310644786074512291e-01 5.369789709933061594e-01 5.210169825557647849e-01
-3.443934970149606670e+03 4.623377709818079495e+00 4.749044342892456250e+00 4.478139758503465906e+00 -3.425005470149606481e+03 4.623377709818079495e+00 7.866036416703285461e+00 7.155465174465541978e+00 -3.435231035433071156e+03 6.935066564727119243e+00 3.286456783226363587e+00 3.060409811080659903e+00 3.346456692961510271e-01 6.935066564654172039e-01 5.483087617520623347e-01 4.416696605968818967e-01 3.346456692961510271e-01 6.935066564654172039e-01 6.218628284146968666e-01 6.605833823135618399e-01 3.346456692961510271e-01 6.935066564654172039e-01 1.220367873111966706e+00 1.329872568022214319e+00 5.019685039442265406e-01 4.623377709769448396e-01 6.804264819570328138e-01 6.708940178662633480e-01 5.019685039442265406e-01 4.623377709769448396e-01 7.887960115388139570e-01 7.947921023005408703e-01 3.346456692961510271e-01 6.935066564654172039e-01 2.011648303499992685e-01 1.994179652310671125e-01 3.346456692961510271e-01 6.935066564654172039e-01 6.965528376484539930e-01 7.174398179245011775e-01 3.346456692961510271e-01 6.935066564654172039e-01 8.750251219332945418e-02 9.092759488724835859e-02 3.346456692961510271e-01 6.935066564654172039e-01 6.837201816704755464e-01 7.162864670008586288e-01 4.300099133858267031e+00 3.467533282359255953e+00 3.578021639339730608e+00 3.685532126822884891e+00 3.762605963858267621e+00 3.467533282359255953e+00 1.965939211417197796e-01 2.837371425776381018e-01 2.837650703858267676e+00 3.467533282359255953e+00 4.141010962835482090e+00 4.911317062615607298e+00 3.194386243858267527e+00 3.467533282359255953e+00 2.771573351346830805e+00 2.534764060795800855e+00 6.759269680178979778e-01 1.332610813707486797e+00 9.585328580857250813e-01 1.099783504106931264e+00 1.035521984613716029e+00 1.332610813707486130e+00 3.269763970136550704e-03 2.086145269186776702e-02 5.236386236348415935e-01 1.332610813707486130e+00 6.582280713643942627e-02 1.702152417304098886e-01 5.236386236348415935e-01 1.332610813707486130e+00 7.799339215868537067e-01 1.152982106991257805e+00 2.026543307086614277e+03 4.334416602949059394e-03 2.622537201440492197e-03 3.108433471032560035e-03 2.026543307086614277e+03 4.334416602949059394e-03 1.842638442553020013e-03 2.795343832070420424e-03 2.026543307086614277e+03 4.334416602949059394e-03 4.689331922126741860e-03 4.909884706253721948e-03 2.026543307086614277e+03 4.334416602949059394e-03 5.499510683298808149e-03 5.873889561465812405e-03 5.434645669291338521e+00 6.935066564718499471e-01 3.061384561068319909e-01 2.439924189616193562e-01 5.434645669291338521e+00 6.935066564718499471e-01 7.179584580778495262e-01 7.347411892281808798e-01 5.434645669291338521e+00 6.935066564718499471e-01 7.647635611931543620e-01 6.941893699401447959e-01 6.444645669291338308e+00 6.935066564718511684e-01 7.418661736596234846e-01 7.377104657291438938e-01 2.677165354330708347e-01 8.668833205898131000e-01 1.360557882808326680e+00 1.365854075301685899e+00 -3.732283464566929165e+00 8.668833205898131000e-01 4.721168254843294831e-01 4.592742770829345011e-01
-3.443929064637795364e+03 4.266412811909931158e+00 4.388279754197569105e+00 4.045848209928479378e+00 -3.424999564637795174e+03 4.266412811909931158e+00 7.794088639031144794e+00 7.157916950268805145e+00 -3.435227098425197255e+03 6.399619217906693969e+00 2.705133687988304114e+00 2.695428588348706800e+00 3.740157480351626873e-01 6.399619217831460372e-01 4.760076390848108630e-01 3.771996050180290716e-01 3.740157480351626873e-01 6.399619217831460372e-01 5.584542329765446178e-01 6.084171630980110823e-01 3.740157480351626873e-01 6.399619217831460372e-01 1.189392274056537246e+00 1.338303940235406886e+00 5.610236220527440310e-01 4.266412811887639878e-01 6.701668885739959780e-01 6.584480003955968108e-01 5.610236220527440310e-01 4.266412811887639878e-01 8.429479063104016179e-01 8.323521828496506236e-01 3.740157480351626873e-01 6.399619217831460372e-01 1.706609293558096763e-01 1.593076248576914267e-01 3.740157480351626873e-01 6.399619217831460372e-01 7.472708352901646922e-01 7.661173287617887295e-01 3.740157480351626873e-01 6.399619217831460372e-01 6.829477615436334303e-02 7.307747226108822491e-02 3.740157480351626873e-01 6.399619217831460372e-01 6.222966804194473012e-01 6.503431784993265463e-01 4.307973149606298513e+00 3.199809608941010186e+00 3.293938968661995759e+00 3.432405021808941026e+00 3.770479979606299104e+00 3.199809608941010186e+00 1.459249912104421953e-01 2.164125146059213689e-01 2.845524719606299158e+00 3.199809608941010186e+00 4.508211398704188966e+00 5.204875272357992522e+00 3.202260259606299009e+00 3.199809608941010186e+00 2.457256339744430029e+00 2.250403516744175825e+00 6.964156293669370168e-01 1.229721689586404043e+00 8.710481261692828436e-01 9.937282546490048274e-01 1.056010645962754957e+00 1.229721689586404043e+00 2.266590235734033607e-03 1.687321607394569323e-02 5.441272849838805215e-01 1.229721689586404043e+00 5.777468742747322167e-02 1.360586642687882930e-01 5.441272849838805215e-01 1.229721689586404043e+00 9.450670369132619930e-01 1.308826885386247030e+00 2.032842519685039406e+03 3.999762011176254822e-03 2.259580088629194444e-03 2.766539997702857981e-03 2.032842519685039406e+03 3.999762011176254822e-03 1.647648240464693117e-03 2.469376275703259824e-03 2.032842519685039406e+03 3.999762011176254822e-03 4.939268519465184540e-03 5.159404914779702755e-03 2.032842519685039406e+03 3.999762011176254822e-03 5.384339302348325335e-03 5.732073600178179580e-03 5.474015748031495932e+00 6.399619217882007716e-01 2.707232386872930885e-01 2.068066137418523853e-01 5.474015748031495932e+00 6.399619217882007716e-01 6.605372321943639990e-01 6.621037264315856596e-01 5.474015748031495932e+00 6.399619217882007716e-01 7.034697194657619779e-01 6.300215202458665509e-01 6.484015748031495718e+00 6.399619217882019928e-01 6.859626833156793335e-01 6.821070095850760850e-01 2.992125984251967630e-01 7.999524022352515473e-01 1.380650872130427365e+00 1.388630646125441404e+00 -3.700787401574803237e+00 7.999524022352515473e-01 4.121436286143080885e-01 4.012400496800133110e-01
-3.443923159125984512e+03 3.902015461783646888e+00 4.072348789363464228e+00 3.656007981400325679e+00 -3.424993659125984323e+03 3.902015461783646888e+00 7.524960490706419591e+00 7.089346842797273673e+00 -3.435223161417322899e+03 5.853023192654345230e+00 2.150190328576314425e+00 2.313000481490381954e+00 4.133858267741743475e-01 5.853023192641669814e-01 4.081975406305114462e-01 3.173354489864430583e-01 4.133858267741743475e-01 5.853023192641669814e-01 4.969816483153640663e-01 5.528515667186754134e-01 4.133858267741743475e-01 5.853023192641669814e-01 1.135197703559934324e+00 1.310381226451601711e+00 6.200787401612615213e-01 3.902015461761113024e-01 6.568254744529627986e-01 6.370602038265553713e-01 6.200787401612615213e-01 3.902015461761113024e-01 8.832905662215063680e-01 8.711994737814644507e-01 4.133858267741743475e-01 5.853023192641669814e-01 1.378149236789973919e-01 1.287995216403075571e-01 4.133858267741743475e-01 5.853023192641669814e-01 7.948947865673379187e-01 8.047068764832822074e-01 4.133858267741743475e-01 5.853023192641669814e-01 5.192098755965633000e-02 5.717849609753355988e-02 4.133858267741743475e-01 5.853023192641669814e-01 5.553058713761688248e-01 5.829710963027689985e-01 4.315847165354329995e+00 2.926511596338406296e+00 3.026285042378908940e+00 3.145093732920174467e+00 3.778353995354330586e+00 2.926511596338406296e+00 1.034927692052594606e-01 1.668253405709383685e-01 2.853398735354330640e+00 2.926511596338406296e+00 4.886535981668746587e+00 5.535606934923543498e+00 3.210134275354330491e+00 2.926511596338406296e+00 2.155505503277686863e+00 1.957497902562101322e+00 7.169042907159760558e-01 1.124690286193153810e+00 7.896508187093029818e-01 8.725995304541321884e-01 1.076499307311793885e+00 1.124690286193154476e+00 1.052243803143392735e-03 1.481495456118463692e-02 5.646159463329196715e-01 1.124690286193153588e+00 4.469496710755465479e-02 1.076753459968537996e-01 5.646159463329196715e-01 1.124690286193153588e+00 1.088961891551237793e+00 1.456220664316901559e+00 2.039141732283464535e+03 3.658139495423002457e-03 1.920463481173339312e-03 2.389860774913138593e-03 2.039141732283464535e+03 3.658139495423002457e-03 1.455141044484053667e-03 2.177439801405761394e-03 2.039141732283464535e+03 3.658139495423002457e-03 5.137701668717404961e-03 5.393282865646068826e-03 2.039141732283464535e+03 3.658139495423002457e-03 5.210581156654162452e-03 5.529169887768938668e-03 5.513385826771653342e+00 5.853023192676799491e-01 2.412881462076545691e-01 1.776861556863805203e-01 5.513385826771653342e+00 5.853023192676799491e-01 6.034518523339907903e-01 5.996457715568012103e-01 5.513385826771653342e+00 5.853023192676799491e-01 6.375984755174639584e-01 5.686099947643759034e-01 6.523385826771653129e+00 5.853023192676811703e-01 6.343069652440180839e-01 6.221289119529199718e-01 3.307086614173226913e-01 7.316278990846004637e-01 1.385853955843246332e+00 1.393650775014791288e+00 -3.669291338582677309e+00 7.316278990846004637e-01 3.571228147377687456e-01 3.427587227929396185e-01
-3.443917253614173660e+03 3.537021568989377585e+00 3.768595850566082373e+00 3.313948748381546405e+00 -3.424987753614173471e+03 3.537021568989377585e+00 7.287652716702076816e+00 6.901054938471320455e+00 -3.435219224409448998e+03 5.305532353463092932e+00 1.662213699967393543e+00 1.911793068949989793e+00 4.527559055131860077e-01 5.305532353450509442e-01 3.507697211865616893e-01 2.657412389608656555e-01 4.527559055131860077e-01 5.305532353450509442e-01 4.431744227364756705e-01 4.972220864827828213e-01 4.527559055131860077e-01 5.305532353450509442e-01 1.055998346244725328e+00 1.258909812893614699e+00 6.791338582697790116e-01 3.537021568967006480e-01 6.306216403190200159e-01 6.105150944618803477e-01 6.791338582697790116e-01 3.537021568967006480e-01 8.911100772047039209e-01 8.825703443132848491e-01 4.527559055131860077e-01 5.305532353450509442e-01 1.104418062408250023e-01 1.043021107685891402e-01 4.527559055131860077e-01 5.305532353450509442e-01 8.348733339275939969e-01 8.430036612260506379e-01 4.527559055131860077e-01 5.305532353450509442e-01 3.970356632750385306e-02 4.439509985642058759e-02 4.527559055131860077e-01 5.305532353450509442e-01 4.912309617404288509e-01 5.149044418511757870e-01 4.323721181102361477e+00 2.652766176734772774e+00 2.768904700212647008e+00 2.850048504699345120e+00 3.786228011102362068e+00 2.652766176734772774e+00 7.441954144020558604e-02 1.333952419507580811e-01 2.861272751102362122e+00 2.652766176734772774e+00 5.187419059544731148e+00 5.789583876761352776e+00 3.218008291102361973e+00 2.652766176734772774e+00 1.884452085013943012e+00 1.665503857549551991e+00 7.373929520650150948e-01 1.019486939415615856e+00 7.045897286002819060e-01 7.623871433428218714e-01 1.096987968660833035e+00 1.019486939415615856e+00 4.238600666959462622e-04 1.174285418591046112e-02 5.851046076819585995e-01 1.019486939415615856e+00 3.416215563446928227e-02 7.943406355532858787e-02 5.851046076819585995e-01 1.019486939415615856e+00 1.223994961034879259e+00 1.598426403478222291e+00 2.045440944881889664e+03 3.315957720918463834e-03 1.596354298172065946e-03 2.017095543811584304e-03 2.045440944881889664e+03 3.315957720918463834e-03 1.281968521316351932e-03 1.909395813640467213e-03 2.045440944881889664e+03 3.315957720918463834e-03 5.308436693100404037e-03 5.588583378743883744e-03 2.045440944881889664e+03 3.315957720918463834e-03 4.965482361053961263e-03 5.284105098146314738e-03 5.552755905511810752e+00 5.305532353469533113e-01 2.087770805364505822e-01 1.535683817552282171e-01 5.552755905511810752e+00 5.305532353469533113e-01 5.459965652061921082e-01 5.474087204214277413e-01 5.552755905511810752e+00 5.305532353469533113e-01 5.748602909921268767e-01 5.011662295508275689e-01 6.562755905511810539e+00 5.305532353469545326e-01 5.781006927601857193e-01 5.676034745821716410e-01 3.622047244094486196e-01 6.631915441836921943e-01 1.378547255580418573e+00 1.383428954613245665e+00 -3.637795275590551380e+00 6.631915441836921943e-01 3.049584754976408796e-01 2.901815434318242293e-01
-3.443911348102362354e+03 3.177671811906178423e+00 3.472442991123152911e+00 3.002079792794321911e+00 -3.424981848102362164e+03 3.177671811906178423e+00 7.019100492200575303e+00 6.650609662562062319e+00 -3.435215287401575097e+03 4.766507717879749251e+00 1.238863046777448629e+00 1.517755183808140673e+00 4.921259842521976680e-01 4.766507717867460303e-01 2.968337135267838378e-01 2.180371782903136324e-01 4.921259842521976680e-01 4.766507717867460303e-01 3.962962337396959689e-01 4.423700779368863190e-01 4.921259842521976680e-01 4.766507717867460303e-01 9.658581352729078695e-01 1.194868606256738630e+00 7.381889763782965019e-01 3.177671811911640387e-01 5.954207879111548252e-01 5.849004821320138436e-01 7.381889763782965019e-01 3.177671811911640387e-01 9.113195855634392828e-01 8.716631452017501447e-01 4.921259842521976680e-01 4.766507717867460303e-01 8.722206716000650839e-02 8.523675979397916935e-02 4.921259842521976680e-01 4.766507717867460303e-01 8.676827720942683619e-01 8.811225826499213820e-01 4.921259842521976680e-01 4.766507717867460303e-01 3.014441773690299323e-02 3.429582350300279525e-02 4.921259842521976680e-01 4.766507717867460303e-01 4.336135963534987758e-01 4.524873550608107253e-01 4.331595196850392959e+00 2.383253858935284075e+00 2.487249675198892174e+00 2.570427477855843357e+00 3.794102026850393550e+00 2.383253858935284075e+00 6.329322407661444605e-02 1.038268184565237923e-01 2.869146766850393604e+00 2.383253858935284075e+00 5.448484844730186794e+00 5.865655889635513986e+00 3.225882306850393455e+00 2.383253858935284075e+00 1.580447417898558804e+00 1.451100709741173223e+00 7.578816134140544669e-01 9.159104197743653808e-01 6.219310870986329842e-01 6.818195748801304523e-01 1.117476630009872407e+00 9.159104197743653808e-01 1.158220250268292181e-04 8.473434068908628977e-03 6.055932690309979716e-01 9.159104197743653808e-01 2.773356179365351823e-02 5.698363212446236337e-02 6.055932690309979716e-01 9.159104197743653808e-01 1.417964328925458206e+00 1.755053803413894720e+00 2.051740157480315247e+03 2.979067323669083028e-03 1.309227623921976414e-03 1.745146548289297364e-03 2.051740157480315247e+03 2.979067323669083028e-03 1.151347734024108687e-03 1.647527049531754542e-03 2.051740157480315247e+03 2.979067323669083028e-03 5.448924570445577015e-03 5.683527417939695722e-03 2.051740157480315247e+03 2.979067323669083028e-03 4.620526411455475393e-03 5.034103016254598204e-03 5.592125984251968163e+00 4.766507717870556160e-01 1.757789857078350670e-01 1.306483608787794848e-01 5.592125984251968163e+00 4.766507717870556160e-01 4.829077741838043725e-01 4.915400940519381034e-01 5.592125984251968163e+00 4.766507717870556160e-01 5.210290461012749841e-01 4.350153908749083143e-01 6.602125984251968838e+00 4.766507717870556160e-01 5.187200641192685202e-01 5.170949053295367248e-01 3.937007874015749920e-01 5.958134647338192424e-01 1.357093122516606964e+00 1.351811403790613264e+00 -3.606299212598425008e+00 5.958134647338192424e-01 2.516494726503228918e-01 2.482634353638314140e-01
-3.443905442590551502e+03 2.829456268447146261e+00 3.243129947309395078e+00 2.700382165436546966e+00 -3.424975942590551313e+03 2.829456268447146261e+00 6.456946809541538990e+00 6.326291308560275439e+00 -3.435211350393701196e+03 4.244184402690415858e+00 8.962867672475166581e-01 1.176039572500814145e+00 5.314960629912093282e-01 4.244184402678597423e-01 2.553497235633409579e-01 1.739621405987399894e-01 5.314960629912093282e-01 4.244184402678597423e-01 3.573047900382804176e-01 3.869094111475172570e-01 5.314960629912093282e-01 4.244184402678597423e-01 8.830865040548404599e-01 1.114390798052167231e+00 7.972440944868139923e-01 2.829456268452398282e-01 5.616408900059530751e-01 5.558736298514511676e-01 7.972440944868139923e-01 2.829456268452398282e-01 8.973754148270514097e-01 8.594739708571992320e-01 5.314960629912093282e-01 4.244184402678597423e-01 6.630547160865578327e-02 6.818292019709426555e-02 5.314960629912093282e-01 4.244184402678597423e-01 9.023127732095640452e-01 9.114130398235351649e-01 5.314960629912093282e-01 4.244184402678597423e-01 2.357892523893250977e-02 2.514357843495839892e-02 5.314960629912093282e-01 4.244184402678597423e-01 3.746745956883175688e-01 3.961872879259590863e-01 4.339469212598424441e+00 2.122092201333350303e+00 2.203477300701194075e+00 2.289705161834173719e+00 3.801976042598425032e+00 2.122092201333350303e+00 5.691658539695425983e-02 7.198936374239414682e-02 2.877020782598425086e+00 2.122092201333350303e+00 5.702733401907910782e+00 5.940518246694935556e+00 3.233756322598424937e+00 2.122092201333350303e+00 1.302748500199037762e+00 1.245179146066934361e+00 7.783702747630935059e-01 8.155431498142867719e-01 5.450893324449516131e-01 6.058324828551385766e-01 1.137965291358911557e+00 8.155431498142863278e-01 7.698512502786652095e-06 7.060066123592448166e-03 6.260819303800371216e-01 8.155431498142863278e-01 2.078869226680209181e-02 4.440844946769877122e-02 6.260819303800371216e-01 8.155431498142863278e-01 1.611010438054076621e+00 1.885985830277544739e+00 2.058039370078740376e+03 2.652615251666668068e-03 1.077513926261485910e-03 1.490980623771920440e-03 2.058039370078740376e+03 2.652615251666668068e-03 1.033918594341281041e-03 1.402423723426885968e-03 2.058039370078740376e+03 2.652615251666668068e-03 5.529828845329006100e-03 5.743663982873124449e-03 2.058039370078740376e+03 2.652615251666668068e-03 4.233204686496224410e-03 4.758582424567448822e-03 5.631496062992125573e+00 4.244184402666689171e-01 1.471895853474724791e-01 1.077647289178056550e-01 5.631496062992125573e+00 4.244184402666689171e-01 4.275112055488111129e-01 4.328472494853985442e-01 5.631496062992125573e+00 4.244184402666689171e-01 4.673504101257714427e-01 3.773653561980298554e-01 6.641496062992126248e+00 4.244184402666689171e-01 4.653492118460907934e-01 4.679048856610164009e-01 4.251968503937009203e-01 5.305230503333356884e-01 1.320092625298369349e+00 1.305916465973708807e+00 -3.574803149606299080e+00 5.305230503333356884e-01 2.089025114343031619e-01 2.111994005870524438e-01
-3.443899537078740650e+03 2.497005744670994343e+00 3.037320917948901577e+00 2.440965072200732777e+00 -3.424970037078740461e+03 2.497005744670994343e+00 5.858538922370067681e+00 5.984717608954307266e+00 -3.435207413385826840e+03 3.745508616969154048e+00 6.330667300781698259e-01 9.192129280870400265e-01 5.708661417302209884e-01 3.745508617013959540e-01 2.176509305811937522e-01 1.349636019091288441e-01 5.708661417302209884e-01 3.745508617013959540e-01 3.169589044179867421e-01 3.340828980118718539e-01 5.708661417302209884e-01 3.745508617013959540e-01 7.988092069119842042e-01 1.029072615586412498e+00 8.562992125953314826e-01 2.497005744675973027e-01 5.291458131375255114e-01 5.230353616304844744e-01 8.562992125953314826e-01 2.497005744675973027e-01 8.614346443649602003e-01 8.380014064763426918e-01 5.708661417302209884e-01 3.745508617013959540e-01 5.112288769343387163e-02 5.234020590100164211e-02 5.708661417302209884e-01 3.745508617013959540e-01 9.318552931090614555e-01 9.373946861805159125e-01 5.708661417302209884e-01 3.745508617013959540e-01 1.725499466857183598e-02 1.746024931177366651e-02 5.708661417302209884e-01 3.745508617013959540e-01 3.175635077163834752e-01 3.392129957514825045e-01 4.347343228346455923e+00 1.872754308494285258e+00 1.926815114659422123e+00 2.033572448225910545e+00 3.809850058346456514e+00 1.872754308494285258e+00 3.977839837021154845e-02 4.934572149166700089e-02 2.884894798346456568e+00 1.872754308494285258e+00 5.886961636485292360e+00 5.941694137245518093e+00 3.241630338346456419e+00 1.872754308494285258e+00 1.071004191799842298e+00 1.020918400254821279e+00 7.988589361121325449e-01 7.197198814538154910e-01 4.721907261934966682e-01 5.323918147466755180e-01 1.158453952707950485e+00 7.197198814538154910e-01 2.756572961533624471e-05 6.886537065085997222e-03 6.465705917290760496e-01 7.197198814538154910e-01 1.263239624005278033e-02 3.596449822490408593e-02 6.465705917290760496e-01 7.197198814538154910e-01 1.753447783705682328e+00 2.002322882838100337e+00 2.064338582677165505e+03 2.340942885617841151e-03 8.733800923515226862e-04 1.242746189742878829e-03 2.064338582677165505e+03 2.340942885617841151e-03 9.177719411106740428e-04 1.200859569065279792e-03 2.064338582677165505e+03 2.340942885617841151e-03 5.547852989900241456e-03 5.783628924573530443e-03 2.064338582677165505e+03 2.340942885617841151e-03 3.893379257940569708e-03 4.394716633645765966e-03 5.670866141732282983e+00 3.745508616988559858e-01 1.228969887299260905e-01 8.876491360736347980e-02 5.670866141732282983e+00 3.745508616988559858e-01 3.770127585302857631e-01 3.753990533187667733e-01 5.670866141732282983e+00 3.745508616988559858e-01 4.089554617012111093e-01 3.225195830473378544e-01 6.680866141732283658e+00 3.745508616988559858e-01 4.201042051009521994e-01 4.165710641888815680e-01 4.566929133858268486e-01 4.681885771235695937e-01 1.270205368673050783e+00 1.241169134232517290e+00 -3.543307086614173151e+00 4.681885771235695937e-01 1.759602532814171783e-01 1.746802882361436771e-01
-3.443893631566929344e+03 2.184030546062726064e+00 2.804122205489057329e+00 2.241999515913680074e+00 -3.424964131566929154e+03 2.184030546062726064e+00 5.304855520146841918e+00 5.671540781570008960e+00 -3.435203476377952938e+03 3.276045819094089318e+00 4.368493856581014967e-01 7.196464583997435049e-01 6.102362204692326486e-01 3.276045819135981474e-01 1.761559147489602795e-01 1.039476551043968383e-01 6.102362204692326486e-01 3.276045819135981474e-01 2.731707427886018724e-01 2.886182020837458340e-01 6.102362204692326486e-01 3.276045819135981474e-01 7.062051563850524349e-01 9.403643072066321107e-01 9.153543307038489729e-01 2.184030546090654501e-01 4.893144562237798922e-01 4.893712623903559988e-01 9.153543307038489729e-01 2.184030546090654501e-01 8.239532974428650514e-01 7.988142977175800574e-01 6.102362204692326486e-01 3.276045819135981474e-01 4.058575817041744360e-02 3.920569324750271950e-02 6.102362204692326486e-01 3.276045819135981474e-01 9.455099110893178116e-01 9.587682655102510720e-01 6.102362204692326486e-01 3.276045819135981474e-01 1.199356944035488530e-02 1.357598578321067735e-02 6.102362204692326486e-01 3.276045819135981474e-01 2.678108734001960478e-01 2.837352803275294266e-01 4.355217244094487405e+00 1.638022909549524675e+00 1.673222860847295879e+00 1.790330509614245669e+00 3.817724074094487996e+00 1.638022909549524675e+00 2.171470272054899786e-02 3.835656428085120612e-02 2.892768814094488050e+00 1.638022909549524675e+00 5.903725512284516697e+00 5.824097142921576875e+00 3.249504354094487901e+00 1.638022909549524675e+00 8.799211597491047865e-01 8.230912050786128864e-01 8.193475974611715840e-01 6.295100478116002485e-01 4.000214108599258189e-01 4.667467802685637546e-01 1.178942614056989413e+00 6.295100478116006926e-01 1.350275624618605817e-04 4.521323171357009146e-03 6.670592530781151996e-01 6.295100478115998044e-01 9.286158304946183842e-03 2.800109236356458642e-02 6.670592530781151996e-01 6.295100478115998044e-01 1.871882615844504549e+00 2.116692001391120126e+00 2.070637795275590634e+03 2.047528636936894134e-03 7.330559035465233344e-04 1.040666111718561689e-03 2.070637795275590634e+03 2.047528636936894134e-03 8.100640180032561005e-04 1.010780362766426459e-03 2.070637795275590634e+03 2.047528636936894134e-03 5.523536712647961373e-03 5.743039622549819118e-03 2.070637795275590634e+03 2.047528636936894134e-03 3.579522774854178562e-03 4.036678766031371289e-03 5.710236220472440394e+00 3.276045819099039913e-01 1.022873881002672319e-01 7.272693856538862966e-02 5.710236220472440394e+00 3.276045819099039913e-01 3.276151286816840758e-01 3.249786109978068938e-01 5.710236220472440394e+00 3.276045819099039913e-01 3.536020635002181667e-01 2.746859965271893911e-01 6.720236220472441069e+00 3.276045819099039913e-01 3.762704786089990927e-01 3.644469469289146613e-01 4.881889763779527769e-01 4.095057273873796699e-01 1.210392801361249937e+00 1.161968696376018073e+00 -3.511811023622047223e+00 4.095057273873796699e-01 1.444458060508507224e-01 1.446972011914229861e-01
-3.443887726055118492e+03 1.893304581997460767e+00 2.548905362857512458e+00 2.067035683414188973e+00 -3.424958226055118303e+03 1.893304581997460767e+00 4.717946344714176732e+00 5.294843311865290225e+00 -3.435199539370079037e+03 2.839956872996191262e+00 3.149469178241610656e-01 5.406494985916018292e-01 6.496062992082443088e-01 2.839956873034849560e-01 1.387162816276515387e-01 7.980892497449891543e-02 6.496062992082443088e-01 2.839956873034849560e-01 2.286078431727847637e-01 2.508894282781352070e-01 6.496062992082443088e-01 2.839956873034849560e-01 6.099139962166156836e-01 8.223875079493169205e-01 9.744094488123664632e-01 1.893304582023233040e-01 4.463151114241449835e-01 4.526270403037113144e-01 9.744094488123664632e-01 1.893304582023233040e-01 7.606895486675866458e-01 7.431876878838981071e-01 6.496062992082443088e-01 2.839956873034849560e-01 3.148633280693940301e-02 3.017159064812417052e-02 6.496062992082443088e-01 2.839956873034849560e-01 9.519483741571767021e-01 9.793739601630577774e-01 6.496062992082443088e-01 2.839956873034849560e-01 9.301195218133030684e-03 1.020581005153865101e-02 6.496062992082443088e-01 2.839956873034849560e-01 2.225691890055900568e-01 2.350704873204056689e-01 4.363091259842518888e+00 1.419978436494296448e+00 1.458056001167541860e+00 1.557775723875654661e+00 3.825598089842519478e+00 1.419978436494296448e+00 1.463669199820198490e-02 2.974240884046284658e-02 2.900642829842519532e+00 1.419978436494296448e+00 5.773604242259364305e+00 5.702909528198384592e+00 3.257378369842519383e+00 1.419978436494296448e+00 7.348271793045603184e-01 6.789340719986942663e-01 8.398362588102106230e-01 5.457131815664263419e-01 3.351869799471724476e-01 3.959869979747837609e-01 1.199431275406028563e+00 5.457131815664263419e-01 1.089013045160482074e-04 2.040601529408687421e-03 6.875479144271541276e-01 5.457131815664263419e-01 4.125501706241106563e-03 2.037006292440969243e-02 6.875479144271541276e-01 5.457131815664263419e-01 1.957245209464922420e+00 2.196456844742309844e+00 2.076937007874015762e+03 1.774973045617862571e-03 6.084911694577382728e-04 8.599531155874182153e-04 2.076937007874015762e+03 1.774973045617862571e-03 7.112804868894001152e-04 8.288705979001153743e-04 2.076937007874015762e+03 1.774973045617862571e-03 5.487301486770138938e-03 5.669284420616241618e-03 2.076937007874015762e+03 1.774973045617862571e-03 3.223860226327590617e-03 3.710347076086830103e-03 5.749606299212597804e+00 2.839956872988583791e-01 8.376641683197746935e-02 5.911834485485624457e-02 5.749606299212597804e+00 2.839956872988583791e-01 2.764455550808532225e-01 2.843298843578883628e-01 5.749606299212597804e+00 2.839956872988583791e-01 3.016096073055593019e-01 2.329471347303275486e-01 6.759606299212598479e+00 2.839956872988583791e-01 3.312278423508756009e-01 3.170314859510280914e-01 5.196850393700787052e-01 3.549946091235727241e-01 1.144038670206090069e+00 1.088728147889635789e+00 -3.480314960629921295e+00 3.549946091235727241e-01 1.160962101446968847e-01 1.203023744473764450e-01
-3.443881820543307185e+03 1.626690291939860034e+00 2.302683566251487512e+00 1.887241194461818594e+00 -3.424952320543306996e+03 1.626690291939860034e+00 4.136122906504657415e+00 4.923715638325692368e+00 -3.435195602362205136e+03 2.440035437939146679e+00 2.484308439998118567e-01 3.899574564287585643e-01 6.889763779472559690e-01 2.440035437974374666e-01 1.101598059409865799e-01 5.868858776468375421e-02 6.889763779472559690e-01 2.440035437974374666e-01 1.877651913276210394e-01 2.139537501013232257e-01 6.889763779472559690e-01 2.440035437974374666e-01 5.232207514534247261e-01 7.139901514893065571e-01 1.033464566935435869e+00 1.626690291920289133e-01 4.027005673277196385e-01 4.095900969310201090e-01 1.033464566935435869e+00 1.626690291920289133e-01 6.941158628734072078e-01 6.725958827644239468e-01 6.889763779472559690e-01 2.440035437974374666e-01 2.323404317473657527e-02 2.326585557837681020e-02 6.889763779472559690e-01 2.440035437974374666e-01 9.479522441454989456e-01 9.854139233738320458e-01 6.889763779472559690e-01 2.440035437974374666e-01 7.574041794140572853e-03 6.804821731469645231e-03 6.889763779472559690e-01 2.440035437974374666e-01 1.823642678294087882e-01 1.973530160298291314e-01 4.370965275590550370e+00 1.220017718960564324e+00 1.278020243502270281e+00 1.354514990727536006e+00 3.833472105590550960e+00 1.220017718960564324e+00 1.085847310613671617e-02 2.569497282012335806e-02 2.908516845590551014e+00 1.220017718960564324e+00 5.610269295984407378e+00 5.520041376796037014e+00 3.265252385590550865e+00 1.220017718960564324e+00 6.055816736030019687e-01 5.747810595186038096e-01 8.603249201592495510e-01 4.688660995621098948e-01 2.790002993698647571e-01 3.279842676691034908e-01 1.219919936755067491e+00 4.688660995621098948e-01 1.442606522950055138e-05 1.491693054360499924e-03 7.080365757761930556e-01 4.688660995621098948e-01 1.617341067801370208e-03 1.254910523844999896e-02 7.080365757761930556e-01 4.688660995621098948e-01 2.044792057037486455e+00 2.244359412156447409e+00 2.083236220472440891e+03 1.525022148700699983e-03 4.790210303953012865e-04 6.931048615367626630e-04 2.083236220472440891e+03 1.525022148700699983e-03 6.386655484238610778e-04 6.925780977300107248e-04 2.083236220472440891e+03 1.525022148700699983e-03 5.461843966760548431e-03 5.612953532439995258e-03 2.083236220472440891e+03 1.525022148700699983e-03 2.895572410405234005e-03 3.358748283076614174e-03 5.788976377952755215e+00 2.440035437921119765e-01 6.761623279485033666e-02 4.773697951045862559e-02 5.788976377952755215e+00 2.440035437921119765e-01 2.312032792397136771e-01 2.428339984267470775e-01 5.788976377952755215e+00 2.440035437921119765e-01 2.479539574294531978e-01 1.934133462267788317e-01 6.798976377952755890e+00 2.440035437921119765e-01 2.911384375865001539e-01 2.735284267969381178e-01 5.511811023622046335e-01 3.050044297401397486e-01 1.065013542006043146e+00 9.968080171477281537e-01 -3.448818897637795367e+00 3.050044297401397486e-01 8.968630012771620919e-02 9.758854821974487226e-02
-3.443875915031496334e+03 1.385198060547885524e+00 2.102616782641284487e+00 1.703221851793610631e+00 -3.424946415031496144e+03 1.385198060547885524e+00 3.710515333996687204e+00 4.554964063724868062e+00 -3.435191665354330780e+03 2.077797090808615188e+00 1.898009937052090867e-01 2.739190900675112506e-01 7.283464566862676293e-01 2.077797090879967279e-01 9.003476560071069223e-02 4.250095781563129754e-02 7.283464566862676293e-01 2.077797090879967279e-01 1.566186008466243507e-01 1.783610947486307663e-01 7.283464566862676293e-01 2.077797090879967279e-01 4.403304724391021718e-01 6.126393363825514138e-01 1.092519685043953359e+00 1.385198060530267727e-01 3.612437982819972082e-01 3.707814289999720736e-01 1.092519685043953359e+00 1.385198060530267727e-01 6.385219161094222162e-01 6.052159219314474647e-01 7.283464566862676293e-01 2.077797090879967279e-01 1.684660857220493177e-02 1.749087178439713564e-02 7.283464566862676293e-01 2.077797090879967279e-01 9.348202383168762175e-01 9.692528237346957898e-01 7.283464566862676293e-01 2.077797090879967279e-01 5.833360895043966134e-03 4.926187296240286916e-03 7.283464566862676293e-01 2.077797090879967279e-01 1.495767159404060298e-01 1.665213102018557600e-01 4.378839291338581852e+00 1.038898545411023555e+00 1.103710161442708282e+00 1.166150185535756778e+00 3.841346121338582442e+00 1.038898545411023555e+00 8.592288571975087094e-03 2.060979199870273393e-02 2.916390861338582496e+00 1.038898545411023555e+00 5.457048488573932765e+00 5.237687881907172383e+00 3.273126401338582347e+00 1.038898545411023555e+00 4.966999357035791207e-01 4.747524781789160264e-01 8.808135815082887010e-01 3.992600281597720735e-01 2.303711709944351038e-01 2.746825738984809973e-01 1.240408598104106641e+00 3.992600281597720735e-01 3.138820692376054373e-07 1.046787162999189644e-03 7.285252371252322057e-01 3.992600281597720735e-01 5.582761765967756340e-04 7.255730399674954756e-03 7.285252371252322057e-01 3.992600281597720735e-01 2.080546026851241681e+00 2.277036368466899052e+00 2.089535433070866020e+03 1.298623181763777041e-03 3.733744502321444201e-04 5.573827903131079635e-04 2.089535433070866020e+03 1.298623181763777041e-03 5.769066641937049952e-04 5.830398492317592817e-04 2.089535433070866020e+03 1.298623181763777041e-03 5.387243439763970791e-03 5.523090218582561370e-03 2.089535433070866020e+03 1.298623181763777041e-03 2.606779893445862039e-03 2.997628980256319704e-03 5.828346456692912625e+00 2.077797090822040282e-01 5.576126521584152257e-02 3.694866564661816732e-02 5.828346456692912625e+00 2.077797090822040282e-01 1.961302985122051756e-01 2.005252957934841318e-01 5.828346456692912625e+00 2.077797090822040282e-01 2.049046540339563294e-01 1.563254869118360646e-01 6.838346456692913300e+00 2.077797090822040282e-01 2.514031499241796697e-01 2.348467585151593207e-01 5.826771653543305618e-01 2.597246363527547230e-01 9.749348346701891543e-01 8.930088062155872031e-01 -3.417322834645669438e+00 2.597246363527547230e-01 6.770582757263914064e-02 7.817394224348332699e-02
-3.443870009519685482e+03 1.169072610798772560e+00 1.911498191442204897e+00 1.538351291213533756e+00 -3.424940509519685293e+03 1.169072610798772560e+00 3.456852995535879991e+00 4.207781256821004234e+00 -3.435187728346456879e+03 1.753608916186404354e+00 1.233952451802508565e-01 1.887076478942295021e-01 7.677165354398312047e-01 1.753608916137036067e-01 6.998837641094467210e-02 3.081828733654045846e-02 7.677165354398312047e-01 1.753608916137036067e-01 1.342467471182777761e-01 1.491664232851983019e-01 7.677165354398312047e-01 1.753608916137036067e-01 3.677333534954747574e-01 5.180715218086902052e-01 1.151574803152470849e+00 1.169072610783099819e-01 3.236581209607254928e-01 3.334846463860458576e-01 1.151574803152470849e+00 1.169072610783099819e-01 5.777077482385151175e-01 5.432369533772883896e-01 7.677165354398312047e-01 1.753608916137036067e-01 1.252583099334287839e-02 1.328574944545735451e-02 7.677165354398312047e-01 1.753608916137036067e-01 9.207898944412120645e-01 9.464383277044102760e-01 7.677165354398312047e-01 1.753608916137036067e-01 3.746155078656107380e-03 4.422671173253406827e-03 7.677165354398312047e-01 1.753608916137036067e-01 1.218960886733364002e-01 1.387338051125478200e-01 4.386713307086613334e+00 8.768044580947343958e-01 9.245147210408122262e-01 9.723451403352242339e-01 3.849220137086613924e+00 8.768044580947343958e-01 7.398482945483585149e-03 1.395833943572326839e-02 2.924264877086613978e+00 8.768044580947343958e-01 5.227868765254930494e+00 4.867141029514031381e+00 3.281000417086613830e+00 8.768044580947343958e-01 4.018407607576703899e-01 3.720101929036325195e-01 9.013022428573276290e-01 3.369655046451304203e-01 1.938437016605865926e-01 2.327594982119484956e-01 1.260897259453145569e+00 3.369655046451304203e-01 1.121731532384669066e-09 2.815492844431310743e-04 7.490138984742711337e-01 3.369655046451304203e-01 6.399830245411369464e-05 3.868412784799174758e-03 7.490138984742711337e-01 3.369655046451304203e-01 2.155500072985045534e+00 2.314395096538295338e+00 2.095834645669291149e+03 1.096005572618417682e-03 2.865992873871375910e-04 4.394491277417846660e-04 2.095834645669291149e+03 1.096005572618417682e-03 5.165112955262594853e-04 4.786643491548985257e-04 2.095834645669291149e+03 1.096005572618417682e-03 5.236254136792786382e-03 5.332153821944191595e-03 2.095834645669291149e+03 1.096005572618417682e-03 2.283172942535186597e-03 2.659003452707676528e-03 5.867716535433070035e+00 1.753608916189462741e-01 4.590224327475202204e-02 2.842037254920158976e-02 5.867716535433070035e+00 1.753608916189462741e-01 1.638508861141143857e-01 1.656401747589582030e-01 5.867716535433070035e+00 1.753608916189462741e-01 1.729630250672826441e-01 1.290641101066890006e-01 6.877716535433070710e+00 1.753608916189462741e-01 2.147009645202794803e-01 2.010791923466813680e-01 6.141732283464564901e-01 2.192011145236825720e-01 8.885614395695443646e-01 7.944836952153532250e-01 -3.385826771653543510e+00 2.192011145236825720e-01 5.166520773432384944e-02 6.272389064413187720e-02
-3.443864104007874175e+03 9.778983382519921275e-01 1.723438366753613282e+00 1.394785007488029471e+00 -3.424934604007873986e+03 9.778983382519921275e-01 3.210384192752649746e+00 3.836070989681706678e+00 -3.435183791338582978e+03 1.466847507388324923e+00 7.123321375283873935e-02 1.279194905446625896e-01 8.070866141788428649e-01 1.466847507344912205e-01 5.134661634702519795e-02 2.163331829923397995e-02 8.070866141788428649e-01 1.466847507344912205e-01 1.127242905740582918e-01 1.244392008566764379e-01 8.070866141788428649e-01 1.466847507344912205e-01 3.026951167275584997e-01 4.233845360442398120e-01 1.210629921260988340e+00 9.778983382519920720e-02 2.862271894579088150e-01 2.920224794596774087e-01 1.210629921260988340e+00 9.778983382519920720e-02 5.161993445909520695e-01 4.823353341602334976e-01 8.070866141788428649e-01 1.466847507344912205e-01 8.881742626297125034e-03 9.770470860496930504e-03 8.070866141788428649e-01 1.466847507344912205e-01 8.993107198333789576e-01 9.164270104088280133e-01 8.070866141788428649e-01 1.466847507344912205e-01 2.478393792464933260e-03 3.853392300539426867e-03 8.070866141788428649e-01 1.466847507344912205e-01 9.877786303570763871e-02 1.123752663730303164e-01 4.394587322834644816e+00 7.334237536916035083e-01 7.745391222558986044e-01 7.990882817845261776e-01 3.857094152834645406e+00 7.334237536916035083e-01 4.874041940994611188e-03 1.011152089351762678e-02 2.932138892834645461e+00 7.334237536916035083e-01 4.902152872690367147e+00 4.440498529962142449e+00 3.288874432834645312e+00 7.334237536916035083e-01 3.203677723518780218e-01 2.844814900815391678e-01 9.217909042063667791e-01 2.818627380367569324e-01 1.603115006035625290e-01 1.913224707712548045e-01 1.281385920802184719e+00 2.818627380367569324e-01 6.584384067903188375e-13 2.121796793906785309e-05 7.695025598233102837e-01 2.818627380367569324e-01 1.080580691999213451e-06 2.493137963539909623e-03 7.695025598233102837e-01 2.818627380367569324e-01 2.251977582322568061e+00 2.314239677605994139e+00 2.102133858267716278e+03 9.167796921145056257e-04 2.046213830639278186e-04 3.536463337776356796e-04 2.102133858267716278e+03 9.167796921145056257e-04 4.716971453853470247e-04 3.908243534569410811e-04 2.102133858267716278e+03 9.167796921145056257e-04 5.026807089540293039e-03 5.045355355145180257e-03 2.102133858267716278e+03 9.167796921145056257e-04 1.945975722484965262e-03 2.356849513444035822e-03 5.907086614173227446e+00 1.466847507383201021e-01 3.685573063913931413e-02 2.155343951886176668e-02 5.907086614173227446e+00 1.466847507383201021e-01 1.327859909728070220e-01 1.388549112519664452e-01 5.907086614173227446e+00 1.466847507383201021e-01 1.440406734186498450e-01 1.086943142531824891e-01 6.917086614173228121e+00 1.466847507383201021e-01 1.859994700828300485e-01 1.689104877146394568e-01 6.456692913385824184e-01 1.833559384228999611e-01 8.054398295832377874e-01 7.043502229074553034e-01 -3.354330708661417582e+00 1.833559384228999611e-01 4.050832295607202649e-02 4.906486994118770817e-02
-3.443858198496063324e+03 8.107156215686861511e-01 1.585040610338708023e+00 1.276743775532537706e+00 -3.424928698496063134e+03 8.107156215686861511e-01 2.960330715742773400e+00 3.435630767383385908e+00 -3.435179854330709077e+03 1.216073432362016593e+00 4.424194952478585630e-02 9.020916884494699362e-02 8.464566929178545251e-01 1.216073432324270009e-01 3.767630451093895161e-02 1.488889116550904008e-02 8.464566929178545251e-01 1.216073432324270009e-01 8.993114837270663187e-02 1.018288447798173513e-01 8.464566929178545251e-01 1.216073432324270009e-01 2.484432434599460893e-01 3.441750232733425952e-01 1.269685039369505830e+00 8.107156215686861511e-02 2.510429719695811968e-01 2.532714772445345264e-01 1.269685039369505830e+00 8.107156215686861511e-02 4.535592134778689277e-01 4.197154326825568438e-01 8.464566929178545251e-01 1.216073432324270009e-01 6.013177175995598062e-03 6.587389785596281522e-03 8.464566929178545251e-01 1.216073432324270009e-01 8.727512378438800900e-01 8.781398107661981811e-01 8.464566929178545251e-01 1.216073432324270009e-01 1.819704618685557976e-03 2.693901721410947320e-03 8.464566929178545251e-01 1.216073432324270009e-01 7.929420245284968249e-02 8.762180487473984758e-02 4.402461338582676298e+00 6.080367161753866823e-01 6.422080643117292764e-01 6.572538690338701750e-01 3.864968168582677333e+00 6.080367161753803540e-01 1.842874314236578586e-03 7.677802129383464076e-03 2.940012908582677387e+00 6.080367161753803540e-01 4.506615515645493453e+00 4.037888363666023217e+00 3.296748448582677238e+00 6.080367161753803540e-01 2.524520743143473522e-01 2.255262540891511402e-01 9.422795655554061511e-01 2.336751336255969702e-01 1.304395841920025223e-01 1.505783605333517461e-01 1.301874582151224091e+00 2.336751336255969702e-01 6.348120886554587662e-17 3.879830749269743728e-07 7.899912211723496558e-01 2.336751336255969702e-01 1.572521415623843550e-09 1.486227784276910897e-03 7.899912211723496558e-01 2.336751336255969702e-01 2.300349713207079816e+00 2.271672796984494092e+00 2.108433070866141861e+03 7.600458952192252387e-04 1.454180264284271509e-04 2.845015177636914510e-04 2.108433070866141861e+03 7.600458952192252387e-04 4.164703295099067212e-04 3.190389035546603493e-04 2.108433070866141861e+03 7.600458952192252387e-04 4.759846552696117040e-03 4.764700542093434563e-03 2.108433070866141861e+03 7.600458952192252387e-04 1.664784504607684295e-03 2.056044404107176902e-03 5.946456692913385744e+00 1.216073432350763678e-01 2.901143497292032677e-02 1.589454689229031353e-02 5.946456692913385744e+00 1.216073432350763678e-01 1.061719090224189366e-01 1.134401596648380722e-01 5.946456692913385744e+00 1.216073432350763678e-01 1.212855701747847792e-01 9.039622980279278519e-02 6.956456692913386419e+00 1.216073432350763678e-01 1.540152645966656741e-01 1.404734221079114997e-01 6.771653543307087908e-01 1.520091790438454771e-01 7.189201492703573004e-01 6.239186922786194023e-01 -3.322834645669291209e+00 1.520091790438454771e-01 3.034955498558137774e-02 3.702357476709833978e-02
-3.443852292984252017e+03 6.661407257872397070e-01 1.413319630011580452e+00 1.170724286567149219e+00 -3.424922792984251828e+03 6.661407257872397070e-01 2.669366695934360045e+00 3.058310362349013545e+00 -3.435175917322834721e+03 9.992110886808596160e-01 2.737898849365984558e-02 6.596366617690176126e-02 8.858267716568661854e-01 9.992110886715857565e-02 2.700012406338050605e-02 1.022707962190468577e-02 8.858267716568661854e-01 9.992110886715857565e-02 6.855278806202591557e-02 8.282859812914525333e-02 8.858267716568661854e-01 9.992110886715857565e-02 2.003119731337703879e-01 2.720844952365583103e-01 1.328740157478023320e+00 6.661407257975439367e-02 2.146781149113302367e-01 2.187809172261390434e-01 1.328740157478023320e+00 6.661407257975439367e-02 3.998129714109832089e-01 3.585939005214955344e-01 8.858267716568661854e-01 9.992110886715857565e-02 3.568013271395116537e-03 4.538140614070258587e-03 8.858267716568661854e-01 9.992110886715857565e-02 8.376310405297709982e-01 8.378886415482408312e-01 8.858267716568661854e-01 9.992110886715857565e-02 1.122595976695547676e-03 1.458179863490315911e-03 8.858267716568661854e-01 9.992110886715857565e-02 6.160216250134634836e-02 6.721651009110789221e-02 4.410335354330707780e+00 4.996055443442674604e-01 5.357231863606023436e-01 5.420749027006123155e-01 3.872842184330708815e+00 4.996055443442616317e-01 9.746557801491357751e-04 4.714485549141412060e-03 2.947886924330708869e+00 4.996055443442616317e-01 4.129882972656582218e+00 3.628998613696581721e+00 3.304622464330708720e+00 4.996055443442616317e-01 1.884079843508955632e-01 1.798556818462411222e-01 9.627682269044450791e-01 1.920038531045893671e-01 1.082328700590480947e-01 1.208159476368333013e-01 1.322363243500263019e+00 1.920038531045893671e-01 1.005261447190173597e-21 1.626186477770264949e-09 8.104798825213885838e-01 1.920038531045893671e-01 1.737321952828779705e-13 6.878789296687533869e-04 8.104798825213885838e-01 1.920038531045893671e-01 2.353018864956307521e+00 2.208093451923413220e+00 2.114732283464566990e+03 6.245069304303284188e-04 1.115632970778861649e-04 2.063802659655600540e-04 2.114732283464566990e+03 6.245069304303284188e-04 3.547704759378053001e-04 2.504913584928044907e-04 2.114732283464566990e+03 6.245069304303284188e-04 4.486736969536266224e-03 4.520840225791650929e-03 2.114732283464566990e+03 6.245069304303284188e-04 1.427342911961070092e-03 1.766852670526570862e-03 5.985826771653543155e+00 9.992110886885263721e-02 2.207159545082124780e-02 1.201137109161671754e-02 5.985826771653543155e+00 9.992110886885263721e-02 8.648716219331835375e-02 9.389456396785571257e-02 5.985826771653543155e+00 9.992110886885263721e-02 1.026325524997841743e-01 7.340081418094529520e-02 6.995826771653543830e+00 9.992110886885263721e-02 1.226292238059199236e-01 1.131519356053246467e-01 7.086614173228347191e-01 1.249013860860658104e-01 6.236511461396360145e-01 5.486902061730029034e-01 -3.291338582677165281e+00 1.249013860860658104e-01 2.263190801330164717e-02 2.879722462154312573e-02
-3.443846387472441165e+03 5.424828855357666235e-01 1.220023360976021376e+00 1.067847232936164126e+00 -3.424916887472440976e+03 5.424828855357666235e-01 2.342148435034748566e+00 2.646327229620875077e+00 -3.435171980314960820e+03 8.137243283036499353e-01 1.609792368926765346e-02 4.372194134254726167e-02 9.251968503958778456e-01 8.137243282957623558e-02 1.922413929448053491e-02 7.337798301244163705e-03 9.251968503958778456e-01 8.137243282957623558e-02 5.222756103638306890e-02 6.720697271630154956e-02 9.251968503958778456e-01 8.137243282957623558e-02 1.587600097315316483e-01 2.059273828680076857e-01 1.387795275586540811e+00 5.424828855445309322e-02 1.812927369649283416e-01 1.859531620663262830e-01 1.387795275586540811e+00 5.424828855445309322e-02 3.464679167986414177e-01 3.119765555765707798e-01 9.251968503958778456e-01 8.137243282957623558e-02 2.242896886634911189e-03 3.496864538815016177e-03 9.251968503958778456e-01 8.137243282957623558e-02 7.865909884523306639e-01 7.894801847371923920e-01 9.251968503958778456e-01 8.137243282957623558e-02 8.519826256156518831e-04 7.972329998094067468e-04 9.251968503958778456e-01 8.137243282957623558e-02 4.607757961586742002e-02 5.229228815732769181e-02 4.418209370078739262e+00 4.068621641526048438e-01 4.435117025015719583e-01 4.428404700813287631e-01 3.880716200078740297e+00 4.068621641526001254e-01 6.054065031429103211e-04 1.551651548939880559e-03 2.955760940078740351e+00 4.068621641526001254e-01 3.802296475421349520e+00 3.162905725034305782e+00 3.312496480078740202e+00 4.068621641526001254e-01 1.499994429986309941e-01 1.334048666259183002e-01 9.832568882534842292e-01 1.563615618043297240e-01 8.979260899198386603e-02 9.873500390185548092e-02 1.342851904849302169e+00 1.563615618043297240e-01 2.614668723694353932e-27 1.512522026555182208e-12 8.309685438704277338e-01 1.563615618043297240e-01 1.424888050921756158e-18 4.986693928235403847e-04 8.309685438704277338e-01 1.563615618043297240e-01 2.426738269691020911e+00 2.136372397438778048e+00 2.121031496062992119e+03 5.085777051907522210e-04 7.798269844702731895e-05 1.494196007797056610e-04 2.121031496062992119e+03 5.085777051907522210e-04 3.130256420782834780e-04 2.001761766051289202e-04 2.121031496062992119e+03 5.085777051907522210e-04 4.204312642076403310e-03 4.243635717634660839e-03 2.121031496062992119e+03 5.085777051907522210e-04 1.214470645249729345e-03 1.522270149842160861e-03 6.025196850393700565e+00 8.137243283052023046e-02 1.637222546954978861e-02 9.007508267508804178e-03 6.025196850393700565e+00 8.137243283052023046e-02 7.018415142000003493e-02 7.735212296841004198e-02 6.025196850393700565e+00 8.137243283052023046e-02 8.095042380778087743e-02 5.803783010798171244e-02 7.035196850393701240e+00 8.137243283052023046e-02 1.023052441324965173e-01 9.031349995652758478e-02 7.401574803149606474e-01 1.017155410381502950e-01 5.347416149259499596e-01 4.785298598951652216e-01 -3.259842519685039353e+00 1.017155410381502950e-01 1.592601788241706368e-02 2.254249144360072343e-02
-3.443840481960630314e+03 4.378533815332800172e-01 1.028872447643440102e+00 9.737250122966476518e-01 -3.424910981960630124e+03 4.378533815332800172e-01 2.015274643339360239e+00 2.230887752033164695e+00 -3.435168043307086919e+03 6.567800722999200813e-01 1.270067217541634604e-02 2.274812443968126166e-02 9.645669291348895058e-01 6.567800722932826130e-02 1.386805334377560518e-02 5.281988231026374728e-03 9.645669291348895058e-01 6.567800722932826130e-02 3.966425719868339056e-02 5.280664645489650810e-02 9.645669291348895058e-01 6.567800722932826130e-02 1.270094374350110022e-01 1.579401837739784764e-01 1.446850393695058301e+00 4.378533815406550345e-02 1.553666434023582843e-01 1.570770491925169154e-01 1.446850393695058301e+00 4.378533815406550345e-02 2.943468916777106092e-01 2.656855910481273342e-01 9.645669291348895058e-01 6.567800722932826130e-02 1.457747877175068381e-03 2.258094247113743951e-03 9.645669291348895058e-01 6.567800722932826130e-02 7.320327405307284208e-01 7.351429651727314774e-01 9.645669291348895058e-01 6.567800722932826130e-02 6.629076625075806025e-04 6.752857436933214132e-04 9.645669291348895058e-01 6.567800722932826130e-02 3.391581579036984789e-02 4.037630742832425124e-02 4.426083385826770744e+00 3.283900361485258546e-01 3.412821438689687681e-01 3.580546544783512197e-01 3.888590215826771779e+00 3.283900361485219133e-01 1.259420456397585821e-04 4.702572093945491926e-04 2.963634955826771833e+00 3.283900361485219133e-01 3.353437206527439152e+00 2.701633949679429048e+00 3.320370495826771684e+00 3.283900361485219133e-01 1.349646386045646740e-01 9.151145049379036389e-02 1.003745549602523157e+00 1.262038681825044806e-01 7.394320112051985805e-02 7.635481754995235293e-02 1.363340566198341097e+00 1.262038681825044806e-01 1.117012729879392860e-33 3.042348991837773268e-16 8.514572052194666618e-01 1.262038681825044806e-01 8.641376122911172544e-25 1.736337643763811425e-04 8.514572052194666618e-01 1.262038681825044806e-01 2.465368311175383020e+00 2.003968953455132596e+00 2.127330708661417248e+03 4.104875451856546662e-04 5.057967125683850959e-05 1.140789177675457860e-04 2.127330708661417248e+03 4.104875451856546662e-04 2.743179502071726528e-04 1.770909960257508907e-04 2.127330708661417248e+03 4.104875451856546662e-04 3.905020801794885192e-03 3.917176936533544804e-03 2.127330708661417248e+03 4.104875451856546662e-04 1.024331083552741184e-03 1.273639717411977502e-03 6.064566929133857975e+00 6.567800722970458527e-02 1.268173038605528366e-02 6.672017582185154824e-03 6.064566929133857975e+00 6.567800722970458527e-02 5.420781981168393965e-02 6.024947637228918185e-02 6.064566929133857975e+00 6.567800722970458527e-02 6.389055487428374480e-02 4.431258246660432776e-02 7.074566929133858650e+00 6.567800722970458527e-02 8.549838190498836032e-02 7.297516815245724819e-02 7.716535433070865757e-01 8.209750903713072812e-02 4.578660551289416292e-01 4.104608063237575322e-01 -3.228346456692913424e+00 8.209750903713072812e-02 1.031994741210490694e-02 1.652870139305032127e-02
-3.443834576448819007e+03 3.502627764249202080e-01 8.667051010079882545e-01 8.962255863901673614e-01 -3.424905076448818818e+03 3.502627764249202080e-01 1.660445161680655257e+00 1.855551136592978212e+00 -3.435164106299213017e+03 5.253941646465909443e-01 1.274599479656773372e-02 1.068586332385117882e-02 1.003937007873901166e+00 5.253941646410646704e-02 1.047296511536986198e-02 3.305383646054213878e-03 1.003937007873901166e+00 5.253941646410646704e-02 2.903189062242691326e-02 3.914913192444538503e-02 1.003937007873901166e+00 5.253941646410646704e-02 9.483860593656177895e-02 1.220957250063780947e-01 1.505905511818127707e+00 3.502627764175515745e-02 1.308624329243705808e-01 1.340842397300387179e-01 1.505905511818127707e+00 3.502627764175515745e-02 2.429787291004528726e-01 2.174481090348684142e-01 1.003937007873901166e+00 5.253941646410646704e-02 9.547722611933153478e-04 1.313266400477189387e-03 1.003937007873901166e+00 5.253941646410646704e-02 6.789918053144349264e-01 6.837336379157347155e-01 1.003937007873901166e+00 5.253941646410646704e-02 3.936496704486357212e-04 4.998162938895774282e-04 1.003937007873901166e+00 5.253941646410646704e-02 2.511521338084164376e-02 3.131753244468622743e-02 4.433957401574802226e+00 2.626970823203609862e-01 2.611619931279320905e-01 2.877762235674475866e-01 3.896464231574803261e+00 2.626970823203576000e-01 6.712817466174980026e-06 7.044347234545036453e-04 2.971508971574803315e+00 2.626970823203576000e-01 2.856301370188976563e+00 2.283034312196128734e+00 3.328244511574803166e+00 2.626970823203576000e-01 1.061827648361873544e-01 6.949208203478875190e-02 1.024234210951562307e+00 1.009573504053957044e-01 6.116930665881614021e-02 5.794979446529342076e-02 1.383829227547380247e+00 1.009573504053957044e-01 7.837966067073927470e-41 1.297981528926164766e-20 8.719458665685058119e-01 1.009573504053957044e-01 3.872323144161938541e-32 1.923460382339069779e-05 8.719458665685058119e-01 1.009573504053957044e-01 2.503485582889350081e+00 1.836121393632429211e+00 2.133629921259842376e+03 3.283713529004497387e-04 3.825453725097498707e-05 8.785135077073694284e-05 2.133629921259842376e+03 3.283713529004497387e-04 2.132414410155674897e-04 1.504805232986140861e-04 2.133629921259842376e+03 3.283713529004497387e-04 3.617522573102383444e-03 3.566786752838213385e-03 2.133629921259842376e+03 3.283713529004497387e-04 8.471687991575310890e-04 1.045888097537808585e-03 6.103937007874015386e+00 5.253941646407167543e-02 1.081375485480365675e-02 5.037919656540871226e-03 6.103937007874015386e+00 5.253941646407167543e-02 4.334429743502846849e-02 4.564984544068483030e-02 6.103937007874015386e+00 5.253941646407167543e-02 5.156078212936263810e-02 3.276981681255031198e-02 7.113937007874016061e+00 5.253941646407167543e-02 6.875206138942539791e-02 5.688682953674206039e-02 8.031496062992125040e-01 6.567427058008960816e-02 3.896543285639740839e-01 3.432100750916299292e-01 -3.196850393700787496e+00 6.567427058008960816e-02 7.421605798801129798e-03 1.173966001316461248e-02
-3.443828670937008155e+03 2.777038333984352958e-01 7.375838220771844256e-01 8.366676767045767571e-01 -3.424899170937007966e+03 2.777038333984352958e-01 1.324022228847875127e+00 1.495923825691978681e+00 -3.435160169291338661e+03 4.165557500938584790e-01 1.030037881877792806e-02 6.070581375371775570e-03 1.043307086612912826e+00 4.165557501006887653e-02 7.255334294212658144e-03 2.183477024039361288e-03 1.043307086612912826e+00 4.165557501006887653e-02 2.099103419713119201e-02 2.954865132135927816e-02 1.043307086612912826e+00 4.165557501006887653e-02 6.773817500659146118e-02 9.257843831466722184e-02 1.564960629926645197e+00 2.777038333923639857e-02 1.052905840276349564e-01 1.139154246506158957e-01 1.564960629926645197e+00 2.777038333923639857e-02 1.996936506320102778e-01 1.767954797168478365e-01 1.043307086612912826e+00 4.165557501006887653e-02 8.583711587903464571e-04 6.032064981017236155e-04 1.043307086612912826e+00 4.165557501006887653e-02 6.286516791594892739e-01 6.341442245512329823e-01 1.043307086612912826e+00 4.165557501006887653e-02 2.974945460938896533e-04 2.221119312917036002e-04 1.043307086612912826e+00 4.165557501006887653e-02 1.847620052214389574e-02 2.401492908960324579e-02 4.441831417322833708e+00 2.082778750487690178e-01 2.125796783489646846e-01 2.348387334029790330e-01 3.904338247322834743e+00 2.082778750487662700e-01 8.737193115373733784e-08 6.315133565168586744e-04 2.979382987322834797e+00 2.082778750487662700e-01 2.432368111996134452e+00 1.920490090487047663e+00 3.336118527322834648e+00 2.082778750487662700e-01 7.274193120149051450e-02 5.446547863935368577e-02 1.044722872300601235e+00 8.004345623963581013e-02 4.618188491746280655e-02 4.527905304204286885e-02 1.404317888896419175e+00 8.004345623963581013e-02 9.033424959829864708e-49 1.159603704979721813e-25 8.924345279175447399e-01 8.004345623963581013e-02 1.281995977764037998e-40 4.919362423161878400e-07 8.924345279175447399e-01 8.004345623963581013e-02 2.563487000743670308e+00 1.626697327630352685e+00 2.139929133858267505e+03 2.603473438109606781e-04 2.438454556310237014e-05 7.010360083272626681e-05 2.139929133858267505e+03 2.603473438109606781e-04 1.701970093664726823e-04 1.128753905075846218e-04 2.139929133858267505e+03 2.603473438109606781e-04 3.330177581757404106e-03 3.227305267047751725e-03 2.139929133858267505e+03 2.603473438109606781e-04 7.099628612786894983e-04 8.642396698309294826e-04 6.143307086614172796e+00 4.165557500975337890e-02 8.454496294630747463e-03 4.013155396295494705e-03 6.143307086614172796e+00 4.165557500975337890e-02 3.508758861254461514e-02 3.648251130911083634e-02 6.143307086614172796e+00 4.165557500975337890e-02 4.182277092409000807e-02 2.472267869716073679e-02 7.153307086614173471e+00 4.165557500975337890e-02 5.463293588744617957e-02 4.509899982400412954e-02 8.346456692913384323e-01 5.206946876219172710e-02 3.252265495837374787e-01 2.859144943710733577e-01 -3.165354330708661568e+00 5.206946876219172710e-02 5.560398226476932076e-03 8.372371144318052280e-03
-3.443822765425197304e+03 2.182189062806601798e-01 6.365660181276812102e-01 7.759587135468291041e-01 -3.424893265425197114e+03 2.182189062806601798e-01 1.037124984661903948e+00 1.180984386561148680e+00 -3.435156232283464760e+03 3.273283594178959532e-01 6.449340543999235870e-03 3.601309743779256955e-03 1.082677165351924486e+00 3.273283594234657062e-02 5.099643907828689017e-03 1.360115190407531604e-03 1.082677165351924486e+00 3.273283594234657062e-02 1.627474708980743145e-02 2.291231387894918786e-02 1.082677165351924486e+00 3.273283594234657062e-02 4.664563923543156576e-02 6.891309006820128813e-02 1.624015748035162687e+00 2.182189062757092929e-02 8.417322200199173210e-02 9.296644162594680516e-02 1.624015748035162687e+00 2.182189062757092929e-02 1.650415893370958675e-01 1.453589963452504574e-01 1.082677165351924486e+00 3.273283594234657062e-02 6.772425036814653425e-04 2.986317043412388644e-04 1.082677165351924486e+00 3.273283594234657062e-02 5.790899012454281403e-01 5.783885751703907729e-01 1.082677165351924486e+00 3.273283594234657062e-02 3.510204050712054298e-04 1.245640445870576740e-04 1.082677165351924486e+00 3.273283594234657062e-02 1.379997751448413211e-02 1.796728377346634362e-02 4.449705433070865190e+00 1.636641797092788786e-01 1.653505767743664590e-01 1.883307934455567823e-01 3.912212263070866225e+00 1.636641797092766304e-01 2.736456016372154508e-10 4.126190958209955350e-04 2.987257003070866279e+00 1.636641797092766304e-01 2.079862030626776104e+00 1.611679956613549569e+00 3.343992543070866130e+00 1.636641797092766304e-01 4.713713913420366358e-02 3.536951409142423397e-02 1.065211533649640385e+00 6.289792712494338134e-02 3.168467412710714026e-02 3.634686652918901750e-02 1.424806550245458325e+00 6.289792712494338134e-02 1.710036220760192294e-57 2.152678676107579908e-31 9.129231892665838899e-01 6.289792712494338134e-02 3.135568779433501339e-50 2.420617577609806443e-09 9.129231892665838899e-01 6.289792712494338134e-02 2.514922622467983704e+00 1.417569661499291200e+00 2.146228346456692634e+03 2.045802246365983001e-04 1.107936339249059676e-05 5.278203210962813165e-05 2.146228346456692634e+03 2.045802246365983001e-04 1.439287325642569040e-04 8.085587824842657700e-05 2.146228346456692634e+03 2.045802246365983001e-04 2.995823773112925564e-03 2.945338776574470130e-03 2.146228346456692634e+03 2.045802246365983001e-04 5.901410729152931339e-04 7.094779011089978821e-04 6.182677165354330207e+00 3.273283594185542184e-02 5.974661360677430665e-03 3.381184574340381430e-03 6.182677165354330207e+00 3.273283594185542184e-02 2.697253220375498556e-02 2.912370791270730078e-02 6.182677165354330207e+00 3.273283594185542184e-02 3.359754095119969752e-02 1.822122338137274061e-02 7.192677165354330882e+00 3.273283594185542184e-02 4.212096774043348063e-02 3.745391128354312593e-02 8.661417322834643606e-01 4.091604492731928250e-02 2.580165805049849381e-01 2.387053589951851629e-01 -3.133858267716535639e+00 4.091604492731928250e-02 4.583107225110758486e-03 6.377278279115787887e-03
-3.443816859913385997e+03 1.699516893263759154e-01 5.478920826086007834e-01 7.154576240222344508e-01 -3.424887359913385808e+03 1.699516893263759154e-01 8.067279185042789402e-01 9.436110797097864156e-01 -3.435152295275590859e+03 2.549275339920612504e-01 4.396143538963718199e-03 1.540357296721883186e-03 1.122047244090936147e+00 2.549275339965568349e-02 3.551984426683813933e-03 1.003268065254311805e-03 1.122047244090936147e+00 2.549275339965568349e-02 1.342771250539529296e-02 1.800369965347098714e-02 1.122047244090936147e+00 2.549275339965568349e-02 3.167442296350595626e-02 4.863171327007697470e-02 1.683070866143680178e+00 1.699516893257098371e-02 6.986493887522282620e-02 7.412143617943611762e-02 1.683070866143680178e+00 1.699516893257098371e-02 1.314654638137209841e-01 1.145846185860988770e-01 1.122047244090936147e+00 2.549275339965568349e-02 3.063462073019277776e-04 4.208091840663745172e-04 1.122047244090936147e+00 2.549275339965568349e-02 5.273417571047765984e-01 5.147517917250120645e-01 1.122047244090936147e+00 2.549275339965568349e-02 3.516994031632419081e-04 1.289771850093784315e-04 1.122047244090936147e+00 2.549275339965568349e-02 1.089334547066069837e-02 1.391472532047574595e-02 4.457579448818897561e+00 1.274637669953501973e-01 1.222843758457721058e-01 1.485135089854564827e-01 3.920086278818897707e+00 1.274637669953520847e-01 2.045599997729440602e-13 1.347407811086925931e-04 2.995131018818897761e+00 1.274637669953520847e-01 1.737566024661228337e+00 1.313785702554826296e+00 3.351866558818897612e+00 1.274637669953520847e-01 3.413143450138438062e-02 2.221672000840167055e-02 1.085700194998679535e+00 4.898571417267784389e-02 2.226942674185963811e-02 2.974798166590563245e-02 1.445295211594497475e+00 4.898571417267784389e-02 5.316942741812430656e-67 8.267428820127619489e-38 9.334118506156230399e-01 4.898571417267784389e-02 5.665760909751771874e-61 2.176383943791636625e-12 9.334118506156230399e-01 4.898571417267784389e-02 2.194374835410017877e+00 1.205092103455917441e+00 2.152527559055118218e+03 1.593297087441896309e-04 5.541648072581906886e-06 3.688322522338603532e-05 2.152527559055118218e+03 1.593297087441896309e-04 1.080747921662747246e-04 5.688856385518282203e-05 2.152527559055118218e+03 1.593297087441896309e-04 2.654361810454408492e-03 2.664496662100044200e-03 2.152527559055118218e+03 1.593297087441896309e-04 4.595969380997446904e-04 5.799956853211453520e-04 6.222047244094488505e+00 2.549275339907033922e-02 5.163425877389267275e-03 2.990567631596788723e-03 6.222047244094488505e+00 2.549275339907033922e-02 2.004965931563899850e-02 2.174307524523612367e-02 6.222047244094488505e+00 2.549275339907033922e-02 2.535212421967391813e-02 1.297757795735738490e-02 7.232047244094488292e+00 2.549275339907049881e-02 3.301423676805224916e-02 3.006648610784388304e-02 8.976377952755907330e-01 3.186594174883802116e-02 2.088098018573724679e-01 1.947880961192864913e-01 -3.102362204724409267e+00 3.186594174883802116e-02 4.189185182464027178e-03 4.969719779225411672e-03
-3.443810954401575145e+03 1.311841023968811359e-01 4.598734553542606074e-01 6.518395147054509842e-01 -3.424881454401574956e+03 1.311841023968811359e-01 5.981355223697751855e-01 7.411725273272294912e-01 -3.435148358267716958e+03 1.967761535973171494e-01 4.705505954643812369e-03 3.411790842388408317e-04 1.161417322829947807e+00 1.967761536009089707e-02 2.169827020659303735e-03 8.311064741627406140e-04 1.161417322829947807e+00 1.967761536009089707e-02 1.169373164249249905e-02 1.455186385759033030e-02 1.161417322829947807e+00 1.967761536009089707e-02 2.269938931376763031e-02 3.213767526673696334e-02 1.742125984252197668e+00 1.311841023963490095e-02 5.961113382818799405e-02 6.176400199722015955e-02 1.742125984252197668e+00 1.311841023963490095e-02 9.974036137358423260e-02 8.759416052563244459e-02 1.161417322829947807e+00 1.967761536009089707e-02 5.645863602978349477e-05 5.086105596055734120e-04 1.161417322829947807e+00 1.967761536009089707e-02 4.741306565744355939e-01 4.535509655559330500e-01 1.161417322829947807e+00 1.967761536009089707e-02 1.798047459365734570e-04 1.083967475794365032e-04 1.161417322829947807e+00 1.967761536009089707e-02 8.358771273865315057e-03 1.061896669452643861e-02 4.465453464566929043e+00 9.838807679736076561e-02 9.399771465123142600e-02 1.156256196345278320e-01 3.927960294566929189e+00 9.838807679736223666e-02 3.628305336386985534e-17 1.271806009677788491e-05 3.003005034566929243e+00 9.838807679736223666e-02 1.429509217727674475e+00 1.038311419384427392e+00 3.359740574566929094e+00 9.838807679736223666e-02 2.511902489322784954e-02 1.737907538584202577e-02 1.106188856347718685e+00 3.781160969588169551e-02 1.704623369213710202e-02 2.344549618038310745e-02 1.465783872943536625e+00 3.781160969588169551e-02 2.715329033425641926e-77 6.552893653043214818e-45 9.539005119646621900e-01 3.781160969588169551e-02 7.563310371602557575e-73 3.534204061230041008e-16 9.539005119646621900e-01 3.781160969588169551e-02 1.711589573425987609e+00 9.604876763256525729e-01 2.158826771653543346e+03 1.229850959967027904e-04 2.144111312683538537e-06 2.498254407292297102e-05 2.158826771653543346e+03 1.229850959967027904e-04 7.645955321932944456e-05 4.091707470674725957e-05 2.158826771653543346e+03 1.229850959967027904e-04 2.353917604667304150e-03 2.326793460405473905e-03 2.158826771653543346e+03 1.229850959967027904e-04 3.483965603319446377e-04 4.720306277243252295e-04 6.261417322834645915e+00 1.967761535947239529e-02 4.920187764618978721e-03 2.269841763144059103e-03 6.261417322834645915e+00 1.967761535947239529e-02 1.430409826684635004e-02 1.642978760000598712e-02 6.261417322834645915e+00 1.967761535947239529e-02 1.921556913964276095e-02 8.672800573951495312e-03 7.271417322834645702e+00 1.967761535947251672e-02 2.748493599983197616e-02 2.336777000910408852e-02 9.291338582677166613e-01 2.459701919934055916e-02 1.722386513727034163e-01 1.549829466140620893e-01 -3.070866141732283339e+00 2.459701919934055916e-02 3.660492029166840383e-03 3.987196894467133317e-03
-3.443805048889763839e+03 1.003597432012186680e-01 3.809624117987651659e-01 5.826782574280480187e-01 -3.424875548889763650e+03 1.003597432012186680e-01 4.027419262764366792e-01 5.477075614115755053e-01 -3.435144421259842602e+03 1.505396148018280089e-01 5.070829091111368238e-03 3.318095999443701645e-05 1.200787401568959467e+00 1.505396148094038933e-02 1.485154297061558977e-03 5.832416331083326543e-04 1.200787401568959467e+00 1.505396148094038933e-02 9.962110496278528404e-03 1.193180717407623867e-02 1.200787401568959467e+00 1.505396148094038933e-02 1.571785221960719792e-02 2.170859700328124989e-02 1.801181102360715158e+00 1.003597432029021234e-02 4.882101489115928811e-02 5.270807091917641823e-02 1.801181102360715158e+00 1.003597432029021234e-02 7.325535476594106921e-02 6.963652931283971503e-02 1.200787401568959467e+00 1.505396148094038933e-02 4.552863431392408758e-05 2.974023949035612909e-04 1.200787401568959467e+00 1.505396148094038933e-02 4.196380394588267171e-01 3.966957907970894426e-01 1.200787401568959467e+00 1.505396148094038933e-02 7.492753562478922814e-05 6.633140352404061054e-05 1.200787401568959467e+00 1.505396148094038933e-02 7.225230881146025089e-03 7.690423352862293255e-03 4.473327480314960525e+00 7.526980740165842287e-02 7.368245187075835034e-02 8.565668935153473995e-02 3.935834310314960671e+00 7.526980740165961636e-02 1.520297747752934527e-21 3.070423096198788146e-07 3.010879050314960725e+00 7.526980740165961636e-02 1.173749416117997546e+00 8.154989681447489813e-01 3.367614590314960576e+00 7.526980740165961636e-02 1.599486944496518806e-02 1.397432247929673681e-02 1.126677517696757613e+00 2.892700693009222015e-02 1.268318837176355546e-02 1.726569669127715409e-02 1.486272534292575553e+00 2.892700693009222015e-02 2.277648746367474210e-88 1.070529907589964284e-52 9.743891733137011180e-01 2.892700693009222015e-02 7.458942707111714867e-86 1.033970122729251755e-20 9.743891733137011180e-01 2.892700693009222015e-02 1.237668513090082412e+00 7.252949524800056391e-01 2.165125984251968475e+03 9.408725925207467821e-05 3.951774336403256485e-07 1.582430625641360373e-05 2.165125984251968475e+03 9.408725925207467821e-05 5.774669687871625154e-05 2.927401785146357442e-05 2.165125984251968475e+03 9.408725925207467821e-05 2.088900523792585999e-03 1.984011223944154821e-03 2.165125984251968475e+03 9.408725925207467821e-05 2.804214617032648035e-04 3.748505197324474860e-04 6.300787401574803326e+00 1.505396148033188303e-02 3.682070164180987343e-03 1.553110201817975216e-03 6.300787401574803326e+00 1.505396148033188303e-02 1.021732447110386063e-02 1.291447840850847538e-02 6.300787401574803326e+00 1.505396148033188303e-02 1.384690971395474528e-02 5.339312480493962031e-03 7.310787401574803113e+00 1.505396148033197323e-02 2.172992674053195877e-02 1.758153591629943446e-02 9.606299212598425896e-01 1.881745185041490409e-02 1.352679548089212314e-01 1.259236763270228376e-01 -3.039370078740157410e+00 1.881745185041490409e-02 2.635798650023845040e-03 3.543281386352631433e-03
-3.443799143377952987e+03 7.609576472075192666e-02 3.050663337896055149e-01 5.203989071604299133e-01 -3.424869643377952798e+03 7.609576472075192666e-02 2.642602840537666142e-01 3.933384698378898370e-01 -3.435140484251968701e+03 1.141436470811278969e-01 2.789238144096363187e-03 1.341728848594992617e-06 1.240157480307971127e+00 1.141436470870604326e-02 7.307237334520355057e-04 3.415486358772823645e-04 1.240157480307971127e+00 1.141436470870604326e-02 7.844260919222393116e-03 9.743228444343287470e-03 1.240157480307971127e+00 1.141436470870604326e-02 9.679010584515009355e-03 1.565255134637177567e-02 1.860236220469232649e+00 7.609576472207020721e-03 3.748716521286815651e-02 4.251261539160339914e-02 1.860236220469232649e+00 7.609576472207020721e-03 5.705249667472832992e-02 5.357970497693641948e-02 1.240157480307971127e+00 1.141436470870604326e-02 1.378622864241206840e-04 7.423959088836622297e-05 1.240157480307971127e+00 1.141436470870604326e-02 3.665477757581922513e-01 3.469797477926959139e-01 1.240157480307971127e+00 1.141436470870604326e-02 1.520509079224073232e-04 1.527769424739519450e-05 1.240157480307971127e+00 1.141436470870604326e-02 6.338216857410593728e-03 5.746344706908939823e-03 4.481201496062992007e+00 5.707182354067982105e-02 5.953418342805588681e-02 6.159656292771959613e-02 3.943708326062992153e+00 5.707182354068073699e-02 1.500091063294463931e-26 1.864759801953770434e-09 3.018753066062992207e+00 5.707182354068073699e-02 9.524828022150015894e-01 6.383869553800470831e-01 3.375488606062992059e+00 5.707182354068073699e-02 1.284085582758850465e-02 1.029284222196682683e-02 1.147166179045796763e+00 2.193332349403447415e-02 9.562663957757400190e-03 1.208016586002201402e-02 1.506761195641614703e+00 2.193332349403447415e-02 3.138013738477640607e-100 3.602158552187651413e-61 9.948778346627402680e-01 2.193332349403447415e-02 5.434433386555157756e-100 5.446914699206384225e-26 9.948778346627402680e-01 2.193332349403447415e-02 8.498830448342846733e-01 5.229514246455638782e-01 2.171425196850393604e+03 7.133977942585122860e-05 2.872841905279128422e-08 1.142672434562263519e-05 2.171425196850393604e+03 7.133977942585122860e-05 4.547738854666805055e-05 1.938940764967524315e-05 2.171425196850393604e+03 7.133977942585122860e-05 1.834401374741681306e-03 1.703422465223034150e-03 2.171425196850393604e+03 7.133977942585122860e-05 2.262974619705611758e-04 2.904807912366713131e-04 6.340157480314960736e+00 1.141436470813611548e-02 2.448113695188911237e-03 1.191879132407607086e-03 6.340157480314960736e+00 1.141436470813611548e-02 7.865100830774093485e-03 9.752597424840910717e-03 6.340157480314960736e+00 1.141436470813611548e-02 9.246899199195657629e-03 3.647546718395284441e-03 7.350157480314960523e+00 1.141436470813618660e-02 1.643311425311301185e-02 1.305902839856933062e-02 9.921259842519685179e-01 1.426795588517018425e-02 1.036314910891012325e-01 1.012189015910700818e-01 -3.007874015748031482e+00 1.426795588517018425e-02 1.598233730306441959e-03 2.857807044306390990e-03
-3.443793237866142135e+03 5.718525227627490465e-02 2.337419756214766109e-01 4.609070281612031583e-01 -3.424863737866141946e+03 5.718525227627490465e-02 1.825964022428670230e-01 3.002197045726064939e-01 -3.435136547244094800e+03 8.577787841441236738e-02 6.644778988446031461e-04 2.217931300749101724e-08 1.279527559061534703e+00 8.577787840981261971e-03 2.549990553778749228e-04 1.207312293913948562e-04 1.279527559061534703e+00 8.577787840981261971e-03 6.034335286148058419e-03 7.459895555480664311e-03 1.279527559061534703e+00 8.577787840981261971e-03 6.693069959665278075e-03 1.017141083584088834e-02 1.919291338577750139e+00 5.718525227729706964e-03 2.856046677653355237e-02 3.178143222167698762e-02 1.919291338577750139e+00 5.718525227729706964e-03 4.277872184699838681e-02 4.054819087206090050e-02 1.279527559061534703e+00 8.577787840981261971e-03 9.889134332317739515e-05 5.904621405459909889e-06 1.279527559061534703e+00 8.577787840981261971e-03 3.162591807443206338e-01 3.038321000959831597e-01 1.279527559061534703e+00 8.577787840981261971e-03 2.537307006599246904e-04 9.461618983206174285e-07 1.279527559061534703e+00 8.577787840981261971e-03 5.054878424113937174e-03 3.502267145672983972e-03 4.489075511811023489e+00 4.288893920693385986e-02 4.774573163126113323e-02 4.587789186123522600e-02 3.951582341811023635e+00 4.288893920693457457e-02 3.477822558996786102e-32 2.842864159696295391e-12 3.026627081811023690e+00 4.288893920693457457e-02 7.765254105785984740e-01 4.913339373749694983e-01 3.383362621811023541e+00 4.288893920693457457e-02 1.141434089204132821e-02 7.860001794915659479e-03 1.167654840394835691e+00 1.648268654445827000e-02 7.910914756024624642e-03 8.488912921447622564e-03 1.527249856990653631e+00 1.648268654445827000e-02 7.101118141693002185e-113 2.495529237596521095e-70 1.015366496011779196e+00 1.648268654445827000e-02 2.925114790000973667e-115 5.166167876360291736e-32 1.015366496011779196e+00 1.648268654445827000e-02 5.460476125528952451e-01 3.711672836542885268e-01 2.177724409448818733e+03 5.361117400866863834e-05 6.985514388060422677e-10 8.379379002075927651e-06 2.177724409448818733e+03 5.361117400866863834e-05 3.278546454750725161e-05 1.421687944250038298e-05 2.177724409448818733e+03 5.361117400866863834e-05 1.595485500432238836e-03 1.466602380283726611e-03 2.177724409448818733e+03 5.361117400866863834e-05 1.761300943938489750e-04 2.287010824228667813e-04 6.379527559055118147e+00 8.577787841386883688e-03 1.953852476677243096e-03 1.031588855080985568e-03 6.379527559055118147e+00 8.577787841386883688e-03 6.579829507483239172e-03 7.413321671433006910e-03 6.379527559055118147e+00 8.577787841386883688e-03 6.172162446227657390e-03 2.366028548160627187e-03 7.389527559055117933e+00 8.577787841386944404e-03 1.218313957861235503e-02 1.018971468622337402e-02 1.023622047244094446e+00 1.072223480173364364e-02 8.111971312475203810e-02 8.219250433889327412e-02 -2.976377952755905554e+00 1.072223480173364364e-02 1.045024268782952792e-03 1.813157749720114469e-03
-3.443787332354330829e+03 4.259221323008606508e-02 1.802529811978768881e-01 3.933399297465060007e-01 -3.424857832354330640e+03 4.259221323008606508e-02 1.292047546716675044e-01 2.253127687566119364e-01 -3.435132610236220899e+03 6.388831984660053864e-02 6.711049872738946397e-05 1.488197353074772687e-10 1.318897637800546363e+00 6.388831984306916553e-03 5.055371080865293999e-05 7.826339568592104634e-05 1.318897637800546363e+00 6.388831984306916553e-03 4.157855362082540397e-03 5.530282995790517832e-03 1.318897637800546363e+00 6.388831984306916553e-03 4.640186052903384067e-03 5.787077015681622513e-03 1.978346456686267629e+00 4.259221323185175337e-03 2.289771934846819568e-02 2.457985244749857912e-02 1.978346456686267629e+00 4.259221323185175337e-03 3.243870160303888306e-02 2.872244674938656886e-02 1.318897637800546363e+00 6.388831984306916553e-03 1.579149080812193974e-05 1.210463099917404464e-07 1.318897637800546363e+00 6.388831984306916553e-03 2.666097192114038616e-01 2.612518113829238042e-01 1.318897637800546363e+00 6.388831984306916553e-03 2.239315203965281103e-04 1.475380703205217570e-08 1.318897637800546363e+00 6.388831984306916553e-03 3.944543622160619906e-03 2.097219286571313547e-03 4.496949527559054971e+00 3.194415992281315203e-02 3.342359158740935976e-02 3.566594203171225691e-02 3.959456357559055117e+00 3.194415992281369326e-02 1.891645517333108599e-38 1.087609323309795164e-15 3.034501097559055172e+00 3.194415992281369326e-02 6.130259085520949336e-01 3.650628246213225014e-01 3.391236637559055023e+00 3.194415992281369326e-02 6.845296181476380644e-03 5.063101833265406734e-03 1.188143501743874841e+00 1.227648863949173247e-02 6.966551769396272902e-03 6.328925659435938149e-03 1.547738518339692781e+00 1.227648863949173247e-02 2.639383159755554488e-126 3.558867899745919698e-80 1.035855157360818346e+00 1.227648863949173247e-02 1.163170026969627815e-131 8.821666893756843772e-39 1.035855157360818346e+00 1.227648863949173247e-02 3.412599774238571082e-01 2.525759964873557917e-01 2.184023622047244316e+03 3.993019990351664468e-05 5.028690883218915592e-12 4.777908742106004667e-06 2.184023622047244316e+03 3.993019990351664468e-05 2.151814117483592361e-05 1.113544078246146531e-05 2.184023622047244316e+03 3.993019990351664468e-05 1.357745224231254053e-03 1.246316972998621261e-03 2.184023622047244316e+03 3.993019990351664468e-05 1.351804307168967361e-04 1.800227558032011714e-04 6.418897637795275557e+00 6.388831984562719744e-03 1.617832421122067160e-03 6.754205714054139055e-04 6.418897637795275557e+00 6.388831984562719744e-03 5.253286520368127301e-03 5.603262217141095382e-03 6.418897637795275557e+00 6.388831984562719744e-03 4.286045757156034530e-03 1.556703837762043324e-03 7.428897637795275344e+00 6.388831984562758776e-03 9.434311882503761820e-03 7.526614402479810811e-03 1.055118110236220375e+00 7.986039980703423316e-03 6.477081498635972601e-02 6.404236736209321934e-02 -2.944881889763779625e+00 7.986039980703423316e-03 8.078058972778678730e-04 9.910748553339291094e-04
-3.443781426842519977e+03 3.144119077746000690e-02 1.374598467229307952e-01 3.310543902022095031e-01 -3.424851926842519788e+03 3.144119077746000690e-02 8.598536288158252494e-02 1.552123483123400149e-01 -3.435128673228346543e+03 4.716178616563068693e-02 2.865801679617069433e-06 4.034310576229149224e-13 1.358267716539558023e+00 4.716178616462398179e-03 3.483109107388936197e-06 4.517731323077720375e-05 1.358267716539558023e+00 4.716178616462398179e-03 2.436634070944062279e-03 4.400859077751068625e-03 1.358267716539558023e+00 4.716178616462398179e-03 2.947021985758850604e-03 3.996398284449280067e-03 2.037401574809337035e+00 3.144119077641596184e-03 1.777127403325320237e-02 1.864205181422107574e-02 2.037401574809337035e+00 3.144119077641596184e-03 2.198630349470057782e-02 2.271634155630569696e-02 1.358267716539558023e+00 4.716178616462398179e-03 5.612119281756827726e-07 5.901729373204264774e-10 1.358267716539558023e+00 4.716178616462398179e-03 2.232372811499288567e-01 2.178551044893020094e-01 1.358267716539558023e+00 4.716178616462398179e-03 6.713468574972868738e-05 5.733927994387070675e-11 1.358267716539558023e+00 4.716178616462398179e-03 2.621682327545054626e-03 1.810144759322249901e-03 4.504823543307086453e+00 2.358089308307259602e-02 1.830788105543363839e-02 2.649592519455652717e-02 3.967330373307086600e+00 2.358089308307301235e-02 2.411414210446398311e-45 1.044134466336955568e-19 3.042375113307086654e+00 2.358089308307301235e-02 4.764174346592393028e-01 2.706509773016666509e-01 3.399110653307086505e+00 2.358089308307301235e-02 4.034497169157075236e-03 3.027247006796904456e-03 1.208632163092913769e+00 9.062394088400142766e-03 5.335584253719362346e-03 4.982139111990084752e-03 1.568227179688731709e+00 9.062394088400142766e-03 1.611320567356401803e-140 1.044634875239143657e-90 1.056343818709857274e+00 9.062394088400142766e-03 3.417079917754000958e-149 2.712030234735353955e-46 1.056343818709857274e+00 9.062394088400142766e-03 2.181388735465822626e-01 1.657931465131782522e-01 2.190322834645669445e+03 2.947611635384100469e-05 1.004822088483699417e-14 2.827002053995779058e-06 2.190322834645669445e+03 2.947611635384100469e-05 1.448943331758306802e-05 7.370677010034687523e-06 2.190322834645669445e+03 2.947611635384100469e-05 1.126142676404472912e-03 1.058985712205592379e-03 2.190322834645669445e+03 2.947611635384100469e-05 1.093515120148188391e-04 1.424628408970089451e-04 6.458267716535432967e+00 4.716178616614589807e-03 1.391659464655455774e-03 3.660233605311345034e-04 6.458267716535432967e+00 4.716178616614589807e-03 3.812965354260329596e-03 4.142959513394406726e-03 6.458267716535432967e+00 4.716178616614589807e-03 2.980495991970563523e-03 1.089473602824172398e-03 7.468267716535432754e+00 4.716178616614624501e-03 7.407013513857035533e-03 5.001891089064449021e-03 1.086614173228346303e+00 5.895223270768253088e-03 4.852427389544861080e-02 4.578739204620524417e-02 -2.913385826771653697e+00 5.895223270768253088e-03 4.640884575088061008e-04 4.259612827495143773e-04
-3.443775521330709125e+03 2.300331225144421413e-02 1.030110166544216527e-01 2.749293602725332852e-01 -3.424846021330708936e+03 2.300331225144421413e-02 5.210661221211222022e-02 1.023911286634538315e-01 -3.435124736220472641e+03 3.450496837674524309e-02 5.171531383215654139e-08 4.401254096420653618e-16 1.397637795278569683e+00 3.450496837598735107e-03 6.962950224714218011e-08 6.590237060163502974e-06 1.397637795278569683e+00 3.450496837598735107e-03 1.522859163124840780e-03 3.290343170507992535e-03 1.397637795278569683e+00 3.450496837598735107e-03 2.471425382917775363e-03 2.246436735654250283e-03 2.096456692917854525e+00 2.300331225065821526e-03 1.295235611729410319e-02 1.338302232601235736e-02 2.096456692917854525e+00 2.300331225065821526e-03 1.402266161045052049e-02 1.662901278891802670e-02 1.397637795278569683e+00 3.450496837598735107e-03 4.438835766504113381e-09 6.677020661160600855e-13 1.397637795278569683e+00 3.450496837598735107e-03 1.906868739364228071e-01 1.799787677230807736e-01 1.397637795278569683e+00 3.450496837598735107e-03 5.374604354837632241e-06 5.545528530163028947e-14 1.397637795278569683e+00 3.450496837598735107e-03 1.642032797101662970e-03 1.461751104762480874e-03 4.512697559055117935e+00 1.725248418840715989e-02 1.059589787375569275e-02 1.800981676357286607e-02 3.975204389055118082e+00 1.725248418840748255e-02 7.199607735373441329e-53 2.515384202906508935e-24 3.050249129055118136e+00 1.725248418840748255e-02 3.767489607852294586e-01 2.084211908425999960e-01 3.406984669055117987e+00 1.725248418840748255e-02 4.479662907372232612e-03 1.926451825080967772e-03 1.229120824441952919e+00 6.630317612163380038e-03 3.319343315526313183e-03 3.575571716596849178e-03 1.588715841037770860e+00 6.630317612163380038e-03 1.615716892614911583e-155 6.310971913370841170e-102 1.076832480058896424e+00 6.630317612163380038e-03 7.416153566552392788e-168 1.501065285006868918e-54 1.076832480058896424e+00 6.630317612163380038e-03 1.475559741159258031e-01 1.124149910941307368e-01 2.196622047244094574e+03 2.156560523550921617e-05 5.414250838173675367e-18 1.490824979153996162e-06 2.196622047244094574e+03 2.156560523550921617e-05 1.173711243902266464e-05 5.968295294209612884e-06 2.196622047244094574e+03 2.156560523550921617e-05 9.443264441625234904e-04 9.069012085727586698e-04 2.196622047244094574e+03 2.156560523550921617e-05 8.891184698576486589e-05 1.063752011974292789e-04 6.497637795275590378e+00 3.450496837681484019e-03 1.590135656981096811e-03 2.620646642109901404e-04 6.497637795275590378e+00 3.450496837681484019e-03 2.614673913107407911e-03 2.838470932843846061e-03 6.497637795275590378e+00 3.450496837681484019e-03 2.040594771158047317e-03 7.940671643051871575e-04 7.507637795275590165e+00 3.450496837681511775e-03 5.396703014143839836e-03 3.140744666955425351e-03 1.118110236220472231e+00 4.313121047101870636e-03 3.548605239677742051e-02 3.351754263002931084e-02 -2.881889763779527769e+00 4.313121047101870636e-03 1.813403535088994759e-04 1.206763432834720776e-04
-3.443769615818897819e+03 1.668031987091874238e-02 7.653360222495254883e-02 2.209216552701685765e-01 -3.424840115818897630e+03 1.668031987091874238e-02 2.716342138752115068e-02 6.251722214748521578e-02 -3.435120799212598740e+03 2.502047980669203087e-02 3.942699588524284016e-10 1.925812786582168799e-19 1.437007874017581344e+00 2.502047980612699413e-03 3.827470385077767672e-10 2.206311257021756116e-07 1.437007874017581344e+00 2.502047980612699413e-03 1.038426622960411400e-03 2.320810471743729557e-03 1.437007874017581344e+00 2.502047980612699413e-03 2.792938570429922499e-03 1.184543935449981072e-03 2.155511811026372015e+00 1.668031987075130340e-03 9.256667302825587196e-03 9.621974725328311454e-03 2.155511811026372015e+00 1.668031987075130340e-03 1.056878372831033912e-02 1.152388686233273007e-02 1.437007874017581344e+00 2.502047980612699413e-03 7.813573150914693330e-12 1.740226457704898708e-16 1.437007874017581344e+00 2.502047980612699413e-03 1.636718535664220542e-01 1.480320354896153545e-01 1.437007874017581344e+00 2.502047980612699413e-03 1.082490849576766316e-07 1.334368129979219893e-17 1.437007874017581344e+00 2.502047980612699413e-03 1.127250211547134624e-03 9.912902800820648855e-04 4.520571574803149417e+00 1.251023990325312620e-02 9.160096016738929203e-03 1.248916050395440340e-02 3.983078404803149564e+00 1.251023990325335691e-02 5.032177452722365448e-61 1.520604589294089091e-29 3.058123144803149618e+00 1.251023990325335691e-02 2.935364195969969447e-01 1.436394950175578777e-01 3.414858684803149469e+00 1.251023990325335691e-02 4.749827246864216437e-03 1.523097643760574311e-03 1.249609485790991847e+00 4.807821474119347398e-03 2.048192605222015194e-03 2.185807524212985201e-03 1.609204502386809787e+00 4.807821474119347398e-03 2.661046027645620716e-171 7.846827695303132856e-114 1.097321141407935352e+00 4.807821474119347398e-03 1.189087837206150120e-187 1.495773016706420308e-63 1.097321141407935352e+00 4.807821474119347398e-03 9.492017813626557610e-02 8.088999645895988966e-02 2.202921259842519703e+03 1.563779987906665440e-05 7.771234308624749766e-22 6.515624029110706734e-07 2.202921259842519703e+03 1.563779987906665440e-05 9.865083265741205037e-06 5.605566457391740813e-06 2.202921259842519703e+03 1.563779987906665440e-05 8.115688190991503020e-04 7.780846338427309730e-04 2.202921259842519703e+03 1.563779987906665440e-05 6.566971380180458085e-05 7.637169436464701588e-05 6.537007874015747788e+00 2.502047980650664704e-03 1.669948831475047109e-03 1.824887471278360167e-04 6.537007874015747788e+00 2.502047980650664704e-03 1.654743124685578671e-03 1.712928386519821855e-03 6.537007874015747788e+00 2.502047980650664704e-03 1.925898734853889217e-03 6.705440621282383407e-04 7.547007874015747575e+00 2.502047980650682919e-03 3.572137212603295614e-03 2.249400398447916078e-03 1.149606299212598159e+00 3.127559975813339228e-03 2.655141157674697702e-02 2.737711409256223319e-02 -2.850393700787401841e+00 3.127559975813339228e-03 8.735440080958404012e-05 1.857884694406854184e-05
-3.443763710307086967e+03 1.198784132239387630e-02 5.267862280489000321e-02 1.774735861549844862e-01 -3.424834210307086778e+03 1.198784132239387630e-02 1.222938588849679584e-02 3.804015712742137706e-02 -3.435116862204724839e+03 1.798176198382261948e-02 1.269616618184985218e-12 3.370122110495066094e-23 1.476377952756593004e+00 1.798176198340540677e-03 5.638898169336891195e-13 1.689723921855098026e-09 1.476377952756593004e+00 1.798176198340540677e-03 6.883175238037674264e-04 1.584937175642167932e-03 1.476377952756593004e+00 1.798176198340540677e-03 2.374447877122157474e-03 6.208197749911376637e-04 2.214566929134889506e+00 1.198784132227024950e-03 6.568553303469294377e-03 7.060340453641265196e-03 2.214566929134889506e+00 1.198784132227024950e-03 7.081213030475341265e-03 8.349914635225783380e-03 1.476377952756593004e+00 1.798176198340540677e-03 3.061037907346199852e-15 1.042570069463878997e-20 1.476377952756593004e+00 1.798176198340540677e-03 1.400404805659570262e-01 1.218877359196271215e-01 1.476377952756593004e+00 1.798176198340540677e-03 5.414300019998072146e-10 7.987947515077842762e-22 1.476377952756593004e+00 1.798176198340540677e-03 8.697167303428189698e-04 7.467684021340697262e-04 4.528445590551180899e+00 8.990880991755120441e-03 7.334786440852705293e-03 9.437083229323033409e-03 3.990952420551181046e+00 8.990880991755288709e-03 8.231612424972495403e-70 2.306706245535635581e-35 3.065997160551181100e+00 8.990880991755288709e-03 2.048226220555386112e-01 9.227878136274154930e-02 3.422732700551180951e+00 8.990880991755288709e-03 3.321033918027450210e-03 9.564959873791981744e-04 1.270098147140031219e+00 3.455293506575437320e-03 1.324733320124540188e-03 1.359211990536403694e-03 1.629693163735849160e+00 3.455293506575437320e-03 7.198521619102980584e-188 2.007942480078277940e-126 1.117809802756974724e+00 3.455293506575437320e-03 1.408512819892192257e-208 2.683445867740732201e-73 1.117809802756974724e+00 3.455293506575437320e-03 6.772129488000945552e-02 5.951739409145094528e-02 2.209220472440944832e+03 1.123860123969410899e-05 2.956218783136099661e-26 4.432878601619695479e-07 2.209220472440944832e+03 1.123860123969410899e-05 6.226747019460938834e-06 3.676603125184357873e-06 2.209220472440944832e+03 1.123860123969410899e-05 6.793034394095541235e-04 6.561008104075049478e-04 2.209220472440944832e+03 1.123860123969410899e-05 4.696616747982146491e-05 5.673441373003646621e-05 6.576377952755905199e+00 1.798176198351051367e-03 1.182659207925102884e-03 1.407773291984886974e-04 6.576377952755905199e+00 1.798176198351051367e-03 1.123600283937400491e-03 1.033442065767780195e-03 6.576377952755905199e+00 1.798176198351051367e-03 1.709892265599058121e-03 6.902079061609514782e-04 7.586377952755905874e+00 1.798176198351051367e-03 2.298547638227736029e-03 1.532392512276332724e-03 1.181102362204724532e+00 2.247720247938812203e-03 1.993347068510384693e-02 2.277370311489140126e-02 -2.818897637795275468e+00 2.247720247938812203e-03 2.803429403773285175e-05 1.216718651667424199e-06
-3.443757804795275661e+03 8.538866190866073805e-03 3.674548545544947115e-02 1.389769641448531934e-01 -3.424828304795275471e+03 8.538866190866073805e-03 8.212166734044309621e-03 2.482171524548481070e-02 -3.435112925196850483e+03 1.280829928629911157e-02 1.726502664818828887e-15 2.353214551296647029e-27 1.515748031495604664e+00 1.280829928650253956e-03 2.192568362727327426e-16 2.960074244536239367e-12 1.515748031495604664e+00 1.280829928650253956e-03 4.715274248179204927e-04 9.491291798009729918e-04 1.515748031495604664e+00 1.280829928650253956e-03 9.761104957827071828e-04 2.882570592115594175e-04 2.273622047243406996e+00 8.538866191001677139e-04 4.745329815011768530e-03 5.820250716412326067e-03 2.273622047243406996e+00 8.538866191001677139e-04 4.124674661815212057e-03 5.884777611977427825e-03 1.515748031495604664e+00 1.280829928650253956e-03 2.668862231338546907e-19 1.434807475576378380e-25 1.515748031495604664e+00 1.280829928650253956e-03 1.174533961239434682e-01 1.001615613003558614e-01 1.515748031495604664e+00 1.280829928650253956e-03 6.703091563023500880e-13 1.189650197284636303e-26 1.515748031495604664e+00 1.280829928650253956e-03 8.434675586047479410e-04 4.520120098894720080e-04 4.536319606299212381e+00 6.404149643225537543e-03 4.920097148705961619e-03 8.145991603981645943e-03 3.998826436299212528e+00 6.404149643225661576e-03 3.150732921495282187e-79 8.780764044101354915e-42 3.073871176299212582e+00 6.404149643225661576e-03 1.423255308217510340e-01 6.249383019113036175e-02 3.430606716299212433e+00 6.404149643225661576e-03 2.125861954391933262e-03 5.491568167870024796e-04 1.290586808489070370e+00 2.461184470984184320e-03 6.377921993734179300e-04 1.269617645219348230e-03 1.650181825084888310e+00 2.461184470984184320e-03 3.198438805296793234e-205 1.057460280404369112e-139 1.138298464106013874e+00 2.461184470984184320e-03 1.232591918797124342e-230 8.667243704076184742e-84 1.138298464106013874e+00 2.461184470984184320e-03 4.966937293456288177e-02 4.409758847946990135e-02 2.215519685039369961e+03 8.005187054032098179e-06 2.974155966273006913e-31 1.652518440056198713e-07 2.215519685039369961e+03 8.005187054032098179e-06 3.173448828163121249e-06 2.118907102867763532e-06 2.215519685039369961e+03 8.005187054032098179e-06 5.545706274535400779e-04 5.359983973504290223e-04 2.215519685039369961e+03 8.005187054032098179e-06 3.206841827300468408e-05 4.260615536429490711e-05 6.615748031496062609e+00 1.280829928645127848e-03 6.583711491457547088e-04 1.439202293033163430e-04 6.615748031496062609e+00 1.280829928645127848e-03 9.697508819005220279e-04 7.007330959577228206e-04 6.615748031496062609e+00 1.280829928645127848e-03 9.342266640086042007e-04 5.820517339120604523e-04 7.625748031496063284e+00 1.280829928645127848e-03 1.747858886734980719e-03 8.880253381430331825e-04 1.212598425196850460e+00 1.601037410806406937e-03 1.399171134268234300e-02 1.742855138882113200e-02 -2.787401574803149540e+00 1.601037410806406937e-03 3.131596891405018606e-06 2.861812628990813592e-08
-3.443751899283464809e+03 6.028122112308819704e-03 2.268900164951464030e-02 1.082917616294939572e-01 -3.424822399283464620e+03 6.028122112308819704e-03 4.223885164313943667e-03 1.688396477581575669e-02 -3.435108988188976582e+03 9.042183168463229989e-03 9.912801304734861133e-19 6.544213146005082971e-32 1.555118110234616324e+00 9.042183168610567427e-04 2.228716876431227998e-20 1.186112443489476727e-15 1.555118110234616324e+00 9.042183168610567427e-04 2.748490798069093150e-04 5.401115041691273650e-04 1.555118110234616324e+00 9.042183168610567427e-04 5.182255662214769109e-04 8.940707860308590637e-05 2.332677165351924486e+00 6.028122112407034109e-04 3.453290151206177706e-03 4.699152870534136807e-03 2.332677165351924486e+00 6.028122112407034109e-04 2.263518057448658631e-03 3.775373224463703971e-03 1.555118110234616324e+00 9.042183168610567427e-04 5.178715164126804955e-24 4.535046016575726544e-31 1.555118110234616324e+00 9.042183168610567427e-04 9.559160815373549114e-02 8.074398880940063250e-02 1.555118110234616324e+00 9.042183168610567427e-04 2.051600626644960650e-16 4.407857519893845924e-32 1.555118110234616324e+00 9.042183168610567427e-04 7.217253244906122155e-04 1.231759824022073796e-04 4.544193622047243863e+00 4.521091584240244377e-03 4.333284473476646526e-03 6.342592243284253181e-03 4.006700452047244454e+00 4.521091584240244377e-03 2.821505327545286159e-89 8.387573569847490365e-49 3.081745192047244064e+00 4.521091584240336317e-03 1.038456585207506305e-01 4.026281379209373928e-02 3.438480732047243915e+00 4.521091584240336317e-03 1.178245315082182424e-03 6.992310250687473446e-04 1.311075469838109298e+00 1.737504745973581909e-03 2.477491601611576271e-04 1.449129449227846934e-03 1.670670486433927238e+00 1.737504745973581909e-03 2.334192043725859955e-223 1.146121275539282894e-153 1.158787125455052802e+00 1.737504745973581909e-03 7.968736613135434832e-254 5.039996106561920715e-95 1.158787125455052802e+00 1.737504745973581909e-03 3.363313972629557863e-02 3.496489889245991967e-02 2.221818897637795089e+03 5.651364480300454989e-06 7.906648568863105662e-37 1.849920463336935409e-08 2.221818897637795089e+03 5.651364480300454989e-06 1.974700771890765111e-06 1.731053742423020907e-06 2.221818897637795089e+03 5.651364480300454989e-06 4.514918731502886077e-04 4.295419389322635627e-04 2.221818897637795089e+03 5.651364480300454989e-06 2.097220293884923269e-05 3.022571974889984311e-05 6.655118110236220019e+00 9.042183168480640975e-04 4.518941232713634339e-04 1.363430965589911145e-04 6.655118110236220019e+00 9.042183168480640975e-04 9.279878245266561703e-04 6.705167375489619157e-04 6.655118110236220019e+00 9.042183168480640975e-04 3.449348477257471041e-04 3.596513380316887975e-04 7.665118110236220694e+00 9.042183168480640975e-04 1.401576853097105842e-03 5.238513935131472888e-04 1.244094488188976388e+00 1.130272896060078225e-03 9.919319162748676741e-03 1.247270884863225376e-02 -2.755905511811023612e+00 1.130272896060078225e-03 1.093020734040683540e-07 2.247114762770284911e-10
-3.443745993771653957e+03 4.217804887374283773e-03 1.205404957231646229e-02 8.436454756211284045e-02 -3.424816493771653768e+03 4.217804887374283773e-03 9.386540974213325320e-04 1.173124282449586157e-02 -3.435105051181102681e+03 6.326707331061425660e-03 2.402624989025415188e-22 7.237745587129202305e-37 1.594488188973627985e+00 6.326707331167125180e-04 5.887836321128177239e-25 1.087140007448385280e-19 1.594488188973627985e+00 6.326707331167125180e-04 1.920420255728008641e-04 4.271097595243027786e-04 1.594488188973627985e+00 6.326707331167125180e-04 5.165606569112538016e-04 9.267250726466977275e-06 2.391732283460441977e+00 4.217804887444742169e-04 2.482860473112099772e-03 3.171318609363696014e-03 2.391732283460441977e+00 4.217804887444742169e-04 1.063686779227848581e-03 2.850382313362356292e-03 1.594488188973627985e+00 6.326707331167125180e-04 2.236435169388113534e-29 3.291860413382949920e-37 1.594488188973627985e+00 6.326707331167125180e-04 7.814504712223620253e-02 6.295588745305849554e-02 1.594488188973627985e+00 6.326707331167125180e-04 1.551223079540336030e-20 4.063122804192578618e-38 1.594488188973627985e+00 6.326707331167125180e-04 4.799818867263397457e-04 1.142219946840740153e-05 4.552067637795275346e+00 3.163353665503616883e-03 3.102464075803418320e-03 3.630762655601652011e-03 4.014574467795275936e+00 3.163353665503616883e-03 5.910942375445322010e-100 2.010501483876368572e-56 3.089619207795275546e+00 3.163353665503681935e-03 7.347338233272954211e-02 2.680245564634186478e-02 3.446354747795275397e+00 3.163353665503681935e-03 2.675109839630417877e-04 5.560889796235479092e-04 1.331564131187148448e+00 1.215711273393523927e-03 3.374571566788095662e-04 1.196199478843111216e-03 1.691159147782966388e+00 1.215711273393523927e-03 2.797943425156571528e-242 2.556523426692463525e-168 1.179275786804091952e+00 1.215711273393523927e-03 3.806021818515308246e-278 5.276432866908399985e-107 1.179275786804091952e+00 1.215711273393523927e-03 1.826737990957218866e-02 2.542964729418751776e-02 2.228118110236220673e+03 3.954192081879542652e-06 5.552201832252723614e-43 5.831280052797985328e-10 2.228118110236220673e+03 3.954192081879542652e-06 1.265414921058280324e-06 1.564341745715481446e-06 2.228118110236220673e+03 3.954192081879542652e-06 3.678133354450978431e-04 3.315483952245601960e-04 2.228118110236220673e+03 3.954192081879542652e-06 1.521548239329157947e-05 2.209723523237851347e-05 6.694488188976377430e+00 6.326707331007340885e-04 4.424657877719895814e-04 6.592689450025331934e-05 6.694488188976377430e+00 6.326707331007340885e-04 4.903840773307752057e-04 4.956475784088532500e-04 6.694488188976377430e+00 6.326707331007340885e-04 2.224281553676834731e-04 1.835418848038037753e-04 7.704488188976378105e+00 6.326707331007340885e-04 9.278373442132996146e-04 3.479432078786151724e-04 1.275590551181102317e+00 7.908384163759162554e-04 6.367825591958333614e-03 8.677524858727587997e-03 -2.724409448818897683e+00 7.908384163759162554e-04 1.178510064306022429e-09 5.738279865915831618e-13
-3.443740088259842651e+03 2.924916963487301288e-03 7.116349319687565594e-03 6.364301090701079966e-02 -3.424810588259842461e+03 2.924916963487301288e-03 1.055266759723060764e-04 6.643453697660305947e-03 -3.435101114173228780e+03 4.387375445356128494e-03 2.457926748460316092e-26 3.179879056247119745e-42 1.633858267712639645e+00 4.387375445431238334e-04 4.028012529120996998e-30 2.279194831181748819e-24 1.633858267712639645e+00 4.387375445431238334e-04 1.049584027152013763e-04 4.298583929390239057e-04 1.633858267712639645e+00 4.387375445431238334e-04 2.868769014650296672e-04 1.353662032919262966e-07 2.450787401568959467e+00 2.924916963620820135e-04 1.822737746152817539e-03 2.017538724747487428e-03 2.450787401568959467e+00 2.924916963620820135e-04 5.052594440024821146e-04 1.706243248580427158e-03 1.633858267712639645e+00 4.387375445431238334e-04 2.149458302637917001e-35 5.487365327352113982e-44 1.633858267712639645e+00 4.387375445431238334e-04 6.353726934278655647e-02 4.821582128424092839e-02 1.633858267712639645e+00 4.387375445431238334e-04 2.895756102613368707e-25 9.317866421241982375e-45 1.633858267712639645e+00 4.387375445431238334e-04 1.421067704395754432e-04 3.203179326360771830e-07 4.559941653543306828e+00 2.193687722635157163e-03 1.139677372317241888e-03 2.029056662008063387e-03 4.022448483543307418e+00 2.193687722635157163e-03 2.896780520646825122e-111 1.209306739870782466e-64 3.097493223543307028e+00 2.193687722635201398e-03 5.382909889252897317e-02 1.546154240527017679e-02 3.454228763543306879e+00 2.193687722635201398e-03 1.683781158534275522e-05 1.166873015528768016e-04 1.352052792536187376e+00 8.430580885706790480e-04 7.159704772646597768e-04 6.252417711826005389e-04 1.711647809132005316e+00 8.430580885706790480e-04 5.508648721736841337e-262 1.173602775330271421e-183 1.199764448153130880e+00 8.430580885706790480e-04 1.342965077088760250e-303 9.945157283549285659e-120 1.199764448153130880e+00 8.430580885706790480e-04 9.216684627115268730e-03 1.558570414784484805e-02 2.234417322834645802e+03 2.742109653293965478e-06 1.029714206287189471e-49 5.149308588125863905e-12 2.234417322834645802e+03 2.742109653293965478e-06 9.410721037801049574e-07 1.598771398441265894e-06 2.234417322834645802e+03 2.742109653293965478e-06 3.008384638904623883e-04 2.481465101057748189e-04 2.234417322834645802e+03 2.742109653293965478e-06 1.143290661341132471e-05 1.691869029978726457e-05 6.733858267716534840e+00 4.387375445270387184e-04 4.415502638121251121e-04 1.227955825293429417e-05 6.733858267716534840e+00 4.387375445270387184e-04 2.838755638705462315e-04 1.896146658675960917e-04 6.733858267716534840e+00 4.387375445270387184e-04 1.973994795905409307e-04 4.569887171425121320e-05 7.743858267716535515e+00 4.387375445270387184e-04 4.561796078277228030e-04 4.169347308431892336e-04 1.307086614173228245e+00 5.484219306587974222e-04 4.817579462883155202e-03 5.645587569013349981e-03 -2.692913385826771755e+00 5.484219306587974222e-04 3.920708857128544679e-12 4.722645551253662431e-16
-3.443734182748031799e+03 2.010310809656888371e-03 4.666983108678927385e-03 4.860911452537993588e-02 -3.424804682748031610e+03 2.010310809656888371e-03 4.043168606940196763e-06 4.623508271459241502e-03 -3.435097177165354424e+03 3.015466214441280771e-03 1.061169608821461019e-30 5.545011256817655158e-48 1.673228346451651305e+00 3.015466214626300848e-04 7.120213362891003585e-36 1.092983940980800400e-29 1.673228346451651305e+00 3.015466214626300848e-04 6.717867260056492433e-05 3.953414710463769343e-04 1.673228346451651305e+00 3.015466214626300848e-04 7.108810212377703985e-05 2.347169147394691273e-10 2.509842519692028873e+00 2.010310809562909672e-04 1.370986938738286360e-03 1.342548164940591399e-03 2.509842519692028873e+00 2.010310809562909672e-04 1.302813999597283361e-04 7.191190504147595497e-04 1.673228346451651305e+00 3.015466214626300848e-04 4.597694994988184270e-42 2.100613934030876692e-51 1.673228346451651305e+00 3.015466214626300848e-04 5.081628292465514840e-02 3.705088513666875832e-02 1.673228346451651305e+00 3.015466214626300848e-04 1.333925490968047836e-30 5.316148893281508969e-52 1.673228346451651305e+00 3.015466214626300848e-04 1.291171695262135971e-05 2.584795201085031553e-09 4.567815669291338310e+00 1.507733107239870446e-03 1.947714448755665569e-04 2.154403990784897315e-03 4.030322499291338900e+00 1.507733107239870446e-03 3.320795174766315596e-123 1.825292917403731880e-73 3.105367239291338510e+00 1.507733107239902538e-03 3.645788672173227302e-02 8.984113628065403673e-03 3.462102779291338361e+00 1.507733107239902538e-03 2.660236731568142589e-07 5.944061685907184364e-06 1.372541453885226526e+00 5.794382574824570586e-04 5.375753322772428185e-04 1.883196562626727013e-04 1.732136470481044466e+00 5.794382574824570586e-04 1.781373695332054113e-282 1.108777335604232756e-199 1.220253109502170030e+00 5.794382574824570586e-04 0.000000000000000000e+00 3.374767965712462498e-133 1.220253109502170030e+00 5.794382574824570586e-04 7.777806826987981523e-03 1.044848659034565766e-02 2.240716535433070931e+03 1.884666384049857802e-06 5.043355288765843785e-57 1.273273794809369777e-14 2.240716535433070931e+03 1.884666384049857802e-06 4.372469308445281734e-07 1.513668824220108920e-06 2.240716535433070931e+03 1.884666384049857802e-06 2.394992537504507242e-04 1.831139332122559726e-04 2.240716535433070931e+03 1.884666384049857802e-06 8.292889861865296888e-06 1.233414494590211050e-05 6.773228346456692250e+00 3.015466214479793692e-04 4.088565189017721131e-04 8.176266850951447115e-07 6.773228346456692250e+00 3.015466214479793692e-04 2.460404758434724766e-04 4.090148558078874041e-05 6.773228346456692250e+00 3.015466214479793692e-04 2.115882614421594739e-04 3.547554521119969738e-06 7.783228346456692925e+00 3.015466214479793692e-04 2.482226979756592942e-04 5.091547090785683745e-04 1.338582677165354173e+00 3.769332768099729783e-04 3.869769385972280512e-03 3.828747397376769911e-03 -2.661417322834645827e+00 3.769332768099729783e-04 4.024083623707964800e-15 1.248690839716498523e-19
-3.443728277236220947e+03 1.369416277173799790e-03 2.399482201993095084e-03 3.628450502039299447e-02 -3.424798777236220758e+03 1.369416277173799790e-03 3.595678028970993613e-08 3.808127907664408604e-03 -3.435093240157480523e+03 2.054124415729983479e-03 1.933211664738846425e-35 3.835204516432735065e-54 1.712598425190662965e+00 2.054124415858984943e-04 3.247583272403302863e-42 1.198898639381063891e-35 1.712598425190662965e+00 2.054124415858984943e-04 6.515653212436139040e-05 3.318031816309809610e-04 1.712598425190662965e+00 2.054124415858984943e-04 6.450021123271712651e-06 4.741541580244998111e-14 2.568897637800546363e+00 1.369416277108273701e-04 1.121144749337026590e-03 9.621265788953606811e-04 2.568897637800546363e+00 1.369416277108273701e-04 5.837313161310231862e-05 4.378218623090098091e-04 1.712598425190662965e+00 2.054124415858984943e-04 2.188717490358220316e-49 1.846662793835727748e-59 1.712598425190662965e+00 2.054124415858984943e-04 3.917371470036905973e-02 2.912274936512761550e-02 1.712598425190662965e+00 2.054124415858984943e-04 1.515601820965930405e-36 7.545741474682992252e-60 1.712598425190662965e+00 2.054124415858984943e-04 3.323919545244200888e-07 5.876723358379591980e-12 4.575689685039369792e+00 1.027062207866790648e-03 1.482771634480547024e-05 2.846125507195055616e-03 4.038196515039370382e+00 1.027062207866790648e-03 8.904841125212040428e-136 6.913415895189988524e-83 3.113241255039369992e+00 1.027062207866814283e-03 2.452865716373036145e-02 5.697867522115212732e-03 3.469976795039369843e+00 1.027062207866814283e-03 1.030360551998471169e-09 7.311353285905550640e-08 1.393030115234265454e+00 3.947111947033354407e-04 1.270621686265167459e-04 2.639894475144574263e-05 1.752625131830083394e+00 3.947111947033354407e-04 9.461691788451146914e-304 2.155853575852465214e-216 1.240741770851208958e+00 3.947111947033354407e-04 0.000000000000000000e+00 2.061755696398921545e-147 1.240741770851208958e+00 3.947111947033354407e-04 4.711371127909674827e-03 7.285055572105628846e-03 2.247015748031496059e+03 1.283827759833508901e-06 6.523226717551230622e-65 8.815892833212519095e-18 2.247015748031496059e+03 1.283827759833508901e-06 7.053521319016057190e-08 1.016011367914215510e-06 2.247015748031496059e+03 1.283827759833508901e-06 1.771879901663780173e-04 1.358301845748522069e-04 2.247015748031496059e+03 1.283827759833508901e-06 6.377365787343639368e-06 8.872352994372920988e-06 6.812598425196849661e+00 2.054124415733621356e-04 2.639398369287653131e-04 1.901966989334444514e-08 6.812598425196849661e+00 2.054124415733621356e-04 8.811252259860872832e-05 2.630460482643681578e-05 6.812598425196849661e+00 2.054124415733621356e-04 1.770931554103131382e-04 7.428611284336351143e-08 7.822598425196850336e+00 2.054124415733621356e-04 1.296808961811339600e-04 3.792932313265237479e-04 1.370078740157480102e+00 2.567655519667017818e-04 2.384040105632619002e-03 2.987669200718591576e-03 -2.629921259842519898e+00 2.567655519667017818e-04 1.274190829991454148e-18 1.059472545480102786e-23
-3.443722371724409641e+03 9.245499395653920555e-04 6.033141371531361560e-04 2.467689097204075685e-02 -3.424792871724409451e+03 9.245499395653920555e-04 6.733273044821233937e-11 1.528768728786431387e-03 -3.435089303149606621e+03 1.386824909369303860e-03 1.485950575854088058e-40 1.051586712270233680e-60 1.751968503944226541e+00 1.386824909254751287e-04 3.818696085934719319e-49 3.008067016776900199e-42 1.751968503944226541e+00 1.386824909254751287e-04 5.156377661286104996e-05 2.711577790207580097e-04 1.751968503944226541e+00 1.386824909254751287e-04 1.119457016372763446e-07 1.113657685014813554e-18 2.627952755909063853e+00 9.245499395484218521e-05 1.082030304721287584e-03 7.190274269443233321e-04 2.627952755909063853e+00 9.245499395484218521e-05 4.878882709836352045e-05 2.354038431347169600e-04 1.751968503944226541e+00 1.386824909254751287e-04 2.318876825292936116e-57 3.728100789439110282e-68 1.751968503944226541e+00 1.386824909254751287e-04 2.811854302764133992e-02 2.283928838327493535e-02 1.751968503944226541e+00 1.386824909254751287e-04 4.245698188021958223e-43 2.664592661953762512e-68 1.751968503944226541e+00 1.386824909254751287e-04 2.387618115935418075e-09 3.728243971153578999e-15 4.583563700787401274e+00 6.934124546778774011e-04 4.472585741464932479e-07 1.934313150755200212e-03 4.046070530787401864e+00 6.934124546778774011e-04 5.585490191738784354e-149 6.570778371361993624e-93 3.121115270787401919e+00 6.934124546778774011e-04 1.629373558582518713e-02 3.555950385599225723e-03 3.477850810787401770e+00 6.934124546778774011e-04 9.725643045446996253e-13 2.170193586285636342e-10 1.413518776583304826e+00 2.664859599658966037e-04 9.412677253198043997e-06 1.433043257903912251e-06 1.773113793179122766e+00 2.664859599658966037e-04 0.000000000000000000e+00 8.626722110686433488e-234 1.261230432200248330e+00 2.664859599658966037e-04 0.000000000000000000e+00 2.267730866366374438e-162 1.261230432200248330e+00 2.664859599658966037e-04 1.551270992812355323e-03 3.798734740624780913e-03 2.253314960629921188e+03 8.667655683473619005e-07 2.228130899391623556e-73 1.709153128306100400e-21 2.253314960629921188e+03 8.667655683473619005e-07 3.549846324439187847e-09 9.163984205245431648e-07 2.253314960629921188e+03 8.667655683473619005e-07 1.280933035001971098e-04 1.005360596493500762e-04 2.253314960629921188e+03 8.667655683473619005e-07 3.918335156278133728e-06 5.943685029524650680e-06 6.851968503937007959e+00 1.386824909355769114e-04 7.659647858677689450e-05 1.527384996244566357e-10 6.851968503937007959e+00 1.386824909355769114e-04 9.891383845174067408e-06 6.088107440755021203e-05 6.851968503937007959e+00 1.386824909355769114e-04 4.890407839099493979e-05 4.025586239288886634e-10 7.861968503937008634e+00 1.386824909355769114e-04 5.655009324586957503e-05 2.724057737832271948e-04 1.401574803149606474e+00 1.733531136694711663e-04 1.830600639542651628e-03 2.255491350077173940e-03 -2.598425196850393526e+00 1.733531136694711663e-04 1.244704798550191212e-22 2.883387586361756781e-28
-3.443716466212598789e+03 6.186540701838664797e-04 5.710832303048076484e-05 1.515219151492866456e-02 -3.424786966212598600e+03 6.186540701838664797e-04 2.611213287585477539e-14 6.027624065507286967e-04 -3.435085366141732720e+03 9.279811052903141509e-04 4.818552945959464225e-46 1.142612844805544734e-67 1.791338582683238201e+00 9.279811052119396424e-05 1.156961523923848838e-56 1.726350230595177790e-49 1.791338582683238201e+00 9.279811052119396424e-05 6.584554377982585935e-05 1.713933737752894640e-04 1.791338582683238201e+00 9.279811052119396424e-05 3.098024351615253636e-10 3.040458731857435149e-24 2.687007874017581344e+00 6.186540701722560568e-05 1.285818426749338762e-03 5.363083231535166299e-04 2.687007874017581344e+00 6.186540701722560568e-05 6.391642927993378537e-06 1.476882818448846022e-04 1.791338582683238201e+00 9.279811052119396424e-05 5.467692426898066352e-66 1.728408118349109993e-77 1.791338582683238201e+00 9.279811052119396424e-05 1.974628920373286411e-02 1.726370963226249791e-02 1.791338582683238201e+00 9.279811052119396424e-05 2.931384909541999250e-50 2.340905418443115344e-77 1.791338582683238201e+00 9.279811052119396424e-05 4.760431694332952013e-12 6.566165181687794294e-19 4.591437716535432756e+00 4.639905526350374034e-04 4.758722766882349258e-09 5.539225147229026331e-04 4.053944546535433346e+00 4.639905526350374034e-04 8.194890680265355229e-163 1.567129817545069818e-103 3.128989286535433401e+00 4.639905526350374034e-04 1.166156905505287382e-02 1.485147608424537344e-03 3.485724826535433252e+00 4.639905526350374034e-04 2.233759963828371497e-16 1.553860323597090009e-13 1.434007437932343754e+00 1.783166238216691310e-04 2.185013540140715392e-07 2.734751373327913034e-08 1.793602454528161694e+00 1.783166238216691310e-04 0.000000000000000000e+00 7.104343324628557082e-252 1.281719093549287258e+00 1.783166238216691310e-04 0.000000000000000000e+00 4.490625545667067420e-178 1.281719093549287258e+00 1.783166238216691310e-04 9.636037898626314060e-05 1.961782229567174754e-03 2.259614173228346317e+03 5.799881907938100485e-07 2.009797390999622134e-82 9.278241798995005503e-26 2.259614173228346317e+03 5.799881907938100485e-07 5.507069890662799445e-11 4.529597977207993151e-07 2.259614173228346317e+03 5.799881907938100485e-07 9.547069929207939421e-05 7.145839730963422733e-05 2.259614173228346317e+03 5.799881907938100485e-07 1.890102948308562685e-06 3.065903682463379710e-06 6.891338582677165370e+00 9.279811052700844562e-05 8.452873400606279990e-06 4.199760403931393963e-13 6.891338582677165370e+00 9.279811052700844562e-05 3.402696584943483258e-07 4.977855093856283419e-05 6.891338582677165370e+00 9.279811052700844562e-05 3.808546771965127108e-06 5.562406996759128785e-13 7.901338582677166045e+00 9.279811052700844562e-05 1.224953154333015748e-04 2.595908031934481930e-04 1.433070866141732402e+00 1.159976381587605706e-04 1.595237919982442441e-03 1.785764538992682532e-03 -2.566929133858267598e+00 1.159976381587605706e-04 3.751134092427304431e-27 2.516655106174852667e-33
-3.443710560700787482e+03 4.102872164537554292e-04 1.823196652261379861e-06 8.101961707983976538e-03 -3.424781060700787293e+03 4.102872164537554292e-04 2.091502247340005769e-18 2.656883778633576092e-04 -3.435081429133858364e+03 6.154308246806331709e-04 6.591405846554252458e-52 4.918314774401685943e-75 1.830708661422249861e+00 6.154308246570249668e-05 9.028594840318111259e-65 2.266243978963054552e-57 1.830708661422249861e+00 6.154308246570249668e-05 4.303668942423453128e-05 2.174785819452210774e-04 1.830708661422249861e+00 6.154308246570249668e-05 1.335334867519381289e-13 9.648716594828095319e-31 2.746062992126098834e+00 4.102872164590022359e-05 1.047184725037021789e-03 5.831079956098088150e-04 2.746062992126098834e+00 4.102872164590022359e-05 9.472323219477495002e-08 2.599582031928617540e-04 1.830708661422249861e+00 6.154308246570249668e-05 2.869253300766886747e-75 1.840193614848303025e-87 1.830708661422249861e+00 6.154308246570249668e-05 1.464119633853416293e-02 1.307852049966141093e-02 1.830708661422249861e+00 6.154308246570249668e-05 4.986851585265942759e-58 5.116359227443138601e-87 1.830708661422249861e+00 6.154308246570249668e-05 2.626184607808491124e-15 3.200361021211567098e-23 4.599311732283464238e+00 3.077154123444954801e-04 1.676795836556843076e-11 6.120585883533980788e-05 4.061818562283464829e+00 3.077154123444954801e-04 2.812347588547097747e-177 9.379013238640397832e-115 3.136863302283464883e+00 3.077154123444954801e-04 7.571552198510395244e-03 4.333587633133190804e-04 3.493598842283464734e+00 3.077154123444954801e-04 1.247858175698316308e-20 2.682556579917271638e-17 1.454496099281382904e+00 1.182583850372552584e-04 1.589406151633688956e-09 1.757721582344652714e-10 1.814091115877200844e+00 1.182583850372552584e-04 0.000000000000000000e+00 1.204075266025991687e-270 1.302207754898326408e+00 1.182583850372552584e-04 0.000000000000000000e+00 1.600970010993878019e-194 1.302207754898326408e+00 1.182583850372552584e-04 7.133324085339532073e-07 1.038203833331512865e-03 2.265913385826771446e+03 3.846442654306302218e-07 4.787363245089305367e-92 1.410328969700405428e-30 2.265913385826771446e+03 3.846442654306302218e-07 2.630178877198166000e-13 6.713301239304995603e-08 2.265913385826771446e+03 3.846442654306302218e-07 6.581801928868914807e-05 4.744674746043697571e-05 2.265913385826771446e+03 3.846442654306302218e-07 1.168282177691544524e-06 1.803291467483661342e-06 6.930708661417322780e+00 6.154308246889984954e-05 3.412114751241885559e-07 3.930982994501043193e-16 6.930708661417322780e+00 6.154308246889984954e-05 3.571553527748462706e-09 1.249018946404305233e-05 6.930708661417322780e+00 6.154308246889984954e-05 8.242240132636311202e-08 1.945535042852199239e-16 7.940708661417323455e+00 6.154308246889984954e-05 1.900343174116992772e-04 1.884974632566720448e-04 1.464566929133858331e+00 7.692885308612481870e-05 1.212961319765149719e-03 1.118807970973801236e-03 -2.535433070866141669e+00 7.692885308612481870e-05 3.487571686668179046e-32 7.044077597892704921e-39
-3.443704655188976631e+03 2.696812222550270676e-04 1.868812609509663593e-08 4.442890868546134873e-03 -3.424775155188976441e+03 2.696812222550270676e-04 3.458440034272096100e-23 3.319024783306082847e-05 -3.435077492125984463e+03 4.045218333825406284e-04 3.803249952697658803e-58 8.384789106079015268e-83 1.870078740161261521e+00 4.045218333666895114e-05 1.814353814862945618e-73 6.804884778662725428e-66 1.870078740161261521e+00 4.045218333666895114e-05 9.125401470677313326e-06 3.515306319555183147e-04 1.870078740161261521e+00 4.045218333666895114e-05 8.940991592044224886e-18 3.559110991695438570e-38 2.805118110234616324e+00 2.696812222585500334e-05 6.537961382954273013e-04 4.146447144771427964e-04 2.805118110234616324e+00 2.696812222585500334e-05 1.573074570867016820e-10 1.748757520000771806e-04 1.870078740161261521e+00 4.045218333666895114e-05 3.350982256268043729e-85 4.499241457333378923e-98 1.870078740161261521e+00 4.045218333666895114e-05 1.077270188851122031e-02 9.158414400978878711e-03 1.870078740161261521e+00 4.045218333666895114e-05 2.089771691013479731e-66 2.782033290702352945e-97 1.870078740161261521e+00 4.045218333666895114e-05 3.999683139751112041e-19 4.307618511030328931e-28 4.607185748031495720e+00 2.022609166915799895e-04 1.906933593926838268e-14 2.418729814088947109e-06 4.069692578031496311e+00 2.022609166915799895e-04 2.257547854431575818e-192 1.408553488990528129e-126 3.144737318031496365e+00 2.022609166915799895e-04 6.704237565482480329e-03 9.621430557451378287e-05 3.501472858031496216e+00 2.022609166915799895e-04 1.695338715287725727e-25 1.116104814872780433e-21 1.474984760630421832e+00 7.773107359771489584e-05 3.622878005480915767e-12 3.733370289827248055e-13 1.834579777226239772e+00 7.773107359771489584e-05 0.000000000000000000e+00 4.199860633701242453e-290 1.322696416247365336e+00 7.773107359771489584e-05 0.000000000000000000e+00 1.027591668048388619e-211 1.322696416247365336e+00 7.773107359771489584e-05 5.843319076345073799e-10 4.043723700992403816e-04 2.272212598425197029e+03 2.528261458644749572e-07 3.011429275029795839e-102 6.002680036204260142e-36 2.272212598425197029e+03 2.528261458644749572e-07 3.866738118675763099e-16 2.790172155357358441e-09 2.272212598425197029e+03 2.528261458644749572e-07 3.920203078724389726e-05 3.133078980868117059e-05 2.272212598425197029e+03 2.528261458644749572e-07 5.773505054363475377e-07 1.437094979449398699e-06 6.970078740157480190e+00 4.045218333831649798e-05 4.993526412466168019e-09 1.247510782131561008e-19 6.970078740157480190e+00 4.045218333831649798e-05 1.140907457220259047e-11 9.598627254523512805e-07 6.970078740157480190e+00 4.045218333831649798e-05 4.950034110914477971e-10 1.714580369990821215e-20 7.980078740157480865e+00 4.045218333831649798e-05 1.004178677311769489e-04 1.273858207325736873e-04 1.496062992125984259e+00 5.056522917289562756e-05 8.788086710441895275e-04 5.256881203297463423e-04 -2.503937007874015741e+00 5.056522917289562756e-05 1.000340898226469567e-37 6.322567392327610192e-45
-3.443698749677165779e+03 1.756855494251900458e-04 6.007081407410370913e-11 2.894299686639038513e-03 -3.424769249677165590e+03 1.756855494251900458e-04 1.180524438609066763e-28 9.620601169725916295e-07 -3.435073555118110562e+03 2.635283241377850958e-04 9.255871352388911274e-65 5.660368622335270205e-91 1.909448818900273181e+00 2.635283241272411552e-05 9.387765071805351569e-83 4.673812067309853389e-75 1.909448818900273181e+00 2.635283241272411552e-05 6.065358901604258139e-07 2.453966454969293927e-04 1.909448818900273181e+00 2.635283241272411552e-05 9.297081930894852341e-23 1.526001184048196592e-46 2.864173228343133815e+00 1.756855494275334607e-05 5.210531892044540248e-04 1.633169075839709962e-04 2.864173228343133815e+00 1.756855494275334607e-05 2.926741436664432576e-14 3.809450029004369089e-05 1.909448818900273181e+00 2.635283241272411552e-05 8.709912330173441936e-96 2.526234362098865560e-109 1.909448818900273181e+00 2.635283241272411552e-05 7.844388840925939008e-03 5.965236943164901710e-03 1.909448818900273181e+00 2.635283241272411552e-05 2.156729274404071235e-75 3.763463760886777193e-108 1.909448818900273181e+00 2.635283241272411552e-05 1.678944099617405389e-23 1.598629205292544897e-33 4.615059763779527202e+00 1.317641620674380907e-04 6.933675106477348292e-18 3.253621617843419084e-08 4.077566593779527793e+00 1.317641620674380907e-04 4.238828866920341396e-208 5.308276768232071511e-139 3.152611333779527847e+00 1.317641620674380907e-04 8.113540835903869375e-03 2.580075618138811004e-04 3.509346873779527698e+00 1.317641620674380907e-04 5.601408494531106641e-31 1.118583932598096773e-26 1.495473421979460982e+00 5.063840284489130070e-05 2.587668401335025589e-15 2.596338121431155245e-16 1.855068438575278922e+00 5.063840284489130070e-05 0.000000000000000000e+00 3.014863586685966420e-310 1.343185077596404486e+00 5.063840284489130070e-05 0.000000000000000000e+00 1.187459960291338680e-229 1.343185077596404486e+00 5.063840284489130070e-05 5.237545217481826451e-14 2.249948432949481754e-04 2.278511811023622158e+03 1.647052025842981862e-07 5.002429718290602904e-113 7.153852629258869070e-42 2.278511811023622158e+03 1.647052025842981862e-07 1.749817348083737605e-19 3.235513491961747164e-11 2.278511811023622158e+03 1.647052025842981862e-07 2.444646425970844873e-05 2.457210625785971717e-05 2.278511811023622158e+03 1.647052025842981862e-07 1.241278533254897553e-07 1.462159894643889192e-06 7.009448818897637601e+00 2.635283241348794611e-05 2.643167254041546194e-11 1.338766252297930903e-23 7.009448818897637601e+00 2.635283241348794611e-05 1.107034867336681018e-14 2.259179565672743671e-08 7.009448818897637601e+00 2.635283241348794611e-05 8.248782479666388097e-13 3.794981817081283152e-25 8.019448818897638276e+00 2.635283241348794611e-05 4.512490652304340937e-05 8.637363664428619335e-05 1.527559055118110187e+00 3.294104051685993603e-05 7.107268448868784075e-04 2.393791128846481484e-04 -2.472440944881889813e+00 3.294104051685993603e-05 8.851914986813909111e-44 1.819815703626482227e-51
-3.443692844165354472e+03 1.134341929655809447e-04 5.984138004616038335e-14 1.954948887399999159e-03 -3.424763344165354283e+03 1.134341929655809447e-04 8.318340795414046981e-35 6.411307645026572365e-09 -3.435069618110236661e+03 1.701512894541618969e-04 9.500340392124522433e-72 1.512898178394554586e-99 1.948818897639284842e+00 1.701512894472134756e-05 1.250549333029803491e-92 7.342738667999321035e-85 1.948818897639284842e+00 1.701512894472134756e-05 1.261334602431394969e-08 6.285943061251351755e-05 1.948818897639284842e+00 1.701512894472134756e-05 1.501272291263993939e-28 7.605180802889543155e-56 2.923228346451651305e+00 1.134341929709853504e-05 5.698300623693309565e-04 1.549717272609905288e-04 2.923228346451651305e+00 1.134341929709853504e-05 6.100407871847514910e-19 1.354773193513903773e-06 1.948818897639284842e+00 1.701512894472134756e-05 5.038414164220910060e-107 3.257365752572233773e-121 1.948818897639284842e+00 1.701512894472134756e-05 6.382890656830006622e-03 4.155618592205186611e-03 1.948818897639284842e+00 1.701512894472134756e-05 5.480711825838215970e-85 1.266593589432323101e-119 1.948818897639284842e+00 1.701512894472134756e-05 1.940172016429837011e-28 1.633865748390969446e-39 4.622933779527558684e+00 8.507564472502822850e-05 8.033834034292633632e-22 1.451081364080547492e-10 4.085440609527559275e+00 8.507564472502822850e-05 1.861636882187487688e-224 5.019931524807892011e-152 3.160485349527559329e+00 8.507564472502822850e-05 6.821483282725721020e-03 3.633173973711319757e-04 3.517220889527559180e+00 8.507564472502822850e-05 4.500740603043910338e-37 2.699152805264520179e-32 1.515962083328499910e+00 3.269549703256875977e-05 5.791583319483896548e-19 5.881996432858653745e-20 1.875557099924317850e+00 3.269549703256875977e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.363673738945443414e+00 3.269549703256875977e-05 0.000000000000000000e+00 2.470463251776611619e-248 1.363673738945443414e+00 3.269549703256875977e-05 5.127286347464895005e-19 8.607452195041129380e-05 2.284811023622047287e+03 1.063445559062862015e-07 2.194427842143195429e-124 2.387287979351055469e-48 2.284811023622047287e+03 1.063445559062862015e-07 2.437409417941401394e-23 1.046400939225165594e-13 2.284811023622047287e+03 1.063445559062862015e-07 1.922749718724699755e-05 2.316656415589495800e-05 2.284811023622047287e+03 1.063445559062862015e-07 9.868749203523721600e-09 1.998676187701032141e-06 7.048818897637795011e+00 1.701512894500585576e-05 5.056100949767083380e-14 4.849970804745939829e-28 7.048818897637795011e+00 1.701512894500585576e-05 3.257976910910350715e-18 1.628522385020711519e-10 7.048818897637795011e+00 1.701512894500585576e-05 3.814032114459470917e-16 2.104619618160703591e-30 8.058818897637795686e+00 1.701512894500585576e-05 8.845783102472346547e-05 3.273150420073843393e-05 1.559055118110236116e+00 2.126891118125732140e-05 3.049976640245933342e-04 1.412057734990240147e-04 -2.440944881889763884e+00 2.126891118125732140e-05 2.416522100081318933e-50 1.679671054727686732e-58
-3.443686938653543621e+03 7.258962304314880358e-05 1.835970850612325460e-17 9.071693985614056547e-04 -3.424757438653543431e+03 7.258962304314880358e-05 1.209941522054292543e-41 9.819226284635195084e-12 -3.435065681102362305e+03 1.088844345628329395e-04 4.112419490734594683e-79 1.600797270464543631e-108 1.988188976378296502e+00 1.088844345639673233e-05 4.288564849260136674e-103 2.638646760973922895e-95 1.988188976378296502e+00 1.088844345639673233e-05 8.205952933867915468e-11 5.606595894904300381e-06 1.988188976378296502e+00 1.088844345639673233e-05 3.764632814574233896e-35 4.405604903612521656e-66 2.982283464560168795e+00 7.258962304667712610e-06 4.271520849744844589e-04 2.464727437418635816e-04 2.982283464560168795e+00 7.258962304667712610e-06 1.424533903518748231e-24 6.109178536490463223e-09 1.988188976378296502e+00 1.088844345639673233e-05 6.486529029391765488e-119 9.645349587924709770e-134 1.988188976378296502e+00 1.088844345639673233e-05 5.485112504070930282e-03 2.969372814147405813e-03 1.988188976378296502e+00 1.088844345639673233e-05 3.428906222006258579e-95 1.060500688798289005e-131 1.988188976378296502e+00 1.088844345639673233e-05 6.166833480927786368e-34 4.594593091978022968e-46 4.630807795275590166e+00 5.444221728219729862e-05 2.962867255174148807e-26 2.118248140657680069e-13 4.093314625275590757e+00 5.444221728219729862e-05 1.912422005763335076e-241 1.191258596576086051e-165 3.168359365275590811e+00 5.444221728219729862e-05 2.728924809484380327e-03 9.119760238372631614e-05 3.525094905275590662e+00 5.444221728219729862e-05 8.794592561363515798e-44 1.567381294910570767e-38 1.536450744677539060e+00 2.092273716349381835e-05 4.061786673832698171e-23 4.327531586273004110e-24 1.896045761273357000e+00 2.092273716349381835e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.384162400294482564e+00 2.092273716349381835e-05 0.000000000000000000e+00 9.253346918150303889e-268 1.384162400294482564e+00 2.092273716349381835e-05 5.480144486806956577e-25 6.850676252779994678e-06 2.291110236220472416e+03 6.805277160274745125e-08 2.542105500948490326e-136 2.230692259416466677e-55 2.291110236220472416e+03 6.805277160274745125e-08 1.045085898852294363e-27 9.437863679429802923e-17 2.291110236220472416e+03 6.805277160274745125e-08 1.389250908474292995e-05 2.037919602275766316e-05 2.291110236220472416e+03 6.805277160274745125e-08 2.776298892685247301e-10 2.122304658733700523e-06 7.088188976377952422e+00 1.088844345643959220e-05 3.493794074484363313e-17 5.924804999187824882e-33 7.088188976377952422e+00 1.088844345643959220e-05 2.904888671764789040e-22 3.595324289391186632e-13 7.088188976377952422e+00 1.088844345643959220e-05 4.893178574782070903e-20 2.919525453014480733e-36 8.098188976377953097e+00 1.088844345643959220e-05 1.082602575962568627e-04 4.768983067358237425e-06 1.590551181102362044e+00 1.361055432054949237e-05 6.332031182361908732e-05 5.434522478997199171e-05 -2.409448818897637956e+00 1.361055432054949237e-05 2.035207225593261131e-57 4.971452200562467223e-66
-3.443681033141732769e+03 4.603919356244828007e-05 1.728696989520104332e-21 2.023573563317000550e-04 -3.424751533141732580e+03 4.603919356244828007e-05 3.632936460574515661e-49 3.456107060480482756e-15 -3.435061744094488404e+03 6.905879034244986696e-05 7.507093714211138051e-87 6.704778339225789796e-118 2.027559055117308162e+00 6.905879034318356690e-06 3.785985460604568031e-114 2.168906319105774989e-106 2.027559055117308162e+00 6.905879034318356690e-06 1.670129883288019251e-13 1.687173236380723230e-07 2.027559055117308162e+00 6.905879034318356690e-06 1.466006742542646617e-42 2.966489947386102083e-77 3.041338582683238201e+00 4.603919355951410373e-06 2.846264237776613545e-04 3.051673338849654254e-04 3.041338582683238201e+00 4.603919355951410373e-06 3.726714298113187432e-31 3.355434848259446337e-12 2.027559055117308162e+00 6.905879034318356690e-06 1.858528752452903851e-131 6.558854164046712592e-147 2.027559055117308162e+00 6.905879034318356690e-06 4.395422885232869170e-03 2.077098491280140579e-03 2.027559055117308162e+00 6.905879034318356690e-06 5.280744025072969907e-106 2.209066328219725893e-144 2.027559055117308162e+00 6.905879034318356690e-06 5.388014837711295547e-40 3.552485739953545928e-53 4.638681811023621648e+00 3.452939517126792887e-05 3.476622576385045708e-31 1.005948607379880284e-16 4.101188641023622239e+00 3.452939517126792887e-05 4.595278387507004035e-259 7.093789908904234764e-180 3.176233381023622293e+00 3.452939517126792887e-05 1.062761572947325608e-03 4.047608597207441503e-06 3.532968921023622144e+00 3.452939517126792887e-05 4.179190825377566225e-51 2.189337619847276667e-45 1.556939406026577988e+00 1.327002270752653294e-05 8.926167739361180823e-28 1.031863306964659013e-28 1.916534422622395928e+00 1.327002270752653294e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.404651061643521492e+00 1.327002270752653294e-05 0.000000000000000000e+00 6.239938570001350427e-288 1.404651061643521492e+00 1.327002270752653294e-05 6.394578826110238565e-32 8.704469275343068865e-08 2.297409448818897545e+03 4.316174396408566813e-08 7.776743631362169602e-149 5.836393113820625658e-63 2.297409448818897545e+03 4.316174396408566813e-08 1.379314237863548348e-32 2.373878280756769088e-20 2.297409448818897545e+03 4.316174396408566813e-08 8.914472551392977554e-06 1.463068752490924287e-05 2.297409448818897545e+03 4.316174396408566813e-08 2.715335816141237773e-12 1.749073179915682554e-06 7.127559055118109832e+00 6.905879034253670478e-06 8.718419974291155202e-21 2.438996429187150891e-38 7.127559055118109832e+00 6.905879034253670478e-06 7.840620210327850474e-27 2.430993287944214661e-16 7.127559055118109832e+00 6.905879034253670478e-06 1.741846771168614012e-24 1.011809777985808386e-42 8.137559055118110507e+00 6.905879034253670478e-06 5.722495243004449268e-05 2.355534464969668247e-07 1.622047244094487972e+00 8.632348792817088945e-06 5.381715906958131870e-06 6.342030939766232050e-06 -2.377952755905512028e+00 8.632348792817088945e-06 5.287992469363073373e-65 4.718502840620455714e-74
-3.443675127629921462e+03 2.894033043710321086e-05 4.984591296315202090e-26 1.832763419361963290e-05 -3.424745627629921273e+03 2.894033043710321086e-05 2.251733222669058721e-57 2.795606727892727948e-19 -3.435057807086614503e+03 4.341049565643820149e-05 5.778894338812379649e-95 1.111532141224222969e-127 2.066929133856319822e+00 4.341049565690835560e-06 8.603811043971499992e-126 4.077901114133958349e-118 2.066929133856319822e+00 4.341049565690835560e-06 1.063393145116094895e-16 1.683887868487195523e-09 2.066929133856319822e+00 4.341049565690835560e-06 8.865423360064106853e-51 2.321782522036799952e-89 3.100393700791755691e+00 2.894033043626751291e-06 2.402258453183378137e-04 2.483414853513512990e-04 3.100393700791755691e+00 2.894033043626751291e-06 1.092241837952885632e-38 2.232026812927584487e-16 2.066929133856319822e+00 4.341049565690835560e-06 1.185126279263342918e-144 1.024227731990359984e-160 2.066929133856319822e+00 4.341049565690835560e-06 3.364052853312634716e-03 1.397058658944656069e-03 2.066929133856319822e+00 4.341049565690835560e-06 2.001742779381844649e-117 1.144802788721749293e-157 2.066929133856319822e+00 4.341049565690835560e-06 1.293419236374324745e-46 7.548014336273336555e-61 4.646555826771653130e+00 2.170524782795055742e-05 1.297772610974786792e-36 1.549659298680488157e-20 4.109062656771653721e+00 2.170524782795055742e-05 2.582730204874450700e-277 1.060021359871989431e-194 3.184107396771653775e+00 2.170524782795055742e-05 9.032504694398631488e-04 3.176264313264798662e-08 3.540842936771653626e+00 2.170524782795055742e-05 4.829624248074154435e-59 7.352872396825035411e-53 1.577428067375617138e+00 8.341563184664922730e-06 6.146640499427592993e-33 7.962891113588868045e-34 1.937023083971435078e+00 8.341563184664922730e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.425139722992560642e+00 8.341563184664922730e-06 0.000000000000000000e+00 7.575700675330648325e-309 1.425139722992560642e+00 8.341563184664922730e-06 8.145938126556841683e-40 1.709544474858201083e-10 2.303708661417322674e+03 2.713155978493882080e-08 6.282520810714244942e-162 4.275820248606607188e-71 2.303708661417322674e+03 2.713155978493882080e-08 5.603536147694170831e-38 1.665099721381739911e-24 2.303708661417322674e+03 2.713155978493882080e-08 6.775385650238036375e-06 9.965171591170399177e-06 2.303708661417322674e+03 2.713155978493882080e-08 9.149299913232037879e-15 1.673603641010700703e-06 7.166929133858267242e+00 4.341049565590172470e-06 7.854597585630457246e-25 3.381921314880089096e-44 7.166929133858267242e+00 4.341049565590172470e-06 6.402521412380164841e-32 5.034203943003410350e-20 7.166929133858267242e+00 4.341049565590172470e-06 1.720445762522622257e-29 8.753083088876021083e-50 8.176929133858267917e+00 4.341049565590172470e-06 1.180952551943836337e-05 3.807955997021456739e-09 1.653543307086613900e+00 5.426311956987715588e-06 1.247005621785781021e-07 1.787571752579603802e-07 -2.346456692913386100e+00 5.426311956987715588e-06 4.238745558822723604e-73 1.436107612990068556e-82
-3.443669222118110611e+03 1.803025522679045536e-05 4.395411173789572715e-31 6.279137257344276216e-07 -3.424739722118110421e+03 1.803025522679045536e-05 2.880990162997405176e-66 5.196894803180196782e-24 -3.435053870078740601e+03 2.704538284068306418e-05 1.875861071792797598e-103 7.293293483979039085e-138 2.106299212595331483e+00 2.704538284098155097e-06 5.033159661805182047e-138 1.753755084516575700e-130 2.106299212595331483e+00 2.704538284098155097e-06 2.118165264323462630e-20 5.525517927355947791e-12 2.106299212595331483e+00 2.704538284098155097e-06 8.325554174926182033e-60 2.112231582793802670e-102 3.159448818900273181e+00 1.803025522625990781e-06 1.893046962428826313e-04 8.885040343764408243e-05 3.159448818900273181e+00 1.803025522625990781e-06 3.586335482626055695e-47 1.796714022220012485e-21 2.106299212595331483e+00 2.704538284098155097e-06 1.681893118929016695e-158 3.673022896691410547e-175 2.106299212595331483e+00 2.704538284098155097e-06 2.442034351007908548e-03 8.511905753860026652e-04 2.106299212595331483e+00 2.704538284098155097e-06 1.867478668308134314e-129 1.475967292512650205e-171 2.106299212595331483e+00 2.704538284098155097e-06 8.527958159060938792e-54 4.405155075000700345e-69 4.654429842519684613e+00 1.352269141998308977e-05 1.541041951730671882e-42 7.733103954625372436e-25 4.116936672519685203e+00 1.352269141998308977e-05 3.395355377487752659e-296 3.974796794163116851e-210 3.191981412519685257e+00 1.352269141998308977e-05 5.544310057749889716e-04 4.406946059392757812e-11 3.548716952519685108e+00 1.352269141998308977e-05 1.357310248465090725e-67 5.935229382627563995e-61 1.597916728724656510e+00 5.196917621058316131e-06 1.326269637660885263e-38 1.986894016559435213e-39 1.957511745320474450e+00 5.196917621058316131e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.445628384341600015e+00 5.196917621058316131e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.445628384341600015e+00 5.196917621058316131e-06 1.132864711468941869e-48 5.170717454810985180e-14 2.310007874015747802e+03 1.690336427497930968e-08 1.340300036951085289e-175 8.771308174020286348e-80 2.310007874015747802e+03 1.690336427497930968e-08 7.007270193638993316e-44 3.256908812961299672e-29 2.310007874015747802e+03 1.690336427497930968e-08 4.607905159158723110e-06 5.407897834331177080e-06 2.310007874015747802e+03 1.690336427497930968e-08 1.056148763812661510e-17 2.003877449992104524e-06 7.206299212598425541e+00 2.704538283996617869e-06 2.554181310699957794e-29 1.579117389047088254e-50 7.206299212598425541e+00 2.704538283996617869e-06 1.581040360933357657e-37 3.192855073500871493e-24 7.206299212598425541e+00 2.704538283996617869e-06 4.715026946645208461e-35 1.889025423360374507e-57 8.216299212598425328e+00 2.704538283996651327e-06 8.552979019144410981e-07 1.996468062895554665e-11 1.685039370078740273e+00 3.380672854995784301e-06 6.691109083359751328e-10 1.160609818410047205e-09 -2.314960629921259727e+00 3.380672854995784301e-06 1.048209750231347997e-81 1.401623962657415664e-91
-3.443663316606299304e+03 1.113327340526355575e-05 1.184203190449434038e-36 7.895345497032532410e-09 -3.424733816606299115e+03 1.113327340526355575e-05 7.609082968356557694e-76 2.220193019495227462e-29 -3.435049933070866246e+03 1.669991010789533448e-05 2.567592232535765346e-112 1.893952514664442531e-148 2.145669291334343143e+00 1.669991010902165367e-06 7.579209239912855378e-151 1.725192465274128475e-143 2.145669291334343143e+00 1.669991010902165367e-06 1.319921812072990243e-24 5.934688602887521666e-15 2.145669291334343143e+00 1.669991010902165367e-06 1.214162999412330948e-69 2.233586916370062458e-116 3.218503937008790672e+00 1.113327340534695547e-06 7.492524476367507208e-05 4.735252816805484783e-05 3.218503937008790672e+00 1.113327340534695547e-06 1.319235768609955225e-56 1.749988112238478561e-27 2.145669291334343143e+00 1.669991010902165367e-06 5.312152996799500684e-173 3.024888011166888644e-190 2.145669291334343143e+00 1.669991010902165367e-06 1.635310188236881006e-03 5.427037238408220906e-04 2.145669291334343143e+00 1.669991010902165367e-06 4.287502697233388011e-142 4.734203428475395790e-186 2.145669291334343143e+00 1.669991010902165367e-06 1.543953720326026739e-61 7.059461606920910535e-78 4.662303858267716095e+00 8.349955054073241568e-06 5.821003614360325328e-49 1.249173000408765893e-29 4.124810688267716685e+00 8.349955054073241568e-06 1.044071691628579267e-315 3.740065990819261765e-226 3.199855428267716739e+00 8.349955054073241568e-06 8.390695466440267151e-05 1.081089896216933199e-14 3.556590968267716590e+00 8.349955054073241568e-06 9.276615391853891207e-77 1.151064817558820239e-69 1.618405390073695438e+00 3.208978686848765213e-06 8.966918393799378699e-45 1.601957226322648850e-45 1.978000406669513378e+00 3.208978686848765213e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.466117045690638943e+00 3.208978686848765213e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.466117045690638943e+00 3.208978686848765213e-06 1.719976132432120286e-58 2.407532283330339434e-18 2.316307086614173386e+03 1.043744381759149320e-08 7.550958138009846071e-190 5.038245519551681370e-89 2.316307086614173386e+03 1.043744381759149320e-08 2.697262888621164945e-50 1.776395536557777327e-34 2.316307086614173386e+03 1.043744381759149320e-08 2.172376947112526280e-06 2.224067747426972807e-06 2.316307086614173386e+03 1.043744381759149320e-08 4.160682829250300288e-21 1.441158977974869718e-06 7.245669291338582951e+00 1.669991010814648017e-06 2.997256282842794482e-34 2.482511698502510173e-57 7.245669291338582951e+00 1.669991010814648017e-06 1.180294156135511551e-43 6.201960005036279752e-29 7.245669291338582951e+00 1.669991010814648017e-06 3.585415793996677781e-41 1.016593551061707832e-65 8.255669291338582738e+00 1.669991010814671522e-06 2.052918688948807272e-08 3.386824034049965486e-14 1.716535433070866201e+00 2.087488763518317592e-06 8.023657056336777305e-13 1.719751418759277740e-12 -2.283464566929133799e+00 2.087488763518317592e-06 7.996931391277726387e-91 4.386698542495672030e-101
-3.443657411094488452e+03 6.813440779112373820e-06 9.741582746977129779e-43 3.595956160423366226e-11 -3.424727911094488263e+03 6.813440779112373820e-06 4.148475866093437680e-86 2.179799246218161174e-35 -3.435045996062992344e+03 1.022016116866856200e-05 1.481866510380248249e-121 1.946444145310981249e-159 2.185039370073354803e+00 1.022016116937050879e-06 2.937902992522186424e-164 3.881883691275899823e-157 2.185039370073354803e+00 1.022016116937050879e-06 2.573113520532540252e-29 2.081307901697374605e-18 2.185039370073354803e+00 1.022016116937050879e-06 2.749736017883885881e-80 2.745399260779928679e-131 3.277559055117308162e+00 6.813440779164357079e-07 2.816090719483289138e-05 3.632757741619377693e-05 3.277559055117308162e+00 6.813440779164357079e-07 5.436674305331877132e-67 2.062338929596430999e-34 2.185039370073354803e+00 1.022016116937050879e-06 3.734059057645699366e-188 5.720757256878467813e-206 2.185039370073354803e+00 1.022016116937050879e-06 9.590385507183034819e-04 3.358245489693332912e-04 2.185039370073354803e+00 1.022016116937050879e-06 2.422296121813881733e-155 3.777819627089033981e-201 2.185039370073354803e+00 1.022016116937050879e-06 7.674000110883177762e-70 3.105626672475281784e-87 4.670177874015747577e+00 5.110080584338846508e-06 6.994333114694078982e-56 6.529377252838233573e-35 4.132684704015748167e+00 5.110080584338846508e-06 0.000000000000000000e+00 8.830953932048711690e-243 3.207729444015748221e+00 5.110080584338846508e-06 2.602602912332303995e-06 4.689093106124190223e-19 3.564464984015748072e+00 5.110080584338846508e-06 1.541858823155546986e-86 5.361733867233767935e-79 1.638894051422734588e+00 1.963859634816083482e-06 1.899624899583146675e-51 4.171620892017080187e-52 1.998489068018552528e+00 1.963859634816083482e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.486605707039678093e+00 1.963859634816083482e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.486605707039678093e+00 1.963859634816083482e-06 2.850848468842910068e-69 1.725534831753966949e-23 2.322606299212598515e+03 6.387600730423557307e-09 1.123399004231497205e-204 8.103344673409958746e-99 2.322606299212598515e+03 6.387600730423557307e-09 3.195842864756437116e-57 2.701633704081180704e-40 2.322606299212598515e+03 6.387600730423557307e-09 9.934494682007573645e-07 8.670349765939402969e-07 2.322606299212598515e+03 6.387600730423557307e-09 5.578414351457863698e-25 4.004628509798740665e-07 7.285039370078740362e+00 1.022016116867769090e-06 1.268964135782906646e-39 1.313859818144187786e-64 7.285039370078740362e+00 1.022016116867769090e-06 2.663147838238033617e-50 3.689606674777591018e-34 7.285039370078740362e+00 1.022016116867769090e-06 7.564966869244252681e-48 1.363840759209067127e-74 8.295039370078740149e+00 1.022016116867783701e-06 1.596592661714414512e-10 1.857926795952294725e-17 1.748031496062992129e+00 1.277520146084718403e-06 2.135633821052074559e-16 5.805238108857052354e-16 -2.251968503937007871e+00 1.277520146084718403e-06 1.882187446938559082e-100 4.402565306443822210e-111
-3.443651505582677601e+03 4.132688842353181629e-06 2.445735666028309684e-49 5.897989632991157466e-14 -3.424722005582677411e+03 4.132688842353181629e-06 4.668856439856350472e-97 4.918370278990635608e-42 -3.435042059055118443e+03 6.199033263529772866e-06 3.606113966765133038e-131 7.916427071805054277e-171 2.224409448812366463e+00 6.199033263963215084e-07 2.931429446559787655e-178 1.997946440813194610e-171 2.224409448812366463e+00 6.199033263963215084e-07 1.569249738595343509e-34 2.379966709415698360e-22 2.224409448812366463e+00 6.199033263963215084e-07 9.670638925290873634e-92 3.922378487168671495e-147 3.336614173225825652e+00 4.132688842385284177e-07 4.424887548043504880e-05 1.985328615310398367e-05 3.336614173225825652e+00 4.132688842385284177e-07 2.510057161629789033e-78 2.940712870207296537e-42 2.224409448812366463e+00 6.199033263963215084e-07 5.841578339410016475e-204 2.484598932391639301e-222 2.224409448812366463e+00 6.199033263963215084e-07 6.825653529563953338e-04 1.861934390057458431e-04 2.224409448812366463e+00 6.199033263963215084e-07 3.367452188117367640e-169 7.499972215053563023e-217 2.224409448812366463e+00 6.199033263963215084e-07 1.046988001553393482e-78 3.749765058468909085e-97 4.678051889763779059e+00 3.099516631722210372e-06 2.673369075907072304e-63 1.104054632189845448e-40 4.140558719763779649e+00 3.099516631722210372e-06 0.000000000000000000e+00 5.232388629783898966e-260 3.215603459763779703e+00 3.099516631722210372e-06 1.617493585233954254e-08 3.595993331969441303e-24 3.572338999763779555e+00 3.099516631722210372e-06 6.232241951938898961e-97 5.996954400627468917e-89 1.659382712771773516e+00 1.191178005907695613e-06 1.260960160071235123e-58 3.507542370139941348e-59 2.018977729367591678e+00 1.191178005907689048e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.507094368388717021e+00 1.191178005907695613e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.507094368388717021e+00 1.191178005907695613e-06 5.158615595137680640e-81 1.903720988117258737e-29 2.328905511811023644e+03 3.874395789652776299e-09 4.413650554707301189e-220 3.649381982374615010e-109 2.328905511811023644e+03 3.874395789652776299e-09 1.165561745751145675e-64 1.145642068493783530e-46 2.328905511811023644e+03 3.874395789652776299e-09 8.680697369146680108e-07 5.548878801294365343e-07 2.328905511811023644e+03 3.874395789652776299e-09 2.540401153248945877e-29 3.765948628715110685e-08 7.324409448818897772e+00 6.199033263444420109e-07 1.937952343258370009e-45 2.340774471376334685e-72 7.324409448818897772e+00 6.199033263444420109e-07 1.815883700743047211e-57 6.722526704615154395e-40 7.324409448818897772e+00 6.199033263444420109e-07 4.428806322880097063e-55 4.560365486764883313e-84 8.334409448818897559e+00 6.199033263444507989e-07 3.991675219258796228e-13 3.295386360089569464e-21 1.779527559055118058e+00 7.748791579305553459e-07 1.260042542676767207e-20 4.462702110706802468e-20 -2.220472440944881942e+00 7.748791579305553459e-07 1.366679571268450912e-110 1.416888124527273245e-121
-3.443645600070866294e+03 2.484400116833267692e-06 1.873359425955805521e-56 3.474544044095918109e-17 -3.424716100070866105e+03 2.484400116833267692e-06 1.084671366107426130e-108 2.550380048539612245e-49 -3.435038122047244542e+03 3.726600175397218143e-06 3.700054764328738118e-141 1.274149581912145369e-182 2.263779527565930039e+00 3.726600174955268327e-07 7.529196099214337255e-193 2.352131053395896144e-186 2.263779527565930039e+00 3.726600174955268327e-07 2.993970781148871848e-40 8.865605431166802958e-27 2.263779527565930039e+00 3.726600174955268327e-07 5.281648543091659456e-104 6.513805921720676877e-164 3.395669291334343143e+00 2.484400116951112950e-07 2.874240349039946163e-05 3.849950742995205928e-05 3.395669291334343143e+00 2.484400116951112950e-07 1.298294758413648027e-90 5.073558436764467217e-51 2.263779527565930039e+00 3.726600174955268327e-07 2.033844047887402606e-220 2.478093049643688811e-239 2.263779527565930039e+00 3.726600174955268327e-07 6.192222127236749396e-04 1.099075955951786483e-04 2.263779527565930039e+00 3.726600174955268327e-07 1.151882522111356879e-183 3.704266331743627689e-233 2.263779527565930039e+00 3.726600174955268327e-07 3.920506540376810685e-88 1.242409627268984935e-107 4.685925905511810541e+00 1.863300087644657943e-06 3.250389375763539936e-71 6.038003356018058137e-47 4.148432735511811131e+00 1.863300087644657943e-06 0.000000000000000000e+00 7.779584228278811502e-278 3.223477475511811186e+00 1.863300087644657943e-06 2.008576993143272705e-11 4.875867253553536196e-30 3.580213015511811037e+00 1.863300087644657943e-06 6.126164246220719072e-108 1.610154991636517414e-99 1.679871374120812666e+00 7.160865213925108670e-07 2.622642895870041438e-66 9.520368015924407160e-67 2.039466390716630606e+00 7.160865213925108670e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.527583029737756171e+00 7.160865213925108670e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.527583029737756171e+00 7.160865213925108670e-07 1.019059432281523542e-93 3.233036113839356647e-36 2.335204724409448772e+03 2.329125109555846748e-09 4.579244106465411645e-236 4.601976136226038012e-120 2.335204724409448772e+03 2.329125109555846748e-09 1.308497449012225218e-72 1.354531943764061957e-53 2.335204724409448772e+03 2.329125109555846748e-09 7.449338174073090440e-07 5.754404968272964136e-07 2.335204724409448772e+03 2.329125109555846748e-09 3.923945409083785729e-34 1.157001620080716507e-09 7.363779527559055182e+00 3.726600175289315886e-07 1.067396994558446525e-51 1.403800964238637684e-80 7.363779527559055182e+00 3.726600175289315886e-07 3.741265005806372135e-65 3.751339376058915798e-46 7.363779527559055182e+00 3.726600175289315886e-07 7.194133647054837429e-63 3.800101920910036693e-94 8.373779527559054969e+00 3.726600175289368296e-07 3.199662550683905274e-16 1.889773637206123450e-25 1.811023622047243986e+00 4.658250219111669739e-07 1.647522621441563333e-25 7.812138393224583696e-25 -2.188976377952756014e+00 4.658250219111669739e-07 3.061504206634596750e-121 1.462268247000488686e-132
-3.443639694559055442e+03 1.480242895801353829e-06 4.376809834261619992e-64 7.342911549333686861e-21 -3.424710194559055253e+03 1.480242895801353829e-06 5.201774673572284535e-121 3.039257813878883829e-57 -3.435034185039370186e+03 2.220364343657383001e-06 1.600690468844751897e-151 8.115347382842905468e-195 2.303149606304941699e+00 2.220364343523435275e-07 4.977876639051897224e-208 6.333963430777176277e-202 2.303149606304941699e+00 2.220364343523435275e-07 1.787003609706874730e-46 1.075180252329805880e-31 2.303149606304941699e+00 2.220364343523435275e-07 4.479546019048925459e-117 1.257365239660997421e-181 3.454724409442860633e+00 1.480242895872790364e-07 5.319165531529710945e-06 3.795826139412833221e-05 3.454724409442860633e+00 1.480242895872790364e-07 7.523196273128996086e-104 1.059107767641234956e-60 2.303149606304941699e+00 2.220364343523435275e-07 1.575953938005924116e-237 5.675936032394468251e-257 2.303149606304941699e+00 2.220364343523435275e-07 4.070513785454273341e-04 5.265979672996828708e-05 2.303149606304941699e+00 2.220364343523435275e-07 9.694644456877880816e-199 4.551650360045038445e-250 2.303149606304941699e+00 2.220364343523435275e-07 4.028857694439677393e-98 1.129470591213135736e-118 4.693799921259842023e+00 1.110182171846089134e-06 1.257116760483984427e-79 1.067834657518202885e-53 4.156306751259842613e+00 1.110182171846089134e-06 0.000000000000000000e+00 2.902530560306414794e-296 3.231351491259842668e+00 1.110182171846089134e-06 4.981897807955618405e-15 1.168928218753830604e-36 3.588087031259842519e+00 1.110182171846089134e-06 1.464460300216822301e-119 1.037578679398369785e-110 1.700360035469851594e+00 4.266551023212639307e-07 1.709135299889873925e-74 8.340550746553755427e-75 2.059955052065669534e+00 4.266551023212639307e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.548071691086795099e+00 4.266551023212639307e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.548071691086795099e+00 4.266551023212639307e-07 2.197724104259373702e-107 8.451727260648943369e-44 2.341503937007873901e+03 1.387727714807631063e-09 1.254647089915189982e-252 1.624947852094641612e-131 2.341503937007873901e+03 1.387727714807631063e-09 4.521663118699356171e-81 4.465075215555090103e-61 2.341503937007873901e+03 1.387727714807631063e-09 2.986173024737158449e-07 4.613734087618621259e-07 2.341503937007873901e+03 1.387727714807631063e-09 2.053695272669916641e-39 1.150489960851323477e-11 7.403149606299212593e+00 2.220364343692178267e-07 2.119944921558991448e-58 2.833845266685820315e-89 7.403149606299212593e+00 2.220364343692178267e-07 2.328900093606747985e-73 6.411232549886624494e-53 7.403149606299212593e+00 2.220364343692178267e-07 3.242518552171740494e-71 7.890583089890923620e-105 8.413149606299212380e+00 2.220364343692209502e-07 8.215997497122068929e-20 3.503764416959309323e-30 1.842519685039369914e+00 2.775455429615237657e-07 4.773544770112106022e-31 3.114084882068316217e-30 -2.157480314960630086e+00 2.775455429615237657e-07 2.115764597183203080e-132 4.839274681350075013e-144
-3.443633789047244591e+03 8.741119166863837772e-07 3.118459990507513210e-72 5.563744644086762253e-25 -3.424704289047244401e+03 8.741119166863837772e-07 5.149565661956379958e-134 8.323560484812364482e-66 -3.435030248031496285e+03 1.311167875002758444e-06 2.919646324745679299e-162 2.045420158007240244e-207 2.342519685043953359e+00 1.311167874922306355e-07 8.471600538101636379e-224 3.901449091472482232e-218 2.342519685043953359e+00 1.311167874922306355e-07 3.336765442003559207e-53 4.243252906895476188e-37 2.342519685043953359e+00 1.311167874922306355e-07 5.899954630816353962e-131 2.821171102340280726e-200 3.513779527565930039e+00 8.741119166148710354e-08 2.783770194172693091e-07 1.101137826255185918e-05 3.513779527565930039e+00 8.741119166148710354e-08 4.883946270551980757e-118 2.675069508513800969e-71 2.342519685043953359e+00 1.311167874922306355e-07 2.717739366162055195e-255 2.985492122456063760e-275 2.342519685043953359e+00 1.311167874922306355e-07 1.620344546368213817e-04 1.125457057947997450e-05 2.342519685043953359e+00 1.311167874922306355e-07 2.007518763410878725e-214 1.391424683792786930e-267 2.342519685043953359e+00 1.311167874922306355e-07 1.136128666548452389e-108 2.817014850585948920e-130 4.701673937007873505e+00 6.555839375016937888e-07 1.546605549940132763e-88 6.105895009067756147e-61 4.164180767007874095e+00 6.555839375016937888e-07 0.000000000000000000e+00 2.717447953333303010e-315 3.239225507007874150e+00 6.555839375016937888e-07 2.467986459664263220e-19 4.954807502164110217e-44 3.595961047007874001e+00 6.555839375016937888e-07 8.513560083296954952e-132 1.604383375663733136e-122 1.720848696818890744e+00 2.519480487331571920e-07 3.489861892856205964e-83 2.358213895980593398e-83 2.080443713414708462e+00 2.519480487331585154e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.568560352435834249e+00 2.519480487331571920e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.568560352435834249e+00 2.519480487331571920e-07 5.174330219423087188e-122 3.401011093167371821e-52 2.347803149606299030e+03 8.194799218771330641e-10 9.077814645021251443e-270 1.606588008558330763e-143 2.347803149606299030e+03 8.194799218771330641e-10 4.809625397036605977e-90 4.103443051866320621e-69 2.347803149606299030e+03 8.194799218771330641e-10 4.614675608581416970e-08 1.909554770568189054e-07 2.347803149606299030e+03 8.194799218771330641e-10 3.639440343019824194e-45 3.693329424288944632e-14 7.442519685039370003e+00 1.311167875003387260e-07 1.517997187733818910e-65 1.925593764523767634e-98 7.442519685039370003e+00 1.311167875003387260e-07 4.379854584452953622e-82 3.355815372242526234e-60 7.442519685039370003e+00 1.311167875003387260e-07 4.055072213504219474e-80 4.082373792147607917e-116 8.452519685039369790e+00 1.311167875003406054e-07 6.756132413181445307e-24 2.100296743841012869e-35 1.874015748031495843e+00 1.638959843754240031e-07 3.064846995944498588e-37 2.826691099168202802e-36 -2.125984251968504157e+00 1.638959843754240031e-07 4.510909963768562493e-144 5.135647807220573136e-156
-3.443627883535433284e+03 5.115919564291158298e-07 6.775005417652753310e-81 1.511039723130295857e-29 -3.424698383535433095e+03 5.115919564291158298e-07 1.052338276687032393e-147 5.238774378930209361e-75 -3.435026311023622384e+03 7.673879346596335925e-07 2.245281875173710855e-173 2.040051797016351329e-220 2.381889763782965019e+00 7.673879346117539964e-08 3.711182217622389966e-240 5.496834910201990946e-235 2.381889763782965019e+00 7.673879346117539964e-08 1.949163657543625321e-60 5.447807469330244597e-43 2.381889763782965019e+00 7.673879346117539964e-08 1.206739411516667509e-145 7.357643376475827020e-220 3.572834645674447529e+00 5.115919564078360196e-08 4.119451162621513282e-09 9.248609221272866526e-07 3.572834645674447529e+00 5.115919564078360196e-08 3.552047455922141085e-133 8.175181869607739726e-83 2.381889763782965019e+00 7.673879346117539964e-08 1.043062947615568196e-273 3.606225843746039939e-294 2.381889763782965019e+00 7.673879346117539964e-08 7.236520344793687175e-05 8.213266296282681704e-07 2.381889763782965019e+00 7.673879346117539964e-08 1.022776321863765300e-230 1.058216787540186501e-285 2.381889763782965019e+00 7.673879346117539964e-08 8.791269792955141274e-120 1.927395690699067290e-142 4.709547952755904987e+00 3.836939673239715807e-07 6.052673120268496023e-98 1.128642828679188272e-68 4.172054782755905578e+00 3.836939673239715807e-07 0.000000000000000000e+00 0.000000000000000000e+00 3.247099522755905632e+00 3.836939673239715807e-07 2.441912043699361208e-24 3.713374100516281933e-52 3.603835062755905483e+00 3.836939673239715807e-07 1.203620132675571098e-144 5.951925433888630454e-135 1.741337358167930116e+00 1.474577713821854604e-07 2.232695064580312886e-92 2.151740979026345341e-92 2.100932374763748278e+00 1.474577713821844016e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.589049013784873621e+00 1.474577713821854604e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.589049013784873621e+00 1.474577713821854604e-07 1.329971770257823990e-137 2.106678579608622265e-61 2.354102362204724159e+03 4.796174591549763790e-10 1.734494699084154796e-287 4.447742552700791392e-156 2.354102362204724159e+03 4.796174591549763790e-10 1.574751493990711956e-99 1.051304756509108163e-77 2.354102362204724159e+03 4.796174591549763790e-10 2.651583551499149833e-09 3.082772000461564788e-08 2.354102362204724159e+03 4.796174591549763790e-10 2.182753315247223167e-51 3.824994563000520805e-17 7.481889763779527414e+00 7.673879346479430820e-08 3.918342731766685418e-73 4.404199662953472325e-108 7.481889763779527414e+00 7.673879346479430820e-08 2.488437824919429307e-91 5.379673803272735182e-68 7.481889763779527414e+00 7.673879346479430820e-08 1.407106180491306840e-89 5.262434551276175643e-128 8.491889763779528977e+00 7.673879346479348763e-08 1.779002274385562451e-28 4.070491150083921616e-41 1.905511811023622215e+00 9.592349183099289517e-08 4.360473183950523390e-44 5.842697890416707754e-43 -2.094488188976377785e+00 9.592349183099289517e-08 2.967052967513369795e-156 1.747720286031085586e-168
-3.443621978023622432e+03 2.967583757405123072e-07 4.487680368686782710e-90 1.470743738962301778e-34 -3.424692478023622243e+03 2.967583757405123072e-07 4.439211528087836778e-162 7.577556948842894772e-85 -3.435022374015748483e+03 4.451375636201780174e-07 7.279877300889116241e-185 8.051535215545830413e-234 2.421259842521976680e+00 4.451375635919476269e-08 4.184892732679729599e-257 1.771478149285929527e-252 2.421259842521976680e+00 4.451375635919476269e-08 3.561995026197223820e-68 2.274814635846635288e-49 2.421259842521976680e+00 4.451375635919476269e-08 3.832908897807916558e-161 2.230433973200740892e-240 3.631889763782965019e+00 2.967583757279650956e-08 1.723695533024955254e-11 2.248336351503829437e-08 3.631889763782965019e+00 2.967583757279650956e-08 2.894183331128698861e-149 3.022923890259012578e-95 2.421259842521976680e+00 4.451375635919476269e-08 8.909465549718439391e-293 1.000341918094085181e-313 2.421259842521976680e+00 4.451375635919476269e-08 2.584839450144630165e-05 1.920828048924134560e-08 2.421259842521976680e+00 4.451375635919476269e-08 1.281994588133140877e-247 2.002228827353558331e-304 2.421259842521976680e+00 4.451375635919476269e-08 1.866515372374475842e-131 3.617348726502777277e-155 4.717421968503936469e+00 2.225687818030863756e-07 7.534918855516874981e-108 6.742993096293707378e-77 4.179928798503937060e+00 2.225687818030863756e-07 0.000000000000000000e+00 0.000000000000000000e+00 3.254973538503937114e+00 2.225687818030863756e-07 4.825654843791964093e-30 4.920549391798966326e-61 3.611709078503936965e+00 2.225687818030863756e-07 4.138208013156495170e-158 5.296724343024599250e-148 1.761826019516969044e+00 8.553560738217195792e-08 4.475429089174800606e-102 6.335709399665897455e-102 2.121421036112787206e+00 8.553560738217165352e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.609537675133912549e+00 8.553560738217195792e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.609537675133912549e+00 8.553560738217195792e-08 3.731968897498400404e-154 2.008705027885071333e-71 2.360401574803149742e+03 2.782109772538569252e-10 8.751783823938389210e-306 3.447821617689330611e-169 2.360401574803149742e+03 2.782109772538569252e-10 1.587086264978379244e-109 7.508439255239437408e-87 2.360401574803149742e+03 2.782109772538569252e-10 5.627662467960407683e-11 1.765166588090008868e-09 2.360401574803149742e+03 2.782109772538569252e-10 4.428916737950019518e-58 1.277710825330747486e-20 7.521259842519684824e+00 4.451375636061726850e-08 3.645533713665848280e-81 3.390631130231544893e-118 7.521259842519684824e+00 4.451375636061726850e-08 4.271094821189556489e-101 2.641284493147283871e-76 7.521259842519684824e+00 4.451375636061726850e-08 1.354775404541619885e-99 1.690119805521363777e-140 8.531259842519684611e+00 4.451375636061790377e-08 1.499967316775434743e-33 2.550546824306046908e-47 1.937007874015748143e+00 5.564219545077159389e-08 1.374723013860547561e-51 2.750018674164091177e-50 -2.062992125984251857e+00 5.564219545077159389e-08 6.020752400745652233e-169 1.907262000767350626e-181
-3.443616072511811126e+03 1.706101537041044385e-07 9.062411700159787137e-100 5.130061427994241156e-40 -3.424686572511810937e+03 1.706101537041044385e-07 3.865645424815795230e-177 2.518881178294446272e-95 -3.435018437007874127e+03 2.559152305561566843e-07 9.951425913003054637e-197 1.257452180336848158e-247 2.460629921260988340e+00 2.559152305561566578e-08 1.214734811244521908e-274 1.305855920905121508e-270 2.460629921260988340e+00 2.559152305561566578e-08 2.036388733146711213e-76 3.088829474524826864e-56 2.460629921260988340e+00 2.559152305561566578e-08 1.890573919554749341e-177 7.859254268442264524e-262 3.690944881891482510e+00 1.706101537041044385e-08 2.039374378250381932e-14 1.581951182775701414e-10 3.690944881891482510e+00 1.706101537041044385e-08 2.641877724554546563e-166 1.352460010415843295e-108 2.460629921260988340e+00 2.559152305561566578e-08 1.693679383418297925e-312 0.000000000000000000e+00 2.460629921260988340e+00 2.559152305561566578e-08 3.639853733594602585e-06 1.420785270610289962e-10 2.460629921260988340e+00 2.559152305561566578e-08 3.953382850928590672e-265 9.881312916824930884e-324 2.460629921260988340e+00 2.559152305561566578e-08 1.087297759120362120e-143 1.862185883612737241e-168 4.725295984251967951e+00 1.279576152801562993e-07 2.983827014485991440e-118 1.301862848464100961e-85 4.187802814251968542e+00 1.279576152801562993e-07 0.000000000000000000e+00 0.000000000000000000e+00 3.262847554251968596e+00 1.279576152801562993e-07 1.904677505517075288e-36 1.152819890389506530e-70 3.619583094251968447e+00 1.279576152801562993e-07 3.460029702021293808e-172 1.130589342637308992e-161 1.782314680866008194e+00 4.917550544822473650e-08 2.810726862218687412e-112 6.019846630903416235e-112 2.141909697461826134e+00 4.917550544822473650e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.630026336482951699e+00 4.917550544822473650e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.630026336482951699e+00 4.917550544822473650e-08 1.143249236239279414e-171 2.948232369011596358e-82 2.366700787401574871e+03 1.599470191001953461e-10 0.000000000000000000e+00 7.483761915385385000e-183 2.366700787401574871e+03 1.599470191001953461e-10 4.923531996131068157e-120 1.494829506369177679e-96 2.366700787401574871e+03 1.599470191001953461e-10 4.406344347128484479e-13 3.507401700196178838e-11 2.366700787401574871e+03 1.599470191001953461e-10 3.039557492598847311e-65 1.376567262145477510e-24 7.560629921259842234e+00 2.559152305603125787e-08 1.222345083268053753e-89 8.786253157892009034e-129 7.560629921259842234e+00 2.559152305603125787e-08 2.214561386964098591e-111 3.971693947538697342e-85 7.560629921259842234e+00 2.559152305603125787e-08 3.619260904224783124e-110 1.352371149078404332e-153 8.570629921259843798e+00 2.559152305603098324e-08 4.049576217206862522e-39 5.167019508235930392e-54 1.968503937007874072e+00 3.198940382003907481e-08 9.604029559613586004e-60 2.947440046954132970e-58 -2.031496062992125928e+00 3.198940382003907481e-08 3.769125195714735145e-182 6.674373712971145967e-195
-3.443610167000000274e+03 9.721412559717257740e-08 5.578921518839450537e-110 6.412373135885895091e-46 -3.424680667000000085e+03 9.721412559717257740e-08 6.948705349252957713e-193 1.924266023820584630e-106 -3.435014500000000226e+03 1.458211883957588727e-07 5.735228493442239242e-209 7.770995696452062943e-262 2.500000000000000000e+00 1.458211883957588661e-08 9.076190916029290565e-293 2.201866996682709835e-289 2.500000000000000000e+00 1.458211883957588661e-08 3.642088066251329477e-85 1.363662846029270318e-63 2.500000000000000000e+00 1.458211883957588661e-08 1.448134771932298875e-194 3.218953019484880503e-284 3.750000000000000000e+00 9.721412559717257740e-09 6.822578912303187173e-18 3.221600978267042304e-13 3.750000000000000000e+00 9.721412559717257740e-09 2.701710339631782759e-184 7.321314972747353980e-123 2.500000000000000000e+00 1.458211883957588661e-08 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000000e+00 1.458211883957588661e-08 1.755408973950435077e-07 3.314695301657067046e-13 2.500000000000000000e+00 1.458211883957588661e-08 2.999318969296835428e-283 0.000000000000000000e+00 2.500000000000000000e+00 1.458211883957588661e-08 1.737746662177118514e-156 2.629349487922227980e-182 4.733169999999999433e+00 7.291059419787943636e-08 3.758654487167421726e-129 8.121238414030686176e-95 4.195676830000000024e+00 7.291059419787943636e-08 0.000000000000000000e+00 0.000000000000000000e+00 3.270721570000000078e+00 7.291059419787943636e-08 1.501500923319549078e-43 4.775427989145428599e-81 3.627457109999999929e+00 7.291059419787943636e-08 7.035451480041381957e-187 5.787682766208143867e-176 1.802803342215047122e+00 2.802033559597889294e-08 5.530645242911937703e-123 1.845658286087950268e-122 2.162398358810865062e+00 2.802033559597889294e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.650514997831990627e+00 2.802033559597889294e-08 0.000000000000000000e+00 0.000000000000000000e+00 1.650514997831990627e+00 2.802033559597889294e-08 3.823412323430618307e-190 6.660930614327890676e-94 2.373000000000000000e+03 9.113824274734928356e-11 0.000000000000000000e+00 4.548468213227038572e-197 2.373000000000000000e+03 9.113824274734928356e-11 4.701546364229595101e-131 8.295350439891376545e-107 2.373000000000000000e+03 9.113824274734928356e-11 1.272501293672592859e-15 2.407615128773701460e-13 2.373000000000000000e+03 9.113824274734928356e-11 7.054597737953479528e-73 4.783191492105482349e-29 7.599999999999999645e+00 1.458211883957588661e-08 1.476901692711821312e-98 7.663647349106262748e-140 7.599999999999999645e+00 1.458211883957588661e-08 3.468692130884942476e-122 1.829101151925059923e-94 7.599999999999999645e+00 1.458211883957588661e-08 2.682777371028359688e-121 2.695973355524548250e-167 8.609999999999999432e+00 1.458211883957609175e-08 3.500728118214478878e-45 3.384287202351400681e-61 2.000000000000000000e+00 1.822764854946985909e-08 1.486785993345656136e-68 7.193519750600712059e-67 -2.000000000000000000e+00 1.822764854946985909e-08 7.279384952952169580e-196 7.489837905731816331e-209


==> dat/sens_stoich.dat <==
index	DFT_U01_O02	DFT_h	DFT_e	S_U01_O02	S_vU00_vO01	S_h	S_e	other
1.0	0.02021047211690278	0.05139759802474989	0.2067848071644955	0.4490305912859821	0.4073611520172993	0.2366898539591691	0.1093889871640119	0.041766931286922215
2.0	0.009471004118908955	0.03821596886515542	0.189684665000055	0.4495715191957672	0.4050973385570888	0.2268200962340667	0.09623476690683251	0.029788975757261804
3.0	0.01553820293856777	0.03312030498729993	0.2144472734178666	0.4504216348043246	0.4146529799582049	0.2378906866978048	0.1024343850355885	0.042111690523429335
4.0	0.01219975828908951	0.02576431268340554	0.2097435237285646	0.4438697472255134	0.4135213220250216	0.2303413180718225	0.09380614001470666	0.03928485411179894
5.0	0.02300468024317981	0.05958224151569833	0.1926805700183303	0.4569790466206152	0.410268758422171	0.2237355185446517	0.1164500058806064	0.04236549558734026
6.0	0.0183571005586983	0.04665606688841258	0.1894964621268255	0.4506871129569999	0.4106502824281015	0.2164448345570856	0.1059101935285654	0.039512264368731564
7.0	0.008309210488552236	0.03354296970996786	0.1849544737065233	0.4523614411573953	0.4165378203833662	0.2105461676400017	0.1007245095332498	0.029764033570033988
8.0	0.01554755921666431	0.04303845280967483	0.1794884624938422	0.461542551718834	0.4199623476096462	0.2035103099797387	0.1084847776749654	0.03632896442491562
9.0	0.004857223609449458	0.02397140159922095	0.1731629578820658	0.4580580798715958	0.4164235446694278	0.1986802724259489	0.0906660442498785	0.026135959149595323
10.0	0.01725671458228799	0.04803067205099401	0.1842662460733883	0.4588187504178913	0.4155123619298369	0.2103067741597309	0.1103008038621367	0.03692151248406472
11.0	0.02359813966913696	0.06758818544286108	0.1822724546457955	0.4591960526259098	0.4095717952837312	0.2140053076179231	0.1182105712514149	0.04046633546808942
12.0	0.03613285952441915	0.108438006029386	0.172160283163237	0.4502146921940123	0.3895011384803012	0.2130190083861339	0.1285221426999998	0.04472562722033602
13.0	0.285351417523888	0.5348566204857026	0.1684306388895044	0.2307156884295608	0.3733363839004916	0.07102224032549334	7.484670017345186e-05	0.07496948750695376
14.0	0.2659397959126183	0.5274503551311361	0.1580226703190552	0.1449974186001311	0.3703452632355272	0.04380355033756297	8.91734880437065e-06	0.057408911145653274
15.0	0.28332715269182	0.5476022874464849	0.1767715667255884	0.1099370181030623	0.3978738874542754	0.035839457935922	1.999474749793756e-07	0.05442600831942035
16.0	0.2874363260377789	0.5526509969984071	0.1837151425027336	0.06605672623422068	0.4121840788609941	0.02304832923307103	9.629270736500537e-07	0.05011717473651345
17.0	0.06529816454405825	0.2137922120337344	0.1695314403511733	0.451996283012685	0.3638910531712522	0.2296602157818249	0.157468006955	0.054681872572338364
18.0	0.0551701019018846	0.1677382203764125	0.1809690099785225	0.4541446725150476	0.3775207024758137	0.2309132330679849	0.1500844639633191	0.056383494333250406
19.0	0.02710243062162193	0.07261445238547734	0.1903869367323485	0.4572893964567886	0.4055877209607024	0.2243019134582085	0.1215928988024918	0.043742222655969165
20.0	0.04806285086313263	0.132950969641111	0.1983696438079605	0.4490957393831087	0.3824822857409261	0.247194637385579	0.1395819193825374	0.0564339626676118
21.0	0.043314003271405	0.1177976480579417	0.1989674750689437	0.4498437747503153	0.3855117248053498	0.2455480674096935	0.1342288517395509	0.053190857330120744
22.0	0.02161579559932392	0.06465193276209548	0.1954793929401641	0.4450191974775131	0.3995311554443978	0.2316061285083833	0.1128446137563674	0.0368827733524526
23.0	0.03889163498270028	0.09267534896851691	0.2111032003679955	0.4347860877587862	0.3812780925589631	0.2554361355522181	0.1186291472593316	0.052842123114938744
24.0	0.02118164515706258	0.0449067148926381	0.2285217555175332	0.4438987123259144	0.4035603074291607	0.2596529226578838	0.1063104672975508	0.04831853653926843
25.0	0.01377111489730232	0.02748010583608998	0.2324576940334493	0.4429705302663646	0.4107133493307125	0.2555571910191308	0.09761867774837363	0.044802713249368464
26.0	0.01764999594570486	0.03560772587079065	0.2479848089903611	0.4348477670217899	0.4001849025712005	0.276272347164338	0.09680639662744743	0.04896475252798771
27.0	0.01537728962017901	0.02853348130493984	0.2519914423328728	0.4348433407097764	0.4051434834238631	0.2783312918509332	0.09496028695010364	0.04861663027542473
28.0	0.009054943458256824	0.02026557728220849	0.2508390336063496	0.435935843397785	0.4046268256528979	0.2728093914693008	0.0898019660752903	0.0439795981855402
29.0	0.0084275307447925	0.01675246131860919	0.2521852348164863	0.4346911451483605	0.4079391479780501	0.2751398115487541	0.08900438793397034	0.04579324554719477
30.0	0.01088522494503744	0.02017730064839115	0.2521438503899535	0.4351011423757715	0.4064375686816022	0.2764269223442729	0.08992636949666313	0.046299925775797446
31.0	0.4428362060149552	0.4952876446962421	0.3259966487408307	0.005177482609192631	0.3797264065440262	0.004440733741036978	1.114242723105928e-05	0.04052064703098801
32.0	0.4434384842656307	0.4899222753484278	0.3518504253978719	2.409344153213203e-05	0.4000641570569682	2.000567663058457e-05	5.071897981829013e-07	0.044929115965138156
33.0	0.3639880805549288	0.5233539697489575	0.2331160679255325	0.1170184016639351	0.3711927625532711	0.06124777312961797	2.973971727668301e-07	0.0601453456753025
34.0	0.3707407024947465	0.5276928019419277	0.2616420071528864	0.02669176105867633	0.4044551961735081	0.01594908684883789	3.629871024283787e-07	0.048820973509938526
35.0	0.3135504625248749	0.5350604255049345	0.1922794255262516	0.1368369723516117	0.3817320600585006	0.05145253015262128	1.617774015100161e-09	0.05267558469606004
36.0	0.4384197847258426	0.4891056036664743	0.3359898926498182	0.002235302749790309	0.3842704228197852	0.001943262493483646	1.842772012017667e-06	0.04467318907277762
37.0	0.4354820224156486	0.4863446106367316	0.3408157951251955	9.20546325727651e-05	0.3897540584870112	6.650893969449082e-05	1.246310121637113e-06	0.04338819448086895
38.0	0.4444895321871326	0.4537026075221732	0.3451917692266953	1.669350279637132e-05	0.3658640637636756	1.613132780093444e-05	3.712764657428654e-08	0.04550156809295114
39.0	0.448010223151131	0.4936777891997557	0.3526824396916592	5.567817787800982e-07	0.4061646849120916	4.004115314815925e-10	1.81865068892568e-07	0.0427518160923015
40.0	0.4202448294804016	0.5027595966964784	0.3316986627312173	1.094127411124093e-05	0.414906484444967	7.529543914261486e-06	5.818494127069876e-07	0.044844367689327314
41.0	0.3889225988002715	0.5120340441349086	0.2997854120706206	0.0001432495052583414	0.41735138234918	9.797884144262378e-05	1.187249328076831e-09	0.040294362878256385
42.0	0.3612680431688526	0.522020390268086	0.2687217142634675	0.001315538222194186	0.4147438843480908	0.0007447176955028509	5.785312552605787e-06	0.039798768293412445
43.0	0.3410038004913005	0.534182244407528	0.2465284521608365	0.007535075119407056	0.4166282068772039	0.003984032930568832	2.35351509900807e-06	0.04263883844172178
44.0	0.3081921699785013	0.5314112620123524	0.2077109065550343	0.01720144300733126	0.4032040191425137	0.008037538247080445	2.220192969281188e-06	0.04444956807788847
45.0	0.5444743049519258	0.4361236457107507	0.4488564573950444	5.152400521895648e-05	0.3495461058465144	4.552311259021983e-05	6.427064026516571e-07	0.05255732455127404
46.0	0.5541372221615715	0.4455853372291714	0.4580561070984898	3.194107582448672e-07	0.3628533297207712	2.952476107895949e-07	3.335806424515679e-06	0.04915829083149292
47.0	0.5561287827431893	0.4485107932480136	0.4656179382908715	2.158230503945952e-07	0.3680927088518722	5.095580797900538e-07	2.838679013478915e-06	0.05419791775729221
48.0	0.5609021693492419	0.4533456208285782	0.4653293214190912	2.018586524598741e-06	0.3702015745610078	3.533224943814192e-06	4.129217467765383e-06	0.05159304844601831
49.0	0.5224485595850475	0.4721289672991466	0.3853662077971527	0.02787884851441427	0.3452951019031969	0.03313397553138019	3.695583994008978e-06	0.057676953387658436
50.0	0.5219830737887007	0.4687747299952199	0.4141878355238153	0.003233788366520186	0.369661658933825	0.00352153022734728	3.627799212981474e-08	0.052070653642629194
51.0	0.5087668539676363	0.4574380203917309	0.4055068928619031	0.001142582404708566	0.3605277167618376	0.001254957355808682	2.553410212136792e-06	0.04984602926818149
52.0	0.4806567333445398	0.4289072819284423	0.3739300587154992	0.0003084853117621549	0.3378861453507603	0.0005762858238788731	1.17217506267755e-06	0.04744411600133924
53.0	0.505870558793962	0.4548786399818144	0.4075619370903415	7.427881665448108e-05	0.3617454661110282	6.441175975107187e-05	1.656147089049149e-07	0.04788355295666902
54.0	0.5058770240987938	0.454888306577789	0.4075530508365028	7.482408134504948e-05	0.3617359521424339	6.49492880499827e-05	1.677368159785135e-07	0.04788335851883807
55.0	0.5141333432665702	0.4610955867537126	0.4182389084083511	3.639147102014006e-05	0.3734232090574539	3.699123675993052e-05	1.995988963662118e-06	0.04701289198000791
56.0	0.5056800517360113	0.453539864701472	0.4085400585803698	5.131669059176352e-05	0.3636209644507772	4.090233449774275e-05	1.269701940360803e-10	0.04789377446241394
57.0	0.5045864181085973	0.4531751455554988	0.4098857490624894	3.886153115496167e-05	0.3645904698168586	2.9529202560315e-05	2.844981922245241e-07	0.050039306884871904
58.0	0.5050335002136916	0.4536100654082713	0.4097696032452653	4.189415645242341e-05	0.3641191896539716	2.957230050374345e-05	4.581920253492497e-07	0.048889493967641195
59.0	0.5053772152202869	0.4530731647086943	0.4090362684652079	2.45366835050639e-05	0.3644213463214189	2.256705772117609e-05	1.08642659475672e-07	0.04815758348131105
60.0	0.514571407555178	0.4607180853539758	0.4201558757056696	3.602985401590127e-06	0.3747117311824095	3.114266846342214e-06	2.634610402375964e-06	0.04757356433113524
61.0	0.5150348610175981	0.4614447147605228	0.4221172714760651	3.553711950174656e-06	0.3771470508824797	3.594751626226589e-06	1.592959798374881e-06	0.049819930078877084
62.0	0.5156587531917929	0.4622537487948142	0.4246144327999044	2.87075649168533e-06	0.3784465410390377	1.249287740683206e-06	6.51986722835385e-07	0.053343954894136125
63.0	0.5148476215841622	0.4612331094190553	0.4191545505582809	5.357576970848378e-06	0.3740268005855803	5.536432245081034e-06	1.52092461356564e-06	0.04710351861552575
64.0	0.5151492670381667	0.4619279064663859	0.4199327458087225	1.318642724361298e-06	0.3750213289250456	1.192114785874358e-06	1.293182531568392e-06	0.04715965332096306
65.0	0.516263377547481	0.4630291499013027	0.4247333167393498	1.529420091201351e-07	0.3790211879176444	3.932818324551875e-09	5.267944826828618e-07	0.05166058206326851
66.0	0.5188856003866654	0.4650582616490362	0.4273032097946698	4.767593898410486e-08	0.3813567297253135	2.672719269708396e-07	4.615057955979579e-07	0.052716903356818445
67.0	0.5195035598088529	0.4670511902744337	0.4292571908948116	7.111035244276011e-09	0.3838703351566752	4.121648686798414e-07	1.08953298468724e-06	0.05504247478978175
68.0	0.508638749073271	0.4565295589476375	0.4118351464209344	2.018595384262338e-06	0.368019937099076	1.266726146420438e-07	1.45835901814081e-09	0.04805713122248845
69.0	0.5172151473334827	0.4628312869113951	0.4243085218702179	9.962691060932114e-08	0.3789378821516703	1.129255882305826e-08	1.907845466955835e-06	0.05027107856225266
70.0	0.5096372940892621	0.4581525183598075	0.4154994914600242	2.524169514559625e-06	0.3725325328935745	6.405401389175754e-09	3.491280159921875e-09	0.051634150947298174
71.0	0.4817181993027442	0.4308424078183012	0.3811095042920803	3.090029101096899e-05	0.3484681651885618	2.60182840392355e-05	5.287141183753562e-07	0.04716495822846256
72.0	0.5258032492446219	0.4727281681201741	0.428728731210365	3.239507274435185e-06	0.3879028530547833	2.844147390358602e-06	2.49476931849103e-06	0.047989858513449724
73.0	0.4199614904449049	0.5076731503652605	0.2557143079866794	0.1847905761751634	0.3362591414881335	0.128579594210419	5.933404477711043e-06	0.06398091813329643
74.0	0.4278961048697442	0.5127316312771644	0.2818888430356052	0.1168073181214457	0.3648453834593399	0.0824670090059622	5.936075661844921e-09	0.06503977344921452
75.0	0.4194169351863526	0.510525618723994	0.2839596973127013	0.06439943268163777	0.3677861874623018	0.04540286926999147	2.620606909140068e-07	0.056074190903540044
76.0	0.4192624542112287	0.5099500714811952	0.2825063786511334	0.0687928470877504	0.3668653260508591	0.04883814759885297	2.034643548292719e-07	0.05758568262626529
77.0	0.4175126993566008	0.5084872288080416	0.2948321553491223	0.02995272305361446	0.377142694238147	0.0212423865795326	2.050346343310901e-06	0.050313793193956347
78.0	0.4233065845042625	0.509696071610518	0.3027307654191905	0.02555318466760684	0.3884134334058767	0.01906661485862868	1.409520214114985e-06	0.04919844160334841
79.0	0.4208492578601293	0.5099990352834138	0.2871980120478888	0.0523965039185692	0.3699294780711804	0.03751848424097481	9.538548124381844e-07	0.0524519062450064
80.0	0.4178661628384282	0.5080651503020325	0.297667898922133	0.0214705280900554	0.381798561414177	0.01614102227484644	4.40183421987703e-06	0.04812184868960889
81.0	0.4139169948733169	0.5055322467349151	0.3043292714809342	0.00755957671918561	0.3877794273104893	0.006155844681463931	5.481077396268347e-06	0.04266355906156005
82.0	0.4187849175285684	0.5061124873786312	0.315044480214444	0.006123747898880421	0.3974903725318581	0.004894788983781534	3.273084052722604e-07	0.04413869603620868
83.0	0.4164465135622862	0.5034576570389848	0.3198945919226726	0.002547919544079525	0.4022757362932637	0.002083832694644546	1.235212269009215e-10	0.04478896785732411
84.0	0.4103663845289182	0.5020747279932442	0.3090476226981368	0.002282584357474977	0.3936651296297562	0.001620156369721364	5.622755007506551e-06	0.040704909925370236
85.0	0.3926725709214017	0.4846599018539854	0.2850936711427283	0.004006395019134049	0.3745687951484891	0.002937118295656655	3.040922806052326e-06	0.04269314335702079
86.0	0.4089867850293196	0.4993775741225558	0.3137122855227494	0.001154978125198198	0.3972423611032955	0.0008542213080111945	2.120076093276878e-06	0.043998111952962216
87.0	0.4160169243263727	0.5014118077873411	0.3250771752943805	0.0001004803020731503	0.4085382317632298	7.167064360105264e-05	2.180426472057457e-07	0.042756375802420976
88.0	0.409312840483281	0.4985927567961122	0.3177924030857388	6.730709874077277e-05	0.4023213101456968	4.160527485737752e-05	9.234124739002846e-07	0.043072612770456375
89.0	0.4098635230805949	0.4991514418324335	0.3187481406913718	4.290302565214225e-05	0.4037752242959313	2.335949552727398e-05	7.960951985692415e-07	0.043464283672468795
90.0	0.3915716272244016	0.5187204452983769	0.2705981129601569	0.03491366434760341	0.3855991453341755	0.02237090584785256	5.354965749452157e-06	0.049350098706252066
91.0	0.3894792466583792	0.5161615535689115	0.2816635276180416	0.01192187917368821	0.3964489262649778	0.00800273945601994	2.380365669983375e-06	0.045168817158655505
92.0	0.3881038923644339	0.5120244602939431	0.2965514100357519	0.0002398160412686335	0.4154729839689946	0.0001304311952381407	2.176287469771825e-06	0.03975100048564917
93.0	0.389608630546579	0.5123683748855439	0.3027484045143231	9.946617901630612e-05	0.4184097608595369	7.012231893827854e-05	1.097239043380973e-07	0.04240720344444293
94.0	0.3646547483968647	0.4920769022617887	0.2725172721765053	0.0001023245909128283	0.3954899282627832	7.867799677334005e-05	7.207430086662722e-07	0.041592228191082325
95.0	0.3654561075926203	0.5260551709326322	0.2321877247060805	0.1068799323094687	0.3716985483621912	0.05451917030094799	1.848950838825131e-07	0.054971029292798734
96.0	0.3706192596790117	0.5285380468260323	0.2602146734332335	0.01870270352686149	0.4052614783719121	0.0111007638978834	4.328313844666308e-06	0.04276874916483653
97.0	0.3609223657103832	0.5228778565692472	0.2679305379791543	0.003465952187007842	0.4123992662705621	0.002073959887000676	2.810898474747237e-06	0.04294209901179036
98.0	0.3469948451355386	0.5357236151328614	0.2414632216762419	0.02406435738945244	0.4119816344081077	0.01293136209413239	2.732036543944959e-06	0.045581662925612054
99.0	0.3409188005320243	0.5333077109966667	0.2459030474378097	0.005706691295432039	0.4184474479930467	0.002997291597569476	4.793678597961828e-06	0.04046602718879222
100.0	0.344588259359257	0.5350896507726328	0.2512517128770538	0.00240594245660239	0.4259565808037762	0.001509996235267289	5.528887111949169e-06	0.03755278751357394
101.0	0.2761201686524796	0.5330913990082676	0.158803347897055	0.2556720978479711	0.3661296329800365	0.07887279535674543	0.001207689249421811	0.08115099830103678
102.0	0.2575188778875644	0.5240901986948916	0.151003133740959	0.1692799907757611	0.3660005612009366	0.04844346995593654	3.825787732690042e-05	0.06185070802628179
103.0	0.271196851443528	0.5451679088609817	0.1601707916626232	0.1270923753032159	0.394480524831076	0.03529830248226608	9.561259335927259e-06	0.04631149350154096
104.0	0.267884306167422	0.5420004487057665	0.1638140167764276	0.07941364125909994	0.3933015162984801	0.02497124245114099	1.063877555254958e-06	0.04940321130740877


==> dat/stoichiometry_calibration.dat <==
0.000000000000000000e+00 -5.057533953261292075e-04 1.035154987011235699e-03
1.000000000000000000e+00 -7.090681588764020330e-04 1.140121850235444783e-03
2.000000000000000000e+00 -9.257811827662479690e-04 1.259474548855198930e-03
3.000000000000000000e+00 -1.239335659505053479e-03 1.434624241956352535e-03
4.000000000000000000e+00 -7.792583034032183600e-04 1.125764043317516692e-03
5.000000000000000000e+00 -1.107408371557422463e-03 1.242281491406715043e-03
6.000000000000000000e+00 -1.382794382539388311e-03 1.355097967824462702e-03
7.000000000000000000e+00 -1.951534079572113650e-03 1.509711916940709294e-03
8.000000000000000000e+00 -2.210657665540912732e-03 1.646328035069295629e-03
9.000000000000000000e+00 -1.358231452746549777e-03 1.316985735677359210e-03
1.000000000000000000e+01 -8.685543101550402198e-04 1.172846355336309380e-03
1.100000000000000000e+01 -3.631144287693265690e-04 1.110507602536907681e-03
1.200000000000000000e+01 9.576936890765183055e-04 1.306438154095322483e-03
1.300000000000000000e+01 1.341500927996176241e-03 1.228407903600687266e-03
1.400000000000000000e+01 1.686020884012224630e-03 1.329530878330823862e-03
1.500000000000000000e+01 2.425801247672177037e-03 1.744614441297132100e-03
1.600000000000000000e+01 -7.749795038932739705e-05 9.919295117884420390e-04
1.700000000000000000e+01 -1.049771341658884360e-04 1.016133690995114870e-03
1.800000000000000000e+01 -5.676406320305355533e-04 1.068927448405242956e-03
1.900000000000000000e+01 -4.402352510597446514e-05 8.632451806640804902e-04
2.000000000000000000e+01 -6.182980116309901790e-05 8.715485266944016183e-04
2.100000000000000000e+01 -3.169201881296424472e-04 9.511720786567320809e-04
2.200000000000000000e+01 1.417042789216763952e-05 7.657035125054545898e-04
2.300000000000000000e+01 -2.390104051402606989e-04 9.530423520210107302e-04
2.400000000000000000e+01 -5.393119602640504594e-04 1.191410429493782504e-03
2.500000000000000000e+01 -6.786832014278350712e-05 9.289489529326198274e-04
2.600000000000000000e+01 -1.392273715260854638e-04 1.023825070111562948e-03
2.700000000000000000e+01 -2.479616731191222829e-04 1.163370983591139034e-03
2.800000000000000000e+01 -2.995893062661203823e-04 1.227245852314156824e-03
2.900000000000000000e+01 -2.519657080445957638e-04 1.168383206227912620e-03
3.000000000000000000e+01 4.557058311561932294e-04 4.482867575674829175e-04
3.100000000000000000e+01 1.502160448458124149e-03 1.103238100083425146e-03
3.200000000000000000e+01 3.501606921340419962e-04 5.772678416255543109e-04
3.300000000000000000e+01 1.188890599861797126e-03 9.575148324533356691e-04
3.400000000000000000e+01 7.634037002690038714e-04 8.438151349667084205e-04
3.500000000000000000e+01 7.903438099848785316e-04 5.110660377557704227e-04
3.600000000000000000e+01 1.289883579165398281e-03 8.919044070625412306e-04
3.700000000000000000e+01 2.293435464319599614e-03 3.261539579695237924e-03
3.800000000000000000e+01 2.602256358931219656e-03 2.439394511829316020e-03
3.900000000000000000e+01 2.991623873781175565e-03 2.100331146560987725e-03
4.000000000000000000e+01 2.962744231104957448e-03 1.647475763173485803e-03
4.100000000000000000e+01 3.135490023393947695e-03 1.583815406809028006e-03
4.200000000000000000e+01 3.156988246458201398e-03 1.617400061967551057e-03
4.300000000000000000e+01 3.087909299827940480e-03 1.772484576664746072e-03
4.400000000000000000e+01 1.030086426332165931e-04 2.054614597616747393e-04
4.500000000000000000e+01 1.394322196136554295e-04 3.446582265894024256e-04
4.600000000000000000e+01 2.634248346613036725e-04 8.703331036900452010e-04
4.700000000000000000e+01 4.451594476878717845e-04 1.850912385784431440e-03
4.800000000000000000e+01 2.488743102249135029e-05 1.852721437540940210e-04
4.900000000000000000e+01 1.434731259348386208e-04 2.082224775274272004e-04
5.000000000000000000e+01 1.930356991009328624e-04 2.249307728084118038e-04
5.100000000000000000e+01 2.005665107226232947e-04 2.301228504862669463e-04
5.200000000000000000e+01 2.689385082178392646e-04 3.152113346246321226e-04
5.300000000000000000e+01 2.685760830447197806e-04 3.146065451641430390e-04
5.400000000000000000e+01 2.751067950068286573e-04 3.256792524334825882e-04
5.500000000000000000e+01 2.927251040210393680e-04 3.571497987010557786e-04
5.600000000000000000e+01 3.148529458067470628e-04 3.991863053457046090e-04
5.700000000000000000e+01 3.082211144361493202e-04 3.863471604351271984e-04
5.800000000000000000e+01 3.267248419374212272e-04 4.226011127330182209e-04
5.900000000000000000e+01 3.673467932324829023e-04 5.060264284308447526e-04
6.000000000000000000e+01 3.923343794147618577e-04 5.593698743969915434e-04
6.100000000000000000e+01 4.738442934112581384e-04 7.421242898154785123e-04
6.200000000000000000e+01 3.608921039562908682e-04 4.924778015515684539e-04
6.300000000000000000e+01 4.212622028350923023e-04 6.227563818810739893e-04
6.400000000000000000e+01 5.524922527912452070e-04 9.303476574423698471e-04
6.500000000000000000e+01 7.278760809547175610e-04 1.392227985739827659e-03
6.600000000000000000e+01 8.704840252560198596e-04 1.811251457885032458e-03
6.700000000000000000e+01 7.070467335165673845e-04 1.334294816439641346e-03
6.800000000000000000e+01 5.570966182773411969e-04 9.417262825417591294e-04
6.900000000000000000e+01 9.455450446669712945e-04 2.047436245826155573e-03
7.000000000000000000e+01 1.163197311622358489e-03 2.792291751665054115e-03
7.100000000000000000e+01 1.400515048038498923e-03 3.703261160936300103e-03
7.200000000000000000e+01 9.874236945186739851e-05 3.309742807576545849e-04
7.300000000000000000e+01 9.887027718639561542e-05 3.668710317165695882e-04
7.400000000000000000e+01 1.700992383669544289e-04 4.780575130384155094e-04
7.500000000000000000e+01 1.571199281885092048e-04 4.638609052938307518e-04
7.600000000000000000e+01 3.683730094358766863e-04 5.789675195906121823e-04
7.700000000000000000e+01 4.410770609073821165e-04 5.891253688354104777e-04
7.800000000000000000e+01 2.137107976412065148e-04 5.156083334061742785e-04
7.900000000000000000e+01 4.958918703308873690e-04 5.925081761528213330e-04
8.000000000000000000e+01 8.440779737519308028e-04 5.969488575775646570e-04
8.100000000000000000e+01 9.724489948248244038e-04 6.139630799080788822e-04
8.200000000000000000e+01 1.328125999946791046e-03 7.455313319151002371e-04
8.300000000000000000e+01 1.167896121969829717e-03 6.713558562544564429e-04
8.400000000000000000e+01 1.104237763464379490e-03 6.483772432782143082e-04
8.500000000000000000e+01 1.559483048698990333e-03 8.836700564748395902e-04
8.600000000000000000e+01 2.017370637089772965e-03 1.219087640643330261e-03
8.700000000000000000e+01 2.359246057475805972e-03 1.504961909599459528e-03
8.800000000000000000e+01 2.651328081597563446e-03 1.768029354412273572e-03
8.900000000000000000e+01 5.862217527060934689e-04 7.276300257329283185e-04
9.000000000000000000e+01 1.227735426691132061e-03 7.873664731780159309e-04
9.100000000000000000e+01 2.688160147819707198e-03 1.455823539709733688e-03
9.200000000000000000e+01 3.194074351358142973e-03 1.813451781401956373e-03
9.300000000000000000e+01 3.416634261153485546e-03 1.981151298509950705e-03
9.400000000000000000e+01 3.673669235511941179e-04 5.927667213098688180e-04
9.500000000000000000e+01 1.380089794260703140e-03 9.833534351257869257e-04
9.600000000000000000e+01 2.800067692409850210e-03 1.406428179553771956e-03
9.700000000000000000e+01 1.844186721737195228e-03 1.246045734918918135e-03
9.800000000000000000e+01 3.279284916958700308e-03 1.666956693718526670e-03
9.900000000000000000e+01 3.741241362542697003e-03 1.874487663278240259e-03
1.000000000000000000e+02 9.230529132389676816e-04 1.412325602948859976e-03
1.010000000000000000e+02 1.327354832968457871e-03 1.343540345230865001e-03
1.020000000000000000e+02 1.637339581293589027e-03 1.350418130985140200e-03
1.030000000000000000e+02 2.307314318034959458e-03 1.678932326280426456e-03


==> dat/stoichiometry_consistency_check.dat <==
1.000000000000000000e+00 7.339099454016903001e-01
2.000000000000000000e+00 7.234547385331315805e-01
3.000000000000000000e+00 7.115784495231306517e-01
4.000000000000000000e+00 6.981972020478925955e-01
5.000000000000000000e+00 6.934155540437618725e-01
6.000000000000000000e+00 6.897112416442551242e-01
7.000000000000000000e+00 6.882881451223190616e-01
8.000000000000000000e+00 6.870567693907021489e-01
9.000000000000000000e+00 6.864580255827574806e-01
1.000000000000000000e+01 6.896090182247870404e-01
1.100000000000000000e+01 6.907573506368933636e-01
1.200000000000000000e+01 6.907942702517564371e-01
1.300000000000000000e+01 6.953482128713466270e-01
1.400000000000000000e+01 6.956752235538634643e-01
1.500000000000000000e+01 6.957103366257717525e-01
1.600000000000000000e+01 6.968409013429628374e-01
1.700000000000000000e+01 7.025468585041620972e-01
1.800000000000000000e+01 7.039019194801546808e-01
1.900000000000000000e+01 7.031993990900680114e-01
2.000000000000000000e+01 7.057663872850142850e-01


==> dat/stoichiometry_measurement_locations_1.dat <==
& 1 & 1800 & -18.043 \\
& 2 & 1800 & -18.359 \\
& 3 & 1800 & -18.638 \\
& 4 & 1800 & -18.979 \\
& 5 & 1900 & -16.288 \\
& 6 & 1900 & -16.656 \\
& 7 & 1900 & -16.910 \\
& 8 & 2000 & -15.386 \\
& 9 & 1950 & -16.498 \\
& 10 & 1950 & -15.893 \\
& 11 & 1950 & -15.411 \\
& 12 & 1950 & -14.593 \\
& 13 & 1950 & -9.717 \\
& 14 & 1950 & -8.967 \\
& 15 & 1950 & -8.519 \\
& 16 & 1950 & -7.924 \\
& 17 & 1900 & -13.815 \\
& 18 & 1900 & -14.401 \\
& 19 & 1900 & -15.987 \\
& 20 & 1800 & -16.391 \\
& 21 & 1800 & -16.638 \\
& 22 & 1800 & -17.666 \\
& 23 & 1700 & -18.775 \\
& 24 & 1700 & -19.928 \\
& 25 & 1700 & -20.572 \\
& 26 & 1600 & -22.197 \\
& 27 & 1600 & -22.470 \\
& 28 & 1600 & -22.812 \\
& 29 & 1600 & -22.955 \\
& 30 & 1600 & -22.824 \\
& 31 & 1273 & -15.438 \\
& 32 & 1273 & -12.623 \\
& 33 & 1573 & -12.845 \\
& 34 & 1573 & -11.179 \\
& 35 & 1773 & -10.648 \\
& 36 & 1273 & -14.419 \\
& 37 & 1273 & -13.054 \\
& 38 & 1172 & -12.112 \\
& 39 & 1272 & -11.195 \\
& 40 & 1371 & -10.343 \\
& 41 & 1472 & -9.971 \\
& 42 & 1572 & -9.442 \\
& 43 & 1672 & -8.951 \\
& 44 & 1772 & -8.456 \\
& 45 & 930 & -22.298 \\
& 46 & 930 & -21.171 \\
& 47 & 930 & -19.409 \\
& 48 & 930 & -18.077 \\
& 49 & 1043 & -22.266 \\
& 50 & 1043 & -20.498 \\
& 51 & 1043 & -19.836 \\
& 52 & 1043 & -19.728 \\ \bottomrule

==> dat/stoichiometry_measurement_locations_2.dat <==
& 53 & 1043 & -18.740 \\
& 54 & 1043 & -18.745 \\
& 55 & 1043 & -18.660 \\
& 56 & 1043 & -18.444 \\
& 57 & 1043 & -18.200 \\
& 58 & 1043 & -18.270 \\
& 59 & 1043 & -18.080 \\
& 60 & 1043 & -17.719 \\
& 61 & 1043 & -17.526 \\
& 62 & 1043 & -17.000 \\
& 63 & 1043 & -17.772 \\
& 64 & 1043 & -17.323 \\
& 65 & 1043 & -16.593 \\
& 66 & 1043 & -15.889 \\
& 67 & 1043 & -15.441 \\
& 68 & 1043 & -15.963 \\
& 69 & 1043 & -16.572 \\
& 70 & 1043 & -15.235 \\
& 71 & 1043 & -14.719 \\
& 72 & 1043 & -14.255 \\
& 73 & 1373 & -17.000 \\
& 74 & 1373 & -16.013 \\
& 75 & 1373 & -15.249 \\
& 76 & 1373 & -15.330 \\
& 77 & 1373 & -14.484 \\
& 78 & 1373 & -14.289 \\
& 79 & 1373 & -15.025 \\
& 80 & 1373 & -14.155 \\
& 81 & 1373 & -13.429 \\
& 82 & 1373 & -13.186 \\
& 83 & 1373 & -12.526 \\
& 84 & 1373 & -12.821 \\
& 85 & 1373 & -12.939 \\
& 86 & 1373 & -12.113 \\
& 87 & 1373 & -11.398 \\
& 88 & 1373 & -10.967 \\
& 89 & 1373 & -10.654 \\
& 90 & 1473 & -12.921 \\
& 91 & 1473 & -11.947 \\
& 92 & 1473 & -10.232 \\
& 93 & 1473 & -9.764 \\
& 94 & 1473 & -9.583 \\
& 95 & 1573 & -12.745 \\
& 96 & 1573 & -10.975 \\
& 97 & 1573 & -9.708 \\
& 98 & 1673 & -9.848 \\
& 99 & 1673 & -8.873 \\
& 100 & 1673 & -8.592 \\
& 101 & 1986 & -9.646 \\
& 102 & 1986 & -8.896 \\
& 103 & 1986 & -8.456 \\
& 104 & 1986 & -7.851 \\ \bottomrule

==> dat/stoichiometry_measurements.dat <==
0.000000000000000000e+00 3.333333333333333222e-04
-1.000000000000000021e-03 3.333333333333333222e-04
-2.000000000000000042e-03 3.333333333333333222e-04
-3.000000000000000062e-03 3.333333333333333222e-04
0.000000000000000000e+00 3.333333333333333222e-04
-3.000000000000000062e-03 3.333333333333333222e-04
-2.000000000000000042e-03 3.333333333333333222e-04
-3.000000000000000062e-03 3.333333333333333222e-04
-1.799999999999999951e-03 9.999999999999999124e-05
-8.999999999999999754e-04 9.999999999999999124e-05
-4.000000000000000192e-04 9.999999999999999124e-05
0.000000000000000000e+00 9.999999999999999124e-05
4.000000000000000192e-04 9.999999999999999124e-05
1.199999999999999895e-03 9.999999999999999124e-05
2.099999999999999870e-03 9.999999999999999124e-05
2.500000000000000052e-03 9.999999999999999124e-05
0.000000000000000000e+00 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
-2.000000000000000042e-03 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
-2.000000000000000042e-03 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
-3.000000000000000062e-03 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
0.000000000000000000e+00 1.000000000000000021e-03
-1.000000000000000021e-03 1.000000000000000021e-03
-3.000000000000000062e-03 1.000000000000000021e-03
8.072350000000000055e-04 3.333333333333333222e-04
1.845014999999999980e-03 3.333333333333333222e-04
1.006932000000000096e-03 3.333333333333333222e-04
2.999163000000000003e-03 3.333333333333333222e-04
2.152781999999999786e-03 3.333333333333333222e-04
1.018590999999999898e-03 8.400433333333334361e-04
1.879316999999999923e-03 8.400433333333334361e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
2.000000000000000042e-03 2.333333333333333310e-04
3.105000000000000121e-04 8.400433333333334361e-04
5.716999999999999643e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
8.679999999999999565e-05 8.400433333333334361e-04
3.095999999999999902e-04 8.400433333333334361e-04
5.511999999999999539e-04 8.400433333333334361e-04
5.919000000000000216e-04 8.400433333333334361e-04
5.580000000000000107e-04 8.400433333333334361e-04
8.009000000000000060e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
8.117000000000000517e-04 8.400433333333334361e-04
7.986000000000000043e-04 8.400433333333334361e-04
8.048000000000000466e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
1.073000000000000061e-04 8.400433333333334361e-04
2.936999999999999832e-04 8.400433333333334361e-04
6.032000000000000252e-04 8.400433333333334361e-04
8.907999999999999686e-04 8.400433333333334361e-04
8.109999999999999805e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
7.148000000000000274e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
8.685999999999999711e-04 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
7.173000000000000339e-04 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
3.000000000000000062e-03 8.400433333333334361e-04
3.855999999999999944e-04 8.400433333333334361e-04
1.000000000000000021e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04
2.000000000000000042e-03 8.400433333333334361e-04


==> dat/stoichiometry_predictions.dat <==
5.555555555555555358e+00 -1.804287180232318732e+01 0.000000000000000000e+00
5.555555555555555358e+00 -1.835852588949590114e+01 -1.000000000000000021e-03
5.555555555555555358e+00 -1.863827216398240694e+01 -2.000000000000000042e-03
5.555555555555555358e+00 -1.897881070093006173e+01 -3.000000000000000062e-03
5.263157894736842479e+00 -1.628819277095880835e+01 0.000000000000000000e+00
5.263157894736842479e+00 -1.665560772631489073e+01 -3.000000000000000062e-03
5.263157894736842479e+00 -1.691009488856060372e+01 -2.000000000000000042e-03
5.000000000000000000e+00 -1.538615817812393161e+01 -3.000000000000000062e-03
5.128205128205128638e+00 -1.649757288001556788e+01 -1.799999999999999951e-03
5.128205128205128638e+00 -1.589279003035213123e+01 -8.999999999999999754e-04
5.128205128205128638e+00 -1.541116827440579229e+01 -4.000000000000000192e-04
5.128205128205128638e+00 -1.459345981956604454e+01 0.000000000000000000e+00
5.128205128205128638e+00 -9.716698771296449877e+00 4.000000000000000192e-04
5.128205128205128638e+00 -8.966576244513049687e+00 1.199999999999999895e-03
5.128205128205128638e+00 -8.518557371497694319e+00 2.099999999999999870e-03
5.128205128205128638e+00 -7.924453038607468969e+00 2.500000000000000052e-03
5.263157894736842479e+00 -1.381530856918240069e+01 0.000000000000000000e+00
5.263157894736842479e+00 -1.440120949323688571e+01 0.000000000000000000e+00
5.263157894736842479e+00 -1.598716277529482710e+01 -2.000000000000000042e-03
5.555555555555555358e+00 -1.639147396642280441e+01 0.000000000000000000e+00
5.555555555555555358e+00 -1.663827216398240694e+01 0.000000000000000000e+00
5.555555555555555358e+00 -1.766554624884906843e+01 -2.000000000000000042e-03
5.882352941176471006e+00 -1.877469071827413671e+01 0.000000000000000000e+00
5.882352941176471006e+00 -1.992811799269387407e+01 0.000000000000000000e+00
5.882352941176471006e+00 -2.057186520597121060e+01 -3.000000000000000062e-03
6.250000000000000000e+00 -2.219722627470802578e+01 0.000000000000000000e+00
6.250000000000000000e+00 -2.246980030179691923e+01 0.000000000000000000e+00
6.250000000000000000e+00 -2.281247927916353646e+01 0.000000000000000000e+00
6.250000000000000000e+00 -2.295467702121334241e+01 -1.000000000000000021e-03
6.250000000000000000e+00 -2.282390874094431865e+01 -3.000000000000000062e-03
7.855459544383346149e+00 -1.543770713554352447e+01 8.072350000000000055e-04
7.855459544383346149e+00 -1.262342304294348772e+01 1.845014999999999980e-03
6.357279084551811899e+00 -1.284466396253493770e+01 1.006932000000000096e-03
6.357279084551811899e+00 -1.117914201056029988e+01 2.999163000000000003e-03
5.640157924421884239e+00 -1.064781748188863730e+01 2.152781999999999786e-03
7.855459544383346149e+00 -1.441907502432438015e+01 1.018590999999999898e-03
7.855459544383346149e+00 -1.305403929642243099e+01 1.879316999999999923e-03
8.526668434529256047e+00 -1.211238269966426451e+01 2.000000000000000042e-03
7.859682657453022081e+00 -1.119517932127883775e+01 2.000000000000000042e-03
7.289538273356227727e+00 -1.034294414714289623e+01 2.000000000000000042e-03
6.791997125626816789e+00 -9.970616222314790278e+00 2.000000000000000042e-03
6.361302922064496990e+00 -9.442492798094342277e+00 2.000000000000000042e-03
5.978394083781214619e+00 -8.950781977329818062e+00 2.000000000000000042e-03
5.642060886864266323e+00 -8.455931955649724330e+00 2.000000000000000042e-03
1.075268817204301008e+01 -2.229756946355447411e+01 3.105000000000000121e-04
1.075268817204301008e+01 -2.117069622716897470e+01 5.716999999999999643e-04
1.075268817204301008e+01 -1.940893539297350046e+01 1.000000000000000021e-03
1.075268817204301008e+01 -1.807727454200674089e+01 2.000000000000000042e-03
9.587727708533078541e+00 -2.226600071346161158e+01 8.679999999999999565e-05
9.587727708533078541e+00 -2.049757288001556788e+01 3.095999999999999902e-04
9.587727708533078541e+00 -1.983564714421556374e+01 5.511999999999999539e-04
9.587727708533078541e+00 -1.972815839346350231e+01 5.919000000000000216e-04
9.587727708533078541e+00 -1.873992861201492488e+01 5.580000000000000107e-04
9.587727708533078541e+00 -1.874472749489669354e+01 8.009000000000000060e-04
9.587727708533078541e+00 -1.865955588515988239e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.844369749923271229e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.819997064075586479e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.827002571430044497e+01 8.117000000000000517e-04
9.587727708533078541e+00 -1.808039897621588921e+01 7.986000000000000043e-04
9.587727708533078541e+00 -1.771896663275227368e+01 8.048000000000000466e-04
9.587727708533078541e+00 -1.752578373592374561e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.700000000000000000e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.777211329538632612e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.732330639037513365e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.659345981956604632e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.588941028970075031e+01 1.000000000000000021e-03
9.587727708533078541e+00 -1.544129142946683508e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.596257350205937620e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.657186520597121060e+01 2.000000000000000042e-03
9.587727708533078541e+00 -1.523507701535011094e+01 3.000000000000000062e-03
9.587727708533078541e+00 -1.471896663275227191e+01 3.000000000000000062e-03
9.587727708533078541e+00 -1.425492520841794253e+01 3.000000000000000062e-03
7.283321194464676296e+00 -1.700000000000000000e+01 1.073000000000000061e-04
7.283321194464676296e+00 -1.601322826573375480e+01 2.936999999999999832e-04
7.283321194464676296e+00 -1.524872089601665692e+01 6.032000000000000252e-04
7.283321194464676296e+00 -1.532975414692587535e+01 8.907999999999999686e-04
7.283321194464676296e+00 -1.448412615628832079e+01 8.109999999999999805e-04
7.283321194464676296e+00 -1.428903688100472458e+01 1.000000000000000021e-03
7.283321194464676296e+00 -1.502502800570193031e+01 1.000000000000000021e-03
7.283321194464676296e+00 -1.415490195998574308e+01 2.000000000000000042e-03
7.283321194464676296e+00 -1.342945706011810181e+01 2.000000000000000042e-03
7.283321194464676296e+00 -1.318575240426807937e+01 2.000000000000000042e-03
7.283321194464676296e+00 -1.252578373592374561e+01 2.000000000000000042e-03
7.283321194464676296e+00 -1.282102305270683118e+01 2.000000000000000042e-03
7.283321194464676296e+00 -1.293930215964638819e+01 3.000000000000000062e-03
7.283321194464676296e+00 -1.211294562194904323e+01 3.000000000000000062e-03
7.283321194464676296e+00 -1.139794000867203749e+01 3.000000000000000062e-03
7.283321194464676296e+00 -1.096657624451304969e+01 3.000000000000000062e-03
7.283321194464676296e+00 -1.065364702554936116e+01 3.000000000000000062e-03
6.788866259334691122e+00 -1.292081875395237489e+01 7.148000000000000274e-04
6.788866259334691122e+00 -1.194692155651658005e+01 1.000000000000000021e-03
6.788866259334691122e+00 -1.023210238398190874e+01 2.000000000000000042e-03
6.788866259334691122e+00 -9.764471553092450407e+00 2.000000000000000042e-03
6.788866259334691122e+00 -9.583359492661719159e+00 3.000000000000000062e-03
6.357279084551811899e+00 -1.274472749489669354e+01 8.685999999999999711e-04
6.357279084551811899e+00 -1.097469413473523048e+01 2.000000000000000042e-03
6.357279084551811899e+00 -9.707743928643523645e+00 2.000000000000000042e-03
5.977286312014345349e+00 -9.847711655616944171e+00 7.173000000000000339e-04
5.977286312014345349e+00 -8.872895201635191853e+00 2.000000000000000042e-03
5.977286312014345349e+00 -8.591760034688149972e+00 3.000000000000000062e-03
5.033979360684621263e+00 -9.645891560852598801e+00 3.855999999999999944e-04
5.033979360684621263e+00 -8.896196279044042754e+00 1.000000000000000021e-03
5.033979360684621263e+00 -8.455931955649724330e+00 2.000000000000000042e-03
5.033979360684621263e+00 -7.850780887344620318e+00 2.000000000000000042e-03


==> dat/stoichiometry_samples.dat <==
-6.228274002283342575e-04 -9.920746914650192642e-04 -1.219926406417977047e-03 -9.424720358096312731e-04 -5.810941436829415111e-04 -1.680403577835177078e-03 -1.116223220724622996e-03 -1.150574107829939983e-03 -9.161497665263776359e-04 -1.172282268428894965e-03 -1.222346182126286080e-03 -5.936001962482369623e-04 -9.222917453107363009e-04 -1.061540604091541903e-03 -8.060885091485011896e-04 -1.069865237781136933e-03 -9.781088638690302317e-04 -1.622185000021183956e-03 -1.227503099397331092e-03 -1.301086041086390059e-03 -1.177127126040770086e-03 -8.493314579939431619e-04 -1.370505915379874057e-03 -1.335079757610161105e-03 -8.984087120711221810e-04
-7.984139367699854628e-04 -1.218558579727393922e-03 -1.448481545434050083e-03 -1.170254482843017000e-03 -7.305037362822512821e-04 -2.051040203627037175e-03 -1.354911726703826981e-03 -1.380906474086658923e-03 -1.080383686173343053e-03 -1.412874964989247958e-03 -1.527525523462226970e-03 -7.515251353379577039e-04 -1.149513074810189087e-03 -1.305745995444254019e-03 -1.011180814816670928e-03 -1.296675138004203939e-03 -1.204269887553450005e-03 -1.891195062134899034e-03 -1.499687791963141099e-03 -1.582715657177994912e-03 -1.438268315485103028e-03 -1.008900152976519981e-03 -1.626395539941804906e-03 -1.608280786633880990e-03 -1.106859218713262963e-03
-9.783996500830774521e-04 -1.444816791985320016e-03 -1.672672645835492989e-03 -1.398540160974985061e-03 -8.824610656283044061e-04 -2.418614440581519972e-03 -1.591666256944722921e-03 -1.607680026989493976e-03 -1.240703405517958957e-03 -1.650361217956707082e-03 -1.835799983171672051e-03 -9.127787640504088189e-04 -1.378927649302181960e-03 -1.549511824307104940e-03 -1.218971382054912997e-03 -1.521098102985402999e-03 -1.430518451855214033e-03 -2.154466176137861955e-03 -1.770141308510654989e-03 -1.861808424916084909e-03 -1.697784148672912014e-03 -1.165870715112052964e-03 -1.877360374206887058e-03 -1.877660473153307079e-03 -1.315198715735171062e-03
-1.231076006474130912e-03 -1.753905869861944024e-03 -1.975529873567998928e-03 -1.711298025485972043e-03 -1.093113176995833078e-03 -2.918025134403554998e-03 -1.913343012071072949e-03 -1.914799460551032005e-03 -1.456600700833656035e-03 -1.972388620514586161e-03 -2.260452483762608999e-03 -1.136817346521607017e-03 -1.694816077086913923e-03 -1.882340683489126983e-03 -1.505851956478212062e-03 -1.825606352371703014e-03 -1.739810525440094050e-03 -2.510285410347464895e-03 -2.138181500217993178e-03 -2.240904905884371148e-03 -2.051034110009850812e-03 -1.378682265628544982e-03 -2.216393112164742867e-03 -2.242531009703506092e-03 -1.599874231583964072e-03
-7.136074501674292666e-04 -1.156122093504506967e-03 -1.433974350698406916e-03 -1.072721717454363068e-03 -6.628060159250745691e-04 -1.892892659559994046e-03 -1.292335109337015061e-03 -1.329019379149075928e-03 -1.115860567009093959e-03 -1.409197818375078912e-03 -1.402435475843961075e-03 -6.939458577414339344e-04 -1.070548529578726950e-03 -1.223485509098792921e-03 -9.523728489099290550e-04 -1.220717120755397938e-03 -1.121521143633527054e-03 -1.962939109308540868e-03 -1.420418630817999947e-03 -1.493871360698936996e-03 -1.394352559094008898e-03 -1.045036821456188933e-03 -1.629238375828389977e-03 -1.578961460007519959e-03 -1.055708088285287971e-03
-9.665446075347167154e-04 -1.481612854052746049e-03 -1.764250352385960015e-03 -1.395891168930931108e-03 -8.739598626954216088e-04 -2.411584742015848975e-03 -1.632440814611298965e-03 -1.655053954540669026e-03 -1.359994165809541014e-03 -1.762648199972894052e-03 -1.833413598055033981e-03 -9.208942169206645999e-04 -1.396225354982417012e-03 -1.572988058085841899e-03 -1.249921520603517952e-03 -1.539526279672163078e-03 -1.441400454155123897e-03 -2.359154340452725065e-03 -1.807400392424132925e-03 -1.891285614198832997e-03 -1.773816834166116931e-03 -1.285033808393135947e-03 -2.001708894332895113e-03 -1.974861983999029024e-03 -1.356790816312085932e-03
-1.172313204617350104e-03 -1.738423064740647096e-03 -2.019001704793440058e-03 -1.652432859695629908e-03 -1.044229327299470980e-03 -2.818000015546392057e-03 -1.898521929431482968e-03 -1.907577673242512014e-03 -1.547229316794353996e-03 -2.037169081330033119e-03 -2.177787105051543024e-03 -1.104258333970055059e-03 -1.656408706441671926e-03 -1.848868643420613920e-03 -1.488223481899977061e-03 -1.788246924396239088e-03 -1.694267279399967957e-03 -2.663476118019703943e-03 -2.110656407008497035e-03 -2.201775512021443906e-03 -2.071105500177187163e-03 -1.470422715320213094e-03 -2.288867178578888207e-03 -2.282154313592154194e-03 -1.594277388961328921e-03
-1.405734194128622095e-03 -2.088915388845044054e-03 -2.425614494640235003e-03 -1.952721582607940985e-03 -1.238284221976187083e-03 -3.284292437599558006e-03 -2.261429228442927899e-03 -2.259839924707828136e-03 -1.914292160543121062e-03 -2.502395305296369922e-03 -2.587587450969020073e-03 -1.337185883537385898e-03 -1.989370958513472006e-03 -2.203259780246782928e-03 -1.816109578492980077e-03 -2.101970486474875888e-03 -2.007314563052160945e-03 -3.266661638054764102e-03 -2.514763646408086934e-03 -2.602898102270012094e-03 -2.519492034586682822e-03 -1.838370134669960057e-03 -2.775851047012353832e-03 -2.763714019268630976e-03 -1.929518589729448076e-03
-1.675424377461550091e-03 -2.377500966092742970e-03 -2.675167809490544904e-03 -2.267682828291501824e-03 -1.453428851909446947e-03 -3.775393291411791984e-03 -2.555546909483904974e-03 -2.530650382721471008e-03 -2.064415713429067125e-03 -2.762050293019189910e-03 -3.007428368397692051e-03 -1.558497595036571932e-03 -2.297649539437454907e-03 -2.524718914641909968e-03 -2.088934349950681904e-03 -2.386718022831837028e-03 -2.305663449640454107e-03 -3.507015063019606940e-03 -2.854942208123521959e-03 -2.954770164686283066e-03 -2.830479718200338939e-03 -1.988017176607305946e-03 -3.043390242401809980e-03 -3.071614279462620868e-03 -2.191054049697624927e-03
-1.073611612391232916e-03 -1.644981002835714957e-03 -1.955397353912984200e-03 -1.536813942155918107e-03 -9.647264857916555518e-04 -2.634312799491690064e-03 -1.803333220200742035e-03 -1.822470693129845049e-03 -1.530008768155179024e-03 -1.977968620165936053e-03 -2.025914304715163011e-03 -1.028348804511364971e-03 -1.550915728242938975e-03 -1.738689130202307996e-03 -1.400641110999633092e-03 -1.688966920730919970e-03 -1.588972045662014011e-03 -2.640817274410144945e-03 -1.997753579146950998e-03 -2.081601306706069160e-03 -1.981772648474829090e-03 -1.454092707858286020e-03 -2.229527536039852941e-03 -2.199702797131704822e-03 -1.512431390077074002e-03
-7.128227004276383068e-04 -1.179800146617918056e-03 -1.480902139893539981e-03 -1.078408145245449016e-03 -6.660446810090886070e-04 -1.902029011026769084e-03 -1.318708847143808044e-03 -1.358683276978355035e-03 -1.174391819380764951e-03 -1.466577081325530019e-03 -1.415617717111724910e-03 -7.045112509360858255e-04 -1.086563152853665948e-03 -1.240447091471212106e-03 -9.739252856310025167e-04 -1.237464714841764093e-03 -1.135301949821126933e-03 -2.065896450067106205e-03 -1.446953556889447054e-03 -1.517759144775135925e-03 -1.436080871546109973e-03 -1.102824409978377064e-03 -1.692491121875389082e-03 -1.630551039359098061e-03 -1.080945077864070916e-03
-2.992406443738050074e-04 -6.133736122089493989e-04 -8.554867531093334962e-04 -5.326035919189533964e-04 -3.228594562926620135e-04 -9.969825835071499231e-04 -7.120479411377468853e-04 -7.565985263574895314e-04 -6.978019899404148615e-04 -8.094790668003932262e-04 -7.006860070806131746e-04 -3.359920494081237150e-04 -5.417657178787551805e-04 -6.364269894554047029e-04 -4.775077780762719852e-04 -6.690136647862941419e-04 -5.869215447810067782e-04 -1.286128429310225921e-03 -7.630006809330201539e-04 -8.111267784319992112e-04 -7.573061577269346112e-04 -6.378242609781362886e-04 -9.827788033546353257e-04 -8.992167009657909367e-04 -5.555754241127803692e-04
2.339602502758697880e-04 2.183940657124253115e-04 1.467428753516254931e-04 1.585910701094571937e-04 2.306099196204183907e-04 1.624489652271368114e-04 8.493505478847135273e-04 4.146309491741577077e-04 1.002575558854267051e-04 1.986151034996468904e-04 1.844402907160309088e-04 4.210962131797693912e-04 4.067104900619526210e-04 3.146806957758743772e-04 2.587002335452797948e-04 1.924429757295716007e-04 2.015893818328284956e-04 1.577703883707912039e-04 3.233595318343796010e-04 3.810204434418560239e-04 4.279007864866460928e-04 1.171214626188013996e-04 2.632692923416128888e-04 3.208359975831351850e-04 4.584497777202811209e-04
6.746889976857568198e-04 7.010533762673460409e-04 4.199492471872140844e-04 5.383872734016398494e-04 6.911946793171279500e-04 5.131300221537619943e-04 1.791361459823482020e-03 9.319601015047298750e-04 3.266897469143080881e-04 5.168304463422942032e-04 6.299692739385792575e-04 9.397038746933583913e-04 1.030191130348445975e-03 9.214861603233359937e-04 7.582431917504387940e-04 6.122600662389079094e-04 6.453372040947073394e-04 3.973276840936606786e-04 8.966127483773794630e-04 1.020597422954369919e-03 1.006600766835473015e-03 3.910343877702412204e-04 6.309346802362402612e-04 7.234958149799494091e-04 9.610216460267342236e-04
1.141559794937796034e-03 1.188023518154028004e-03 7.059079824793084964e-04 9.650799548890667779e-04 1.132237849711567948e-03 9.420447769281146792e-04 2.511602356312678946e-03 1.379173832578466921e-03 5.570088147170972840e-04 8.526819065397399670e-04 1.155878381940106002e-03 1.402887320585558982e-03 1.612002286640635022e-03 1.504880588768843898e-03 1.261772572999070915e-03 1.034115916432978063e-03 1.103318618273805901e-03 6.380255478501011858e-04 1.448634637189580038e-03 1.612151886061088035e-03 1.541795774123222006e-03 6.618914285464450303e-04 9.808741881775549874e-04 1.109797321398474064e-03 1.406352073418845041e-03
2.023106319829666867e-03 2.051741891268445053e-03 1.242119696370993067e-03 1.778192775797919015e-03 1.890030543316546926e-03 1.837091109427568900e-03 3.686750007980802140e-03 2.134677701267993950e-03 9.724073166895932799e-04 1.485476469433305927e-03 2.194362185982044050e-03 2.189850272165617864e-03 2.618070792800832047e-03 2.512597252262921150e-03 2.160922390812578930e-03 1.778814918379854025e-03 1.929542761068834926e-03 1.091926619110119949e-03 2.414041870657936822e-03 2.625091299565493041e-03 2.466930437502610953e-03 1.142144723946366064e-03 1.603932726911600978e-03 1.807244001899750057e-03 2.165755342488817799e-03
-3.991319473186483819e-05 -1.196888238712835018e-04 -2.060316865890178919e-04 -9.324439295623981687e-05 -5.155177356045833269e-05 -2.036191320391504906e-04 -1.415310465392596124e-04 -1.626223943089629928e-04 -1.831633108775190073e-04 -1.738468692662039012e-04 -1.298905099473103087e-04 -5.500893231699004112e-05 -9.799444473396578376e-05 -1.205927289080852032e-04 -8.961707289438754014e-05 -1.427783873168696107e-04 -1.143136742573204017e-04 -3.665285357018964961e-04 -1.537917369416788962e-04 -1.687462037801046072e-04 -1.506762464361386994e-04 -1.423473724973045920e-04 -2.379300831286729927e-04 -1.934288336514726882e-04 -1.032218244484986946e-04
-6.971878235104485451e-05 -2.260400048635303929e-04 -3.580166903994331075e-04 -1.824475230977188104e-04 -1.077084328586708017e-04 -3.773803359373364020e-04 -2.715641473323906086e-04 -2.982404385667401792e-04 -3.018077155317803843e-04 -3.127888581662663890e-04 -2.476622078447717227e-04 -1.126181542839519995e-04 -1.922072426752122123e-04 -2.306726979777099071e-04 -1.668947271210767058e-04 -2.611775347339223129e-04 -2.172574133836732094e-04 -5.946492869398047531e-04 -2.851471567425778735e-04 -3.099668823960070180e-04 -2.799221590808296124e-04 -2.562369228101009757e-04 -4.117377561711545739e-04 -3.501182831582921266e-04 -1.998022307502166051e-04
-5.417575650210950397e-04 -9.281734426161941491e-04 -1.194544800876512101e-03 -8.482658342522299711e-04 -5.189908746033693177e-04 -1.526425356143182093e-03 -1.051309435205030054e-03 -1.094175421826134968e-03 -9.374782514100683806e-04 -1.155773394166890013e-03 -1.105920612528911093e-03 -5.400866737578778913e-04 -8.463869178900908360e-04 -9.789240979467747628e-04 -7.483545321453109007e-04 -9.939298623201715983e-04 -8.982070888781401325e-04 -1.672973844402489028e-03 -1.146892466866687938e-03 -1.211764637747635024e-03 -1.125990391636083913e-03 -8.710327481354430187e-04 -1.358987706112901959e-03 -1.294968667316778082e-03 -8.448639215389130552e-04
-9.477439744948942802e-05 -2.593483819306180026e-04 -3.961566776425409775e-04 -2.193529385707050118e-04 -1.293321255359485130e-04 -4.491059230104151056e-04 -3.135886676727408866e-04 -3.404549479625784063e-04 -3.133536606271075903e-04 -3.408024883145200257e-04 -2.882458148805444056e-04 -1.309817997009056869e-04 -2.233285460785631061e-04 -2.703432113798243260e-04 -1.877217573783411010e-04 -3.030041773655612041e-04 -2.532067817186043051e-04 -6.145825583786072594e-04 -3.274616771217752904e-04 -3.575054153313887879e-04 -3.140103044618479150e-04 -2.720108350662256880e-04 -4.474536599793080749e-04 -3.891908829302053265e-04 -2.287050134938614914e-04
-1.366504108117826913e-04 -3.263344039991772751e-04 -4.821435422415230941e-04 -2.830153677204785920e-04 -1.677270514600165071e-04 -5.640213496913563289e-04 -3.912511534706495037e-04 -4.221128645055317093e-04 -3.770336977414696163e-04 -4.227464211458870926e-04 -3.674760152671337926e-04 -1.682916983319171055e-04 -2.833965060965047060e-04 -3.424374281438063929e-04 -2.390249978690655967e-04 -3.766542237527075810e-04 -3.187612273157043249e-04 -7.266718011574301332e-04 -4.112872691811728836e-04 -4.468028713030033753e-04 -3.941972809416859243e-04 -3.330947113992868973e-04 -5.438395721196260428e-04 -4.824759635338683110e-04 -2.889944095736267956e-04
-4.476694765657751097e-04 -7.601847296311407820e-04 -9.783452876882124845e-04 -7.103184130631056770e-04 -4.318899101146455102e-04 -1.296913892790635056e-03 -8.691486736786010027e-04 -9.086577174597842890e-04 -7.412813149521028022e-04 -9.208177915170517609e-04 -9.152152770263971950e-04 -4.371301783780109137e-04 -6.934269645978602707e-04 -8.112231127711551750e-04 -6.006321225644580724e-04 -8.341773172924298171e-04 -7.471824595954774419e-04 -1.335790078665805968e-03 -9.465378066804788250e-04 -1.009144375807097043e-03 -9.075562048951685496e-04 -6.809406953502095908e-04 -1.099937385780989018e-03 -1.049219835446335049e-03 -6.852211957414417907e-04
-1.603687162187378073e-04 -3.339472333088906730e-04 -4.759416689197200866e-04 -3.042963496955074839e-04 -1.797022386168450957e-04 -6.008265269509311833e-04 -3.999318669581910179e-04 -4.301393515039636951e-04 -3.530967205451601134e-04 -4.116921179591836143e-04 -3.852772177383126818e-04 -1.737084708245461098e-04 -2.929661161981261266e-04 -3.575320341842744211e-04 -2.425622922027406952e-04 -3.910091058239254110e-04 -3.320419426519750743e-04 -6.754283193502687212e-04 -4.227174002333867141e-04 -4.616672739901428262e-04 -3.944886398378388208e-04 -3.131668132609634857e-04 -5.284821808852682842e-04 -4.787577320743967736e-04 -2.934619641836632093e-04
-4.989587279174152300e-04 -7.912650064629046277e-04 -9.716817003712362221e-04 -7.678804877743495303e-04 -4.716880033349902168e-04 -1.391715910602521955e-03 -8.997142639340469528e-04 -9.328778568290067592e-04 -7.035071426296269931e-04 -9.086322288632707120e-04 -9.880166897197339981e-04 -4.685911797093153812e-04 -7.360072964358383351e-04 -8.555257375916218866e-04 -6.305498990293697181e-04 -8.765980896787093626e-04 -7.937825272736947959e-04 -1.258468245404922945e-03 -9.885029487921620679e-04 -1.057984599492256062e-03 -9.238759880765612170e-04 -6.432145073618370304e-04 -1.079050775772129062e-03 -1.053398199025545054e-03 -7.097850748413024212e-04
-7.953709593041857805e-04 -1.172511427997868913e-03 -1.352583337487454950e-03 -1.155829262264383966e-03 -7.288640090913693333e-04 -2.031589686856153862e-03 -1.304610531101687036e-03 -1.326177432657741012e-03 -9.684007094729707270e-04 -1.303249300339838967e-03 -1.513768875628797956e-03 -7.368647595946609856e-04 -1.120867101934893903e-03 -1.267586793462195053e-03 -9.743326836097902571e-04 -1.266886753788560053e-03 -1.181327179814211075e-03 -1.697939095829405047e-03 -1.451786566404610979e-03 -1.540940500758720055e-03 -1.358006294987637976e-03 -8.980185736423056337e-04 -1.502238647587400945e-03 -1.507921749246796941e-03 -1.059223775602445095e-03
-4.315245431411801136e-04 -6.713114584853337478e-04 -8.101311564990647512e-04 -6.679875299587104739e-04 -4.117670251788263123e-04 -1.224727298006876011e-03 -7.685281180877022531e-04 -7.987812502799286531e-04 -5.624352556495747701e-04 -7.418988798554426852e-04 -8.585074217254064395e-04 -3.995078602427310074e-04 -6.290408938518309663e-04 -7.329695498088845997e-04 -5.299656797603266665e-04 -7.618675523087587885e-04 -6.873119756165704071e-04 -1.012001767062579039e-03 -8.466713132265774999e-04 -9.140853457672840814e-04 -7.694634951263674928e-04 -5.072581366450914153e-04 -8.890208537903226439e-04 -8.764955595796271315e-04 -5.976120005088984485e-04
-5.218152016683998791e-04 -7.898803256552977244e-04 -9.289000959475587904e-04 -7.897318705080591961e-04 -4.925416232509647121e-04 -1.430445428703539922e-03 -8.962604448305187344e-04 -9.244338134415052387e-04 -6.423568774661057032e-04 -8.622299004974033707e-04 -1.024885347928592956e-03 -4.824269959809634935e-04 -7.485888541612049918e-04 -8.614375480808536501e-04 -6.353024492028238332e-04 -8.871962690267911136e-04 -8.101300260438863915e-04 -1.146263388503364908e-03 -9.931761601116018395e-04 -1.068404776323471014e-03 -9.032012674581510730e-04 -5.826963190569333859e-04 -1.019877944560244019e-03 -1.017431008027195943e-03 -7.058061533757226157e-04
-6.514776043534885016e-04 -9.568358316340235372e-04 -1.094466753612601895e-03 -9.610025084309413088e-04 -6.076336970863688812e-04 -1.718022671137258003e-03 -1.075171539077158980e-03 -1.100061582982205096e-03 -7.533276283709826673e-04 -1.030756269862297949e-03 -1.261060322905607030e-03 -6.013429101083803043e-04 -9.181340253173681312e-04 -1.041904169865760094e-03 -7.854690849095527071e-04 -1.062499248201857023e-03 -9.831285170246518209e-04 -1.333567357203454011e-03 -1.198821563635924046e-03 -1.284592779010254072e-03 -1.091068862318184032e-03 -6.885183165306052715e-04 -1.202305485108716085e-03 -1.214405196918381990e-03 -8.583586668086047892e-04
-7.109536176812987496e-04 -1.032235398602403958e-03 -1.168952793078197961e-03 -1.038346549152119932e-03 -6.599849912973271716e-04 -1.847415819177550917e-03 -1.155732738648779104e-03 -1.179177368950832996e-03 -8.031584685591665069e-04 -1.106714663009255098e-03 -1.368194643854861014e-03 -6.556120261425275658e-04 -9.950024039263928068e-04 -1.123315618627183064e-03 -8.537543966910087889e-04 -1.141407592079201954e-03 -1.061256510395929085e-03 -1.417971637582518107e-03 -1.291548096827655054e-03 -1.381980620898362990e-03 -1.175818889425339934e-03 -7.363398599255340177e-04 -1.284379631964868013e-03 -1.303068101789450024e-03 -9.272971105232757482e-04
-6.561313550173731484e-04 -9.627602298628075038e-04 -1.100323149783414027e-03 -9.670793764401762601e-04 -6.117400213644907372e-04 -1.728197681698356077e-03 -1.081505827173792102e-03 -1.106280245236451005e-03 -7.572468914931098499e-04 -1.036726558206399040e-03 -1.269469756612512075e-03 -6.055966594287082736e-04 -9.241685557045966563e-04 -1.048302415937825936e-03 -7.908260982400969457e-04 -1.068703664945661958e-03 -9.892674717591959984e-04 -1.340199865752059053e-03 -1.206109858165048052e-03 -1.292248956583981912e-03 -1.097729524731949060e-03 -6.922738731264056799e-04 -1.208758407859247992e-03 -1.221376240537308099e-03 -8.637747711228037275e-04
2.763232003638629018e-04 3.755792046920137899e-04 1.971298480183836124e-04 3.113335360232111237e-04 3.339865669306267765e-04 4.056469335373587021e-04 6.678585230581224374e-04 4.694100551119812967e-04 1.353913889536182064e-04 2.756065691172822894e-04 5.447275558059621854e-04 3.962199733285170231e-04 4.423134151322557247e-04 3.944663438838689183e-04 4.218490364266958264e-04 3.999431240762114253e-04 4.057041766949727847e-04 1.330884636711692057e-04 5.208816402651576805e-04 5.824377463949651423e-04 4.252926251244166069e-04 1.677624312168624131e-04 2.407231173917727949e-04 3.090024761202567259e-04 3.521988537466296172e-04
1.162834266206002080e-03 1.517313588599168922e-03 8.390641504426583734e-04 1.320373308773798967e-03 1.331434929216364057e-03 1.817319349183619918e-03 2.499371728543238989e-03 1.834561364956186977e-03 5.515061823639335259e-04 1.136404267900629995e-03 2.290150731192209990e-03 1.547735996190640999e-03 1.763094964394331960e-03 1.587666637782357906e-03 1.686011922949616102e-03 1.618691626651858019e-03 1.653197789372622952e-03 5.806776295907650851e-04 2.081184253358880996e-03 2.307963866165209117e-03 1.685286174088105942e-03 6.857382259051657486e-04 9.885708259309157041e-04 1.269453433409867922e-03 1.384492661670161991e-03
1.872965274130888055e-04 2.476605645205246973e-04 1.245927368023095965e-04 1.708523560314393122e-04 2.399932773754420094e-04 1.643781638599957936e-04 6.382096602610893340e-04 3.486557513169183083e-04 9.906472791903026757e-05 1.679964374989768069e-04 2.461427210942124743e-04 3.201818105286245264e-04 3.405819839936096946e-04 2.959228306233170928e-04 2.801577390739624115e-04 2.355367974255862050e-04 2.396201581128561001e-04 9.735614372195445707e-05 3.391934131012560054e-04 3.939006995356730736e-04 3.301739291003831208e-04 1.263495948747504988e-04 1.825897335080258941e-04 2.179842944309810121e-04 2.975880216995879248e-04
9.301953627853302943e-04 1.076301459824621082e-03 6.095455896323556015e-04 9.241785098230331829e-04 9.664420606701676483e-04 1.074023368564135062e-03 1.868584266749902072e-03 1.182135262632559103e-03 4.535455455960487226e-04 7.847168174144056665e-04 1.359067459727902058e-03 1.110836934646859935e-03 1.303925247750008058e-03 1.217457980787447049e-03 1.170655396243901018e-03 1.022976402115132084e-03 1.081889452442325083e-03 4.693229893934274194e-04 1.355475219187801022e-03 1.483954911542814973e-03 1.232113171040479915e-03 5.473909467408695408e-04 7.517249763007363824e-04 8.943844876391472904e-04 1.034831955373621956e-03
3.626578323829040933e-04 4.169233217227797978e-04 2.326743450248082998e-04 3.025294934834930048e-04 4.097358303094699892e-04 2.893924790038438833e-04 1.101020990163755972e-03 5.789353284560524353e-04 1.822405727054476985e-04 2.967926861906496983e-04 3.855006469358935196e-04 5.599631974315212373e-04 6.024710373855432684e-04 5.291097626722679427e-04 4.601770237609858908e-04 3.775645651387506759e-04 3.913810772297971006e-04 2.053561482031225074e-04 5.525138615251775059e-04 6.369175267470152287e-04 5.874119251932366156e-04 2.246283394671530010e-04 3.491830559319834175e-04 4.078716060708369889e-04 5.518557436734113390e-04
4.853024572763863084e-04 6.421639945631146557e-04 3.484979855403164237e-04 5.494896115900298238e-04 5.660583059313452868e-04 7.429450294871027104e-04 1.090133667449454937e-03 7.854770000848984796e-04 2.330908284132437980e-04 4.779858291208641946e-04 9.556035858958437414e-04 6.632909706843973094e-04 7.496606382368434501e-04 6.724035669072960832e-04 7.161665409844732155e-04 6.840166756689142289e-04 6.973212918993293473e-04 2.397966111051796087e-04 8.839521553392002936e-04 9.826891392133070297e-04 7.187244958991653851e-04 2.888012408712888860e-04 4.166257084977166071e-04 5.357100903076143653e-04 5.937179401922221527e-04
9.487470957492073927e-04 1.239981711050145005e-03 6.839958812983067517e-04 1.076874273470507107e-03 1.088606486988562966e-03 1.479398077792548919e-03 2.051682353228321144e-03 1.501399142667179986e-03 4.508336023003265140e-04 9.282626062803144831e-04 1.868280290859861094e-03 1.267038274648875969e-03 1.441632226661500966e-03 1.297393782443370929e-03 1.378436775837372022e-03 1.322256653316892074e-03 1.350358160681938962e-03 4.734356185467388086e-04 1.701416130192360014e-03 1.887197814801399058e-03 1.378842022820553088e-03 5.599508879711136622e-04 8.077307329872755780e-04 1.037864820545672962e-03 1.134241549026232922e-03
1.998183571342307830e-03 2.798826283218302027e-03 1.517450166574082918e-03 2.392232712630849942e-03 2.459511474849619857e-03 3.433145426087044847e-03 4.643573770776787679e-03 3.634441296968494040e-03 9.333510800771345007e-04 2.096277433793712012e-03 4.443259592693046302e-03 2.926609853416352065e-03 3.247595828791909923e-03 2.859902047698724848e-03 3.153667205882680017e-03 3.158987132565656188e-03 3.151110497763748124e-03 9.868437098392976361e-04 4.027922782957548374e-03 4.525476293969839421e-03 3.129649271268430868e-03 1.186310655362505032e-03 1.783937887636405980e-03 2.355802650584997923e-03 2.568912252468811934e-03
2.265062185280955053e-03 2.949466291931811170e-03 1.639520039934192017e-03 2.574763304755172798e-03 2.587005664467430157e-03 3.553169754327738846e-03 4.814112518823317373e-03 3.559794858652587206e-03 1.068877723428763920e-03 2.209487765067030991e-03 4.466421491233188608e-03 2.999710195974321023e-03 3.424915245143135990e-03 3.087647837726564988e-03 3.275965044662153790e-03 3.153293612018563154e-03 3.218032010615763053e-03 1.130719665018408045e-03 4.045365465213525240e-03 4.486217327333701620e-03 3.268922049420090042e-03 1.334226760402914018e-03 1.921373441171444086e-03 2.461812445884314134e-03 2.675327192966633905e-03
2.600227402235668044e-03 3.179146554589075066e-03 1.810627429011659080e-03 2.825058228894279048e-03 2.786215399606432018e-03 3.764834240921578149e-03 5.120570577936952271e-03 3.609248112471285987e-03 1.228972839569381949e-03 2.385124489248450098e-03 4.617341288468477037e-03 3.167254448863481096e-03 3.700268980765281969e-03 3.400023200832727032e-03 3.489980152763534193e-03 3.245613946648644079e-03 3.375890838562157961e-03 1.310914787930058919e-03 4.185232277929015407e-03 4.589101619757141384e-03 3.506063561886064821e-03 1.513464583486458974e-03 2.119088150663232199e-03 2.644761116080025180e-03 2.869163820727084046e-03
2.448872604063948976e-03 2.837750976636908059e-03 1.650198937347694978e-03 2.553920993322092003e-03 2.488958521389463170e-03 3.288657789394906165e-03 4.539288853046462291e-03 3.067704977177111887e-03 1.157147955142049951e-03 2.132052447446710058e-03 3.959898825226238796e-03 2.793673605621038985e-03 3.320090477880165928e-03 3.096308163478147992e-03 3.086924093055463079e-03 2.783104443162801814e-03 2.941439721037306804e-03 1.246335789597010930e-03 3.609833330380945050e-03 3.921382289941260403e-03 3.130437878412027815e-03 1.407397029070312899e-03 1.937221447892379040e-03 2.364010416779110078e-03 2.572042558040837142e-03
2.525143899951929043e-03 2.797853974605983909e-03 1.655913390364998098e-03 2.538560855129839804e-03 2.459733477562598813e-03 3.157858491609074995e-03 4.455757518055154624e-03 2.911925203392983982e-03 1.191711662735738062e-03 2.100474975301590969e-03 3.755038566916684209e-03 2.739338596178717087e-03 3.297507516743289086e-03 3.112592829089111997e-03 3.020407013567043882e-03 2.652282079834057931e-03 2.838962319799753949e-03 1.295291688182596910e-03 3.460265432553079855e-03 3.733012727748727128e-03 3.097289731946146953e-03 1.434230092729064108e-03 1.953869732606474188e-03 2.336507700634270039e-03 2.558713976493552037e-03
2.564093419182371901e-03 2.739441376324844996e-03 1.642796649630238895e-03 2.490636639674650987e-03 2.420025992223294974e-03 2.981314529375187015e-03 4.374033899495653570e-03 2.776559980703922209e-03 1.210553745383712932e-03 2.047701775827423867e-03 3.522857177215431030e-03 2.688418191363204073e-03 3.262810155731354130e-03 3.109972862532351875e-03 2.936922565061490017e-03 2.521330182179894012e-03 2.724836899559910080e-03 1.324672935270589103e-03 3.311423314223790187e-03 3.557838713379135077e-03 3.056650332395128948e-03 1.442953990477506944e-03 1.956714977522588071e-03 2.296565253356008893e-03 2.545502216528921797e-03
2.608634272113896820e-03 2.708443477540773033e-03 1.639477518335415900e-03 2.453524321560273964e-03 2.410579628263593861e-03 2.817916289355134208e-03 4.374911041670061923e-03 2.705083946781157867e-03 1.234391995794724937e-03 2.009833677996042053e-03 3.322343135510491020e-03 2.684820751341447046e-03 3.270423255976994976e-03 3.140771482507321091e-03 2.884042408343160790e-03 2.430891592790522093e-03 2.644007498904458846e-03 1.359040849889098061e-03 3.216025219673629941e-03 3.451220885996729177e-03 3.059798952807508965e-03 1.459338509322714991e-03 1.980296117750285096e-03 2.285760685647680954e-03 2.575694656152263066e-03
5.004191790637087738e-05 8.906582736886649483e-05 4.398077216127092018e-05 7.013402586034898087e-05 7.891827054736561713e-05 1.114976304459512017e-04 1.563744429259811069e-04 1.458805934813823982e-04 2.063959026034756087e-05 6.596517278548044531e-05 1.608317918907845056e-04 1.019895396088055033e-04 1.023361869262528958e-04 8.365348165723045086e-05 1.043905431776313001e-04 1.179196550532092059e-04 1.094155320941446057e-04 2.309790370663191968e-05 1.478264759939559923e-04 1.729643466336465971e-04 1.022450630574146037e-04 2.814121970825386927e-05 5.317791729915987803e-05 7.773902583238943213e-05 8.636277413629972542e-05
8.466377468409305078e-05 1.502752241747710115e-04 7.499094572172621714e-05 1.190307712089989011e-04 1.331087332524919008e-04 1.904931123566258957e-04 2.623133108221851768e-04 2.461887943743230975e-04 3.484808113851183247e-05 1.117871248105794933e-04 2.728176907356206246e-04 1.722890188246577919e-04 1.731606127365535011e-04 1.414177181897262954e-04 1.761459450104631947e-04 1.994658940021956119e-04 1.850647926186982980e-04 3.953793521105123071e-05 2.498181417610050741e-04 2.921842937509836814e-04 1.729197984229899972e-04 4.803112844154980326e-05 9.038013243409411240e-05 1.318247320172075956e-04 1.459444176853956943e-04
1.908878954464212122e-04 3.385303450598317002e-04 1.706940848561042015e-04 2.691258141479631262e-04 3.000610048326924186e-04 4.320340284844354905e-04 5.888976634190697980e-04 5.552211215959218646e-04 7.793092628510147192e-05 2.528515805756758141e-04 6.166081791621562912e-04 3.891758942109620179e-04 3.914634524359906251e-04 3.192121682257717248e-04 3.971473212081232888e-04 4.506004676901869820e-04 4.177670889822923867e-04 8.981097648566176194e-05 5.636551187093464263e-04 6.590156956726876333e-04 3.908587122761464881e-04 1.092030375722131947e-04 2.052484505186911979e-04 2.983914498546441055e-04 3.296682534294627744e-04
3.528996988895300130e-04 6.256099927288260708e-04 3.178783332717118851e-04 4.982100232157572403e-04 5.552536047751084830e-04 7.991656824644045518e-04 1.086031727474786029e-03 1.026217460382622057e-03 1.418292683893592940e-04 4.681180777028707825e-04 1.138954644111694068e-03 7.203711466325567149e-04 7.246577627302547937e-04 5.906676843061230663e-04 7.340576049797510648e-04 8.339974354451369296e-04 7.725196778311661360e-04 1.661944637133213915e-04 1.041280828273122945e-03 1.216955796679972893e-03 7.237169180950060602e-04 2.016616840171687043e-04 3.816910650515606841e-04 5.533964550017497633e-04 6.107901373875438853e-04
1.806433546667942091e-05 3.363319019612221302e-05 1.360358435653413059e-05 2.246597765436542882e-05 3.057022934324196196e-05 2.687875777368996008e-05 7.422058341317759524e-05 5.390668837918618161e-05 8.882855928711198839e-06 2.357543976074215149e-05 5.005347796337272082e-05 4.049379759134161217e-05 3.984909646762090329e-05 3.248972655158044145e-05 4.112479369907751179e-05 4.026503744659647762e-05 3.814135590249283334e-05 7.044323808975694300e-06 5.378830672470666255e-05 6.319538631844048794e-05 3.989591285012534068e-05 1.131505455940729950e-05 1.846016392244026071e-05 2.588756038457299872e-05 3.291912766124851684e-05
6.186941082211546220e-05 1.003930774099765942e-04 4.906434480059178842e-05 7.931883075847216181e-05 8.904084548709606712e-05 1.153634179142381004e-04 1.816748551934204965e-04 1.482411093062061956e-04 2.890100736978598123e-05 7.364618628468939455e-05 1.656701157800154081e-04 1.111445773468311963e-04 1.159406572624522051e-04 9.792025203951904076e-05 1.163526558909279955e-04 1.217183210825953013e-04 1.170775421457617054e-04 2.839684588887840977e-05 1.556234233775150911e-04 1.791032951589608129e-04 1.141638818014991947e-04 3.683811891979701253e-05 5.998657808523104274e-05 8.390566053338470648e-05 9.506655649657028888e-05
8.763672006807680579e-05 1.401228291774856089e-04 7.010691042672054034e-05 1.128186874225114002e-04 1.238364694650195916e-04 1.675919952856687973e-04 2.476981516713451059e-04 2.053103814129480977e-04 4.054755536543445688e-05 1.035772955267857021e-04 2.341828966249537964e-04 1.540057982275735038e-04 1.616779017850450114e-04 1.369164589100180067e-04 1.617059987228540083e-04 1.702371305832237080e-04 1.640296935582543909e-04 4.121712517040721711e-05 2.168056457602794869e-04 2.489804280177956766e-04 1.589368090437650986e-04 5.191655276718182212e-05 8.478288780386043224e-05 1.184790691106911979e-04 1.324025669276844010e-04
9.252431442708859732e-05 1.476922706463935019e-04 7.409650507027770510e-05 1.191699256905617984e-04 1.304747088590863901e-04 1.774420339228417894e-04 2.603675209468385736e-04 2.162278705162267996e-04 4.276197357789823106e-05 1.092725754588592957e-04 2.472051922429041745e-04 1.622054661343523996e-04 1.704074369593676927e-04 1.443495714317281041e-04 1.703665902972746041e-04 1.794868616390368895e-04 1.729722747798386904e-04 4.363614954285624785e-05 2.284836456059636015e-04 2.623316140445913032e-04 1.674850008636062106e-04 5.478682764871066810e-05 8.949265528578645131e-05 1.250416197525282931e-04 1.395193399329037966e-04
1.497904778727283004e-04 2.368277190299643135e-04 1.208436559661255018e-04 1.935358536029326915e-04 2.087708225643595031e-04 2.920554363431667800e-04 4.105073811294633894e-04 3.452753187773661882e-04 6.875861891802047992e-05 1.762178429816749128e-04 4.001152362277809213e-04 2.591312608459465775e-04 2.733968722360848144e-04 2.319137704383737026e-04 2.725785953796111094e-04 2.884743327791719925e-04 2.782380862977640074e-04 7.179316864599343277e-05 3.662554390591710824e-04 4.200006038014021236e-04 2.683423635283614119e-04 8.858567947630160565e-05 1.447845111203733084e-04 2.019755408132814089e-04 2.233275489413797906e-04
1.494483999251850870e-04 2.362936352025021109e-04 1.205643075638657938e-04 1.930918126015378959e-04 2.083012204473545001e-04 2.913736834681487117e-04 4.096045639671847915e-04 3.445003884417865200e-04 6.860320143260552014e-05 1.758171352005756028e-04 3.992005853372017224e-04 2.585491870144530848e-04 2.727790296538489955e-04 2.313889709606302989e-04 2.719653159215646137e-04 2.878209985292503790e-04 2.776074705593994160e-04 7.162565981362983250e-05 3.654289979935560124e-04 4.190542694812012729e-04 2.677373101942405074e-04 8.838306776848496701e-05 1.444537315053649967e-04 2.015157838508615899e-04 2.228253813487137921e-04
1.556290590311986950e-04 2.459454871502040913e-04 1.256118975555167001e-04 2.011145715090056061e-04 2.167883683097831019e-04 3.036881707310247870e-04 4.259238234787114164e-04 3.585068355779555947e-04 7.141136296106037498e-05 1.830582132753554871e-04 4.157281435729810065e-04 2.690699618919351163e-04 2.839455875388026233e-04 2.408732478854379072e-04 2.830494651991408259e-04 2.996284261390746821e-04 2.890037369744320804e-04 7.465137577596794665e-05 3.803654687458208261e-04 4.361582160344574881e-04 2.786727120963616855e-04 9.204488068708445870e-05 1.504310427243397963e-04 2.098230364130871045e-04 2.319005011299896904e-04
1.723821174527137101e-04 2.721263153017360850e-04 1.392971551021724027e-04 2.228590455157566117e-04 2.398155917136341115e-04 3.370350357125256164e-04 4.702251450322336777e-04 3.965193759004640925e-04 7.902321719055329459e-05 2.026959199239337104e-04 4.605424269338650881e-04 2.976236601022506987e-04 3.142451356447854946e-04 2.666015760244689996e-04 3.131258752079054243e-04 3.316616185965065057e-04 3.199156891571689832e-04 8.284486373466162866e-05 4.208923169702074815e-04 4.825717860408808204e-04 3.083449594669097861e-04 1.019800403531542044e-04 1.666407104959477103e-04 2.323438890852130118e-04 2.565176787334066066e-04
1.933446246247352872e-04 3.049163592841774070e-04 1.564287246078173118e-04 2.500647962994294814e-04 2.686656833028054137e-04 3.787085370211278773e-04 5.257670064781793306e-04 4.441610844260286055e-04 8.854652630209096788e-05 2.272856997691106073e-04 5.166424806357401830e-04 3.334128546370086765e-04 3.522114727759188975e-04 2.988288849488839809e-04 3.508127488073963939e-04 3.717919486759106197e-04 3.586308501503878863e-04 9.308421019464267537e-05 4.716691287243520055e-04 5.407333324561260524e-04 3.455252703814213093e-04 1.144276683085087063e-04 1.869379430104449891e-04 2.605304853503447949e-04 2.873515903574320822e-04
1.870831296651532865e-04 2.951189323064372133e-04 1.513105982236309102e-04 2.419386352170386102e-04 2.600444761568744740e-04 3.662657819483805077e-04 5.091659112089104173e-04 4.299227589005592104e-04 8.570215260438590187e-05 2.199389026044554045e-04 4.998828613783517800e-04 3.227165050929168915e-04 3.408655346241946157e-04 2.891991496142708087e-04 3.395503667698994855e-04 3.598001073688690218e-04 3.470630192521946132e-04 9.002698561259377303e-05 4.564954549973192937e-04 5.233519889717575934e-04 3.344142156743602073e-04 1.107079549885856023e-04 1.808735586768551995e-04 2.521103487029916087e-04 2.781383252269089743e-04
2.044978438175449080e-04 3.223734204923350008e-04 1.655473435858072044e-04 2.645391640879033086e-04 2.840288656163376946e-04 4.008629097188355118e-04 5.553568682470124947e-04 4.695370618248608918e-04 9.361234683973156123e-05 2.403755536358620915e-04 5.464999851696960252e-04 3.524768704747070769e-04 3.724312554900879066e-04 3.159880607314972077e-04 3.708834408907917771e-04 3.931614422652559919e-04 3.792425588298833136e-04 9.852758313905508338e-05 4.987091308005490607e-04 5.717090289489979273e-04 3.653265224182725059e-04 1.210562568005950991e-04 1.977432691990556053e-04 2.755304343066212786e-04 3.037685502269589890e-04
2.421095529883626025e-04 3.812841192472374817e-04 1.963171837437285904e-04 3.133497444262778753e-04 3.358891522597217262e-04 4.755061686911996239e-04 6.552850596729228785e-04 5.552178980431291119e-04 1.106868994804883057e-04 2.845455683611835098e-04 6.472214156979509041e-04 4.168521988406857239e-04 4.406943021690652067e-04 3.739016221376008191e-04 4.386404547169551853e-04 4.652968177583418079e-04 4.488012733940458746e-04 1.168674027987604014e-04 5.899852339058640890e-04 6.762814797863229066e-04 4.321775771370481734e-04 1.434304999695085029e-04 2.342097640721947085e-04 3.261297214477074905e-04 3.591776698519817917e-04
2.648831566801190113e-04 4.169765734252832228e-04 2.149626070881491941e-04 3.429044370679738222e-04 3.673199197446103993e-04 5.206647181522032876e-04 7.158697651913432849e-04 6.071568898593901389e-04 1.210170862478490966e-04 3.113068494168756131e-04 7.082252439106677486e-04 4.558810939990241081e-04 4.820714747759634843e-04 4.089955617603902092e-04 4.797082618385438164e-04 5.090169574497103826e-04 4.909473805742118344e-04 1.279627893252274046e-04 6.453020607978847889e-04 7.396620719078670107e-04 4.726999648116496085e-04 1.569884791496084129e-04 2.563090556382397042e-04 3.567782703616545915e-04 3.927556864293904907e-04
3.380283481957233223e-04 5.316831530723061579e-04 2.749204913259929153e-04 4.378348260758589856e-04 4.683719158898575863e-04 6.655856922477102226e-04 9.106973441438827961e-04 7.741673250166354343e-04 1.541426723744417028e-04 3.973202325512925105e-04 9.042005266935599370e-04 5.814054055840560398e-04 6.151175977796327458e-04 5.218036312807498335e-04 6.117441135370548693e-04 6.495911170651763817e-04 6.264075600429265794e-04 1.635703289561363997e-04 8.231209210883799320e-04 9.434164950934621936e-04 6.030054418231235421e-04 2.005549707503274037e-04 3.273731007960509198e-04 4.552688828001558857e-04 5.007072326727284983e-04
2.361862899652281979e-04 3.720031589214896112e-04 1.914694251077792930e-04 3.056628392903013220e-04 3.277174955360315266e-04 4.637566976457080858e-04 6.395358339151555657e-04 5.417154120171959819e-04 1.079989737850126053e-04 2.775870160220883162e-04 6.313565597396955838e-04 4.067065704468768067e-04 4.299372707404303193e-04 3.647769630986930057e-04 4.279634981736159206e-04 4.539302733924418902e-04 4.378425018779550748e-04 1.139805768403465966e-04 5.756030484053481413e-04 6.598033243867352854e-04 4.216429210011081821e-04 1.399052212255058874e-04 2.284641610961039046e-04 3.181595863443229086e-04 3.504474332059181194e-04
2.909978240686864775e-04 4.579199701979597766e-04 2.363567229999928945e-04 3.767958941867069109e-04 4.033826307073484167e-04 5.724233286461903039e-04 7.853939357239316139e-04 6.667558949823844221e-04 1.328536345295311014e-04 3.420064580724255904e-04 7.781887931742577976e-04 5.006708250634812288e-04 5.295498995504893626e-04 4.492571514145806875e-04 5.268289242911846238e-04 5.591820530276852977e-04 5.392962665658214806e-04 1.406798709209145957e-04 7.087666065201873693e-04 8.123813755945350065e-04 5.191988752932018628e-04 1.725409234646416135e-04 2.816665755999321077e-04 3.919329868283469038e-04 4.312807316257344739e-04
4.079373518408658844e-04 6.413677150864203081e-04 3.323220389997454029e-04 5.285745771871354056e-04 5.650500297671025123e-04 8.039795965036986708e-04 1.097090056008976971e-03 9.339488339033330880e-04 1.857154758467579995e-04 4.795875615633221167e-04 1.091507385937371061e-03 7.015332616766759401e-04 7.424122936017590272e-04 6.297032064882052355e-04 7.380502884253686271e-04 7.840960132248999846e-04 7.559546316330632149e-04 1.975763405615637116e-04 9.931831684903884381e-04 1.138289518466491105e-03 7.276915834464742217e-04 2.421868451694105873e-04 3.953981580911339181e-04 5.494702403540958208e-04 6.039923316111389662e-04
5.645912560688124511e-04 8.872087795961268106e-04 4.612557859612313065e-04 7.319340686436116850e-04 7.818920092223637184e-04 1.113816892655184907e-03 1.514945396508106910e-03 1.292216927351901978e-03 2.561198895674407787e-04 6.640506872661333399e-04 1.511034038481926921e-03 9.710088112653944732e-04 1.027884846650997967e-03 8.716284640862983048e-04 1.021239553854668032e-03 1.085814739066005927e-03 1.046360635754564963e-03 2.737212820790939057e-04 1.374330039720456954e-03 1.575027325991681893e-03 1.007369621199537052e-03 3.353261994152446196e-04 5.481400089868092556e-04 7.607688328721758401e-04 8.357001315084958094e-04
6.942446197984033585e-04 1.090669658995507959e-03 5.682540390746661620e-04 9.002606557497601055e-04 9.614978182162210816e-04 1.369998013182154896e-03 1.860712654989694036e-03 1.588785245018682971e-03 3.140120626510121060e-04 8.167807532500235765e-04 1.857918305602053064e-03 1.194189740653360055e-03 1.264245358841819102e-03 1.071919562057010045e-03 1.255654627010477104e-03 1.335733677485125915e-03 1.286734230845676006e-03 3.366942265142938251e-04 1.689671560167732957e-03 1.936327661565849035e-03 1.238993330042945096e-03 4.121802233030086261e-04 6.748309137272480137e-04 9.358388717579823506e-04 1.027673203802466004e-03
5.458517266504614570e-04 8.577996548397746543e-04 4.458114226415430242e-04 7.076059385702548670e-04 7.559415426005558405e-04 1.076771073139710022e-03 1.464959707865177985e-03 1.249352479919218096e-03 2.477238881663105033e-04 6.419790217520494760e-04 1.460869282292207895e-03 9.387595967542264937e-04 9.937262817010072535e-04 8.426824184442536191e-04 9.873583978151831680e-04 1.049705268540062101e-03 1.011617784919538899e-03 2.646160182494033063e-04 1.328740078819837071e-03 1.522790061430776042e-03 9.739002048954580049e-04 3.241992321204841877e-04 5.298481906657947571e-04 7.354785624905604445e-04 8.079668235774181998e-04
4.120274395753849121e-04 6.477857675258975531e-04 3.356831211366693036e-04 5.338836643699346879e-04 5.707084174247099894e-04 8.120737731511511355e-04 1.107998059075162960e-03 9.432999283473023338e-04 1.875598390878052983e-04 4.844019793275274109e-04 1.102464924326532897e-03 7.085647267953589911e-04 7.498624978151236615e-04 6.360176274527108882e-04 7.454420095622652821e-04 7.919687113061728073e-04 7.635353852047087071e-04 1.995653272624950891e-04 1.003134363004212987e-03 1.149692496676346003e-03 7.349895624779178866e-04 2.446216516494374152e-04 3.993808830801976861e-04 5.549834749545972399e-04 6.100377433449347738e-04
7.635356242413352456e-04 1.199391351301316985e-03 6.255346154008108953e-04 9.902229691965214534e-04 1.057522767580900075e-03 1.506817601161135984e-03 2.045428911442619038e-03 1.747265698340413074e-03 3.448095541810867201e-04 8.984141262221204778e-04 2.043154478761174953e-03 1.313491893301536005e-03 1.390569213505631931e-03 1.178969381231757081e-03 1.380922617932974893e-03 1.469348615819044074e-03 1.415186822524299023e-03 3.703320460569258150e-04 1.858124890078608100e-03 2.129316435553945796e-03 1.362808331237646978e-03 4.531529113785463759e-04 7.426287963873134685e-04 1.029464829039020927e-03 1.130329543433995082e-03
9.688890910576986124e-04 1.521521139102161068e-03 7.956590699239416298e-04 1.256840474881061945e-03 1.342229536506962025e-03 1.911920510331188011e-03 2.592455308100385936e-03 2.216808429800605929e-03 4.355059389055100736e-04 1.140351599635413974e-03 2.591455788147972120e-03 1.667102726535170951e-03 1.764900672421846088e-03 1.496222227330114979e-03 1.752073094652703035e-03 1.865476565986325108e-03 1.795785925577324900e-03 4.699517969580279731e-04 2.356977651061482187e-03 2.700760897009457130e-03 1.729796985931248993e-03 5.741398936694366156e-04 9.438884577655699566e-04 1.307169342250212932e-03 1.434770299427866108e-03
1.200488666106300966e-03 1.884652230224998035e-03 9.881274074944666579e-04 1.557519888134634893e-03 1.663506487509036104e-03 2.368105618195805867e-03 3.208548842415988832e-03 2.746038546785652037e-03 5.367841339802781548e-04 1.413178866841675006e-03 3.208575171037615897e-03 2.065902193678248022e-03 2.186910138535138031e-03 1.853972804887525075e-03 2.170423890212483040e-03 2.312404636756059881e-03 2.224820103685922010e-03 5.821750492762256665e-04 2.918826945085203906e-03 3.344248396996922935e-03 2.143687677881781113e-03 7.097733484441711089e-04 1.171405160625565945e-03 1.620738386833967025e-03 1.778432488800061988e-03
1.006032281073865042e-05 1.591228784079016997e-05 7.244449713332622917e-06 8.810828069351727527e-06 1.726867988290839965e-05 9.058272938828124669e-06 7.626729570294301427e-05 3.662694844283286813e-05 4.236802289240871579e-06 1.171269501007046976e-05 1.362894183319930991e-05 3.183686074458979155e-05 2.602478986952455039e-05 1.812506367546533868e-05 1.998249736260380920e-05 1.660587356974490010e-05 1.553633871675384837e-05 5.360459445036529060e-06 2.621362882026651890e-05 3.298990020922871932e-05 2.825263597407649870e-05 3.265620616604349908e-06 1.272839214611223956e-05 1.850434200782221026e-05 2.962339714273790970e-05
5.141844268549468784e-05 8.256598897450667847e-05 3.577807861319528084e-05 5.008995940001369224e-05 8.053247961443258155e-05 4.707489516989472287e-05 2.405565960169973991e-04 1.314161324851250063e-04 2.910922162002558969e-05 5.322034179692109726e-05 8.413455341965982138e-05 1.124900507486271994e-04 1.123274605772307024e-04 9.219710257810674657e-05 9.857434297904058994e-05 8.340843215724800077e-05 8.201413332626566815e-05 2.426509901480544110e-05 1.219395334835379031e-04 1.453476451309311957e-04 1.103394599001692052e-04 3.866846615465495282e-05 5.393002370126423174e-05 6.736331339259473783e-05 9.742509367129647809e-05
1.354368222015850094e-04 1.972551207157218097e-04 9.303883388690527289e-05 1.411176071189135033e-04 1.836102520379992073e-04 1.484572399442164107e-04 4.355272997260246047e-04 2.651073596060147738e-04 7.179702799894814818e-05 1.349891409372684929e-04 2.355418965544332061e-04 2.314993086384784903e-04 2.486943501768722957e-04 2.176375630726363043e-04 2.269203363584711077e-04 2.006383375923560873e-04 2.018514532777912127e-04 6.298782306790040044e-05 2.760090290116081857e-04 3.164942972781835243e-04 2.403565545784597886e-04 9.161941704018155457e-05 1.269864166394097879e-04 1.571340849453845923e-04 2.034353564227825027e-04
1.239167821844626915e-04 1.824754012856549909e-04 8.516958625815826823e-05 1.285647515093721045e-04 1.705104326436610962e-04 1.333491068206993130e-04 4.120839987243560829e-04 2.484328823501488737e-04 6.612746366623381089e-05 1.240777507700659057e-04 2.148038157190477928e-04 2.166697225367932088e-04 2.314544733460119060e-04 2.016403962535216949e-04 2.105993163168521948e-04 1.854664567128230129e-04 1.862155287636966920e-04 5.754894882382515100e-05 2.564760519631730787e-04 2.950706845728929260e-04 2.239343962928684898e-04 8.479092993799013111e-05 1.173937360280646061e-04 1.452246559855803129e-04 1.900324336852716133e-04
2.743208173735653052e-04 3.665051940047581018e-04 1.885351731037229891e-04 2.924995768398365231e-04 3.317023327998704150e-04 3.443265781931094892e-04 6.948937711459783747e-04 4.524485278124891247e-04 1.384121125437490891e-04 2.624156494935291095e-04 4.833021811750908957e-04 3.972061839830211922e-04 4.437162836180137096e-04 3.988069189694561176e-04 4.116868301237548125e-04 3.740153849889815067e-04 3.821870758874039778e-04 1.308518011168071944e-04 4.970159104507413392e-04 5.570390897126840631e-04 4.253996634374140797e-04 1.713595315142166968e-04 2.390511850054658069e-04 2.970181903179811228e-04 3.549751220212943770e-04
3.182111315612266953e-04 4.186493305601897853e-04 2.189481295535701880e-04 3.403600371894208144e-04 3.769740446439337044e-04 4.090181156367813796e-04 7.737186427347131704e-04 5.096689279412877334e-04 1.590448651784083034e-04 3.020849351786220852e-04 5.611312923554476629e-04 4.476603852473439067e-04 5.035232008214059153e-04 4.542556674387957807e-04 4.682996342107432044e-04 4.271846908893644850e-04 4.378774514497380888e-04 1.529590003439902006e-04 5.647659387716881573e-04 6.305331270721286057e-04 4.820009955785971084e-04 1.961955024308705095e-04 2.740962947706943845e-04 3.408930375863651087e-04 4.014807072072107733e-04
1.704860302015137011e-04 2.411791820093932097e-04 1.170241480503383019e-04 1.793165291670383965e-04 2.223288780228978940e-04 1.958769526890898006e-04 5.040279834611312076e-04 3.142196625039528151e-04 8.887188569435261335e-05 1.677248835898812027e-04 2.984235081500972216e-04 2.750824774724716149e-04 2.996256678542785854e-04 2.649557630125639251e-04 2.751802677548237158e-04 2.457336165558994209e-04 2.484900294126200998e-04 7.974159875635105363e-05 3.337314942590137966e-04 3.795688750270022945e-04 2.888038343208999847e-04 1.120761277688338996e-04 1.557230298968585074e-04 1.929045072116936067e-04 2.430190240952061892e-04
3.503835375515029944e-04 4.567982319582039054e-04 2.412916319495255911e-04 3.754483993960517816e-04 4.100627687284147914e-04 4.568054913572052096e-04 8.314579317910614827e-04 5.515365214181023115e-04 1.741007114260586109e-04 3.311615062953459894e-04 6.181473369499166336e-04 4.845710219719699175e-04 5.472944285700784414e-04 4.947898528958831867e-04 5.097266257605351366e-04 4.660331917774098993e-04 4.786138927686762806e-04 1.692963771558685885e-04 6.143423918663147142e-04 6.843101675654018065e-04 5.234238862514473036e-04 2.143840259245106115e-04 2.998160519106425094e-04 3.731153129159024261e-04 4.355383400651663102e-04
5.553512352072742736e-04 7.003754080963976465e-04 3.840905351734367253e-04 5.989619379107734200e-04 6.213263397450919301e-04 7.635285360627512346e-04 1.204195246584697024e-03 8.201565755163805907e-04 2.695960834521031772e-04 5.171398992202069864e-04 9.815628419745313880e-04 7.213514761288832402e-04 8.275086982338907557e-04 7.535832661606203971e-04 7.749511600901388053e-04 7.138338438389655888e-04 7.384614692097061801e-04 2.745776189171008079e-04 9.315941177820525557e-04 1.028893792618900977e-03 7.887863562492489385e-04 3.306598125872768916e-04 4.644990976514893244e-04 5.797012761866069622e-04 6.537410385127058292e-04
6.378296713052582570e-04 7.988917458595512370e-04 4.416110452091096873e-04 6.888483284295194090e-04 7.068960044509944125e-04 8.868170964295964348e-04 1.356920913164110908e-03 9.295425476780686935e-04 3.080546232409569866e-04 5.922662032185301495e-04 1.127931842908476943e-03 8.177000651667453530e-04 9.411698275542711503e-04 8.583677284425622004e-04 8.825207147416106509e-04 8.141113966605773890e-04 8.434522406750087457e-04 3.170472314209112855e-04 1.060241736386587953e-03 1.168915174574817898e-03 8.964773798567152174e-04 3.777275621404162036e-04 5.310158923489428093e-04 6.631722310883344075e-04 7.421830467527677734e-04
9.058316392098891834e-04 1.120682105995301093e-03 6.284667394152609497e-04 9.807147550553788323e-04 9.869510811470968720e-04 1.284949231395283000e-03 1.860427469940007916e-03 1.288834525591815066e-03 4.333751108998720801e-04 8.367722396213479958e-04 1.603672735240893989e-03 1.133772100687404066e-03 1.313176538857560019e-03 1.201134776817456900e-03 1.234401654983251001e-03 1.141938083020714980e-03 1.186103370533718058e-03 4.544657063249772731e-04 1.481264818543817944e-03 1.628090455462331051e-03 1.248861899817133980e-03 5.314554642559355746e-04 7.474827669159563558e-04 9.344965501777096435e-04 1.030984564849953900e-03
7.770441706802640397e-04 9.657674932738082724e-04 5.386858113098427769e-04 8.404931861047497659e-04 8.520332268496390955e-04 1.094096012815736017e-03 1.617348094632458993e-03 1.115563683151436000e-03 3.730940090944406167e-04 7.192313834293774131e-04 1.375048427846454905e-03 9.814142425641437986e-04 1.133975980855925084e-03 1.036036583667468902e-03 1.064932119429118926e-03 9.840726229373650009e-04 1.021193168144919963e-03 3.885517318734403244e-04 1.278454616984369026e-03 1.406751364564606073e-03 1.079139881885879003e-03 4.574571668166985106e-04 6.434181516935763047e-04 8.041341799518621908e-04 8.919962762882325700e-04
7.296528823655390461e-04 9.088844382364112380e-04 5.056425862112290219e-04 7.888796426932270138e-04 8.025348200188869244e-04 1.023653364832641981e-03 1.528377267771767901e-03 1.052067799428428900e-03 3.509370297483645836e-04 6.759949763391986900e-04 1.290921059041295069e-03 9.255509469304552990e-04 1.068222012378276971e-03 9.754515211155468822e-04 1.002732413056291096e-03 9.261253106842347142e-04 9.606192639718961123e-04 3.642397862599319248e-04 1.204037130286682951e-03 1.325600280530045937e-03 1.016850387152067048e-03 4.302812159905836228e-04 6.051412269675580415e-04 7.561482732904937490e-04 8.409364742554218536e-04
1.114754507497079002e-03 1.372800812241797017e-03 7.740779583486927977e-04 1.208091660763970995e-03 1.206806048632901897e-03 1.593068258853814036e-03 2.257680475027517945e-03 1.571587602186157000e-03 5.313174605723068643e-04 1.027514035701227986e-03 1.974552930443504006e-03 1.382183039086869961e-03 1.605100050398798996e-03 1.470071798413113929e-03 1.510363851258108951e-03 1.398989138802520047e-03 1.454356029737862962e-03 5.609709867703438664e-04 1.811655194196770983e-03 1.989084677781719109e-03 1.525221051065074910e-03 6.518550767559575052e-04 9.163887515041736374e-04 1.145786758823974993e-03 1.256929220329411996e-03
1.577265239070939915e-03 1.933129954634540048e-03 1.096408310928680910e-03 1.711217037403538936e-03 1.696194337089019068e-03 2.270979673322244975e-03 3.144095612618864020e-03 2.201822971286869057e-03 7.484705534614941860e-04 1.449803058495961056e-03 2.795627463543089945e-03 1.935230700940186992e-03 2.254588328085093026e-03 2.068457246496898955e-03 2.124055046198742008e-03 1.970733817285351061e-03 2.050219803608469959e-03 7.954630472888950731e-04 2.546776642994619949e-03 2.793407067192721794e-03 2.139613413845966022e-03 9.194045231886870031e-04 1.290484507647602069e-03 1.612718736360922939e-03 1.758035239180168099e-03
1.935550842850748904e-03 2.368334422612560115e-03 1.346182377940183077e-03 2.100860039756383048e-03 2.076719433920160961e-03 2.793888611352887165e-03 3.833904449738711074e-03 2.692221978586479061e-03 9.167880228097638213e-04 1.776880468462904098e-03 3.431742023884572050e-03 2.365184572320808143e-03 2.759410084429577813e-03 2.533620935477029924e-03 2.600900005077776047e-03 2.415180255231043176e-03 2.512902047853979911e-03 9.763689393881767572e-04 3.118196819061667176e-03 3.419212382596853970e-03 2.616837457894022941e-03 1.127205981729250024e-03 1.580352385891701985e-03 1.973840574937716936e-03 2.146490890669227204e-03
2.242314701267547963e-03 2.741392273809197151e-03 1.560130266323380950e-03 2.434445397050431087e-03 2.403086144101917055e-03 3.240740320674782935e-03 4.425532805712450134e-03 3.112941744727381905e-03 1.060892428532248010e-03 2.056886893480980132e-03 3.976437821295752094e-03 2.733880968300655967e-03 3.192304386400572971e-03 2.932549497097652978e-03 3.009737183391667046e-03 2.796396744148208803e-03 2.909497878244494962e-03 1.130951291741626999e-03 3.608215644180191948e-03 3.956114331233994384e-03 3.025916604581413167e-03 1.305317474721532983e-03 1.828572591756315053e-03 2.282752311080903963e-03 2.479116558956716808e-03
4.534628203040110949e-04 5.683745887595508407e-04 3.040177804845522178e-04 4.642114063795509051e-04 5.151216693613759005e-04 5.331209796644085066e-04 1.053952686987205982e-03 6.688502884716025299e-04 2.268019980207185030e-04 4.075881873632223912e-04 7.202239385359079319e-04 6.082281126841647791e-04 6.934435814956554141e-04 6.341012677987806342e-04 6.291374732156398411e-04 5.588603661560283481e-04 5.796923424933587933e-04 2.223050318257473125e-04 7.448325806461663073e-04 8.278160931570058625e-04 6.604363515811484484e-04 2.780610234597824222e-04 3.842555798374464081e-04 4.657798972730392215e-04 5.546244710630574655e-04
8.759691960743709203e-04 1.043552516093389053e-03 5.886601119773548704e-04 9.072766956782255757e-04 9.267401355813187488e-04 1.120155150618455057e-03 1.765315335496103061e-03 1.164373652424145105e-03 4.231609294700294874e-04 7.710278784597612888e-04 1.405890051788974936e-03 1.061459816043061090e-03 1.240799251693497102e-03 1.148306608214369039e-03 1.142082174803202071e-03 1.023916025731965102e-03 1.075325488866477053e-03 4.394715147794534199e-04 1.341991913376450922e-03 1.469492853555368940e-03 1.175382010418241996e-03 5.139989728541628907e-04 7.112508051126044829e-04 8.661307116701760268e-04 9.769540913850992877e-04
2.155021311531413967e-03 2.499934398728000801e-03 1.451649574394758054e-03 2.245943938072909960e-03 2.194169716395169036e-03 2.885505325344344795e-03 4.013092219273491079e-03 2.706992064697196897e-03 1.019656215470333928e-03 1.877247408615511075e-03 3.481069410249408060e-03 2.466576426511788833e-03 2.928125531351391878e-03 2.729216786638249785e-03 2.720412064687217132e-03 2.450959868644023848e-03 2.590045965103683189e-03 1.096673474441588062e-03 3.181570250591350072e-03 3.457183902659388165e-03 2.762216983766275103e-03 1.239461262558187076e-03 1.707750638268985040e-03 2.084186622479894911e-03 2.272661649951612968e-03
2.698400679102785828e-03 3.123190228246153829e-03 1.818200663319600920e-03 2.814183791946144996e-03 2.738200762667631835e-03 3.627380230363515951e-03 4.983880538276397841e-03 3.371030595263192157e-03 1.273923347136176080e-03 2.347074012422623035e-03 4.362103481572436429e-03 3.069799075253221848e-03 3.651613181767985813e-03 3.407364729132543804e-03 3.396304846924044947e-03 3.062573764609239930e-03 3.237483147492360974e-03 1.373336314917748954e-03 3.970392689412347194e-03 4.311962656124681409e-03 3.441592459111663012e-03 1.549945488550241984e-03 2.131455520251092188e-03 2.600028007855201186e-03 2.824925108555719801e-03
2.940893628741152871e-03 3.401717323866423979e-03 1.981808326624586152e-03 3.067747441075806963e-03 2.981467388260748003e-03 3.957715274904287373e-03 5.418129552746071831e-03 3.668049361077961850e-03 1.387433212477006024e-03 2.556672429125559157e-03 4.755260610681291862e-03 3.339446582620365835e-03 3.975033241576720645e-03 3.710581549414843170e-03 3.698374741111384000e-03 3.336037560488017140e-03 3.526771448561491929e-03 1.496529136327640064e-03 4.323042792769037947e-03 4.694313099253078284e-03 3.745151882987116966e-03 1.688698569266163917e-03 2.320536467251970835e-03 2.829965321217976955e-03 3.071384257129603987e-03
2.130153527754062104e-04 2.798965234716594840e-04 1.413829721501357918e-04 1.967112234300693891e-04 2.693265907952984957e-04 1.908670655116816107e-04 6.914986430251339250e-04 3.831131779388324268e-04 1.123120225675052966e-04 1.901096208552261900e-04 2.838809408046510073e-04 3.528741966549463790e-04 3.793686060064336099e-04 3.328668872790502753e-04 3.152044787400072991e-04 2.662420589249602106e-04 2.716145044266763103e-04 1.097031796609239043e-04 3.797716241873790228e-04 4.385982145620839789e-04 3.665390992287829953e-04 1.426722541162574881e-04 2.040186329732161970e-04 2.428956764025682041e-04 3.274148054675256781e-04
1.066939625807186058e-03 1.222712236797725022e-03 6.991450482234798716e-04 1.062730328743909927e-03 1.093046550553212906e-03 1.252881567230890040e-03 2.083523106455264194e-03 1.327588838866366984e-03 5.166821630370174506e-04 8.969933059768504195e-04 1.564349122685068953e-03 1.248292070467126947e-03 1.472850398088611061e-03 1.378377943717116029e-03 1.327590942738036961e-03 1.161372598695524939e-03 1.231582107866761042e-03 5.400216605709302160e-04 1.533856134836476077e-03 1.673854318259849041e-03 1.390148441805461911e-03 6.225592478371272994e-04 8.542713705714975129e-04 1.017398399875374003e-03 1.164259031366778920e-03
2.200122383036399142e-03 2.443995191227647888e-03 1.442370844251784044e-03 2.209183207866215106e-03 2.152032775266416939e-03 2.734148420643364805e-03 3.916885111409996838e-03 2.553197630062909937e-03 1.040787261064574087e-03 1.831338085336335934e-03 3.264847742000826208e-03 2.403146900640295951e-03 2.887055015562725938e-03 2.722768743729008043e-03 2.639719190388585979e-03 2.316401883584408815e-03 2.477839932129888810e-03 1.127705622533528096e-03 3.026112647396901785e-03 3.267661733175328872e-03 2.713452725695432877e-03 1.252037806234206031e-03 1.708122450478412021e-03 2.041902006897045822e-03 2.246069435560332003e-03
1.498435290723179039e-03 1.641810203812649974e-03 9.610566564978739214e-04 1.444382798165787934e-03 1.470483627126083995e-03 1.659243232517955977e-03 2.764227545340633072e-03 1.723802176974128901e-03 7.209958450451354204e-04 1.204989918637620894e-03 2.029207113320209005e-03 1.666805841131396024e-03 1.991402604478428873e-03 1.885886538607704039e-03 1.765745329283287040e-03 1.514520044786556944e-03 1.623728061980462059e-03 7.695357412396421591e-04 2.007548614982746209e-03 2.177990260660490895e-03 1.872593110782176922e-03 8.610466624270250941e-04 1.176636357598930937e-03 1.376620995762752910e-03 1.577710561215647919e-03
2.673052153470855796e-03 2.851849982417638176e-03 1.712385464492714986e-03 2.597224487640803145e-03 2.517522633755690190e-03 3.115309158620879152e-03 4.541086330361571166e-03 2.884820532977664786e-03 1.260733090346493951e-03 2.133723137469369785e-03 3.674506209033096948e-03 2.793475411347016903e-03 3.393395231676990965e-03 3.235727416184731951e-03 3.056875607117509174e-03 2.624274486797075097e-03 2.837292509150802187e-03 1.381403821860256080e-03 3.444918158427462060e-03 3.699379659479995822e-03 3.178209005550471956e-03 1.502796655646910931e-03 2.036580742476248092e-03 2.390537326933343983e-03 2.644783537462920033e-03
3.103705021557678825e-03 3.297974541374465180e-03 1.987830206440604954e-03 3.019406273740770155e-03 2.904617173050988866e-03 3.646440795935985881e-03 5.206244653746173144e-03 3.316017722090891951e-03 1.459253464206539076e-03 2.474681730386691942e-03 4.276914028250920416e-03 3.210651680947996037e-03 3.911477691436496609e-03 3.734368668009720952e-03 3.533201763121514034e-03 3.033809324338720102e-03 3.284058430420051019e-03 1.605173308279139082e-03 3.975804835174450748e-03 4.262862350458098380e-03 3.660412660697802065e-03 1.739949254778126947e-03 2.352595760339892036e-03 2.762584560202408987e-03 3.037991379580863138e-03
1.753015054774487917e-04 1.549134075016149025e-04 1.111950603431674967e-04 1.143881128211002030e-04 1.679421304140318134e-04 1.227341061492095878e-04 6.887433643575915313e-04 3.367933118980655878e-04 6.918409916493851552e-05 1.596039076814675006e-04 1.335719561479358094e-04 3.524927578629638851e-04 3.252369618329697845e-04 2.347271392837755981e-04 1.942630552620066068e-04 1.357831772540394060e-04 1.442088876393763882e-04 1.240640829148366008e-04 2.440601142237630073e-04 2.881153570732096253e-04 3.529964964809858869e-04 8.088413205952002386e-05 2.157500449707850027e-04 2.702358753835233901e-04 3.958075733187156088e-04
5.511090691418282610e-04 5.539190486156100662e-04 3.431052232516060741e-04 4.187290209032509813e-04 5.581476246333489993e-04 4.008155503880315952e-04 1.592222033119008095e-03 8.044381279032502587e-04 2.603276560240280996e-04 4.279771826538596060e-04 4.781546687935846977e-04 8.151277456515660085e-04 8.673287564484670172e-04 7.515523625192678091e-04 6.080224049151827098e-04 4.813374020047692927e-04 5.067245524802639666e-04 3.402367249782437247e-04 7.299282708467714651e-04 8.392982763739061146e-04 8.629607818919341920e-04 3.098620464880239836e-04 5.424838024488761899e-04 6.285125704357029212e-04 8.527824219306406623e-04
9.657267125791361897e-04 9.912615438966419258e-04 5.961977455575635191e-04 7.880990243350477617e-04 9.624468555959632670e-04 7.549893955812306051e-04 2.295028646423712040e-03 1.221322957808643975e-03 4.680808800166031043e-04 7.215932163000787335e-04 9.173451248844623294e-04 1.245675605949191989e-03 1.402567598374526107e-03 1.287050673096904905e-03 1.057555335864199903e-03 8.583537078185689067e-04 9.122923224038934987e-04 5.573502535025892223e-04 1.228883448605758936e-03 1.380959381038756933e-03 1.355737440189365081e-03 5.560505222751092186e-04 8.627510688008632614e-04 9.785777233297496183e-04 1.268857974506715962e-03
1.825438645166350005e-03 1.844899681976479950e-03 1.117428467194453000e-03 1.573222474991505969e-03 1.720554801520522053e-03 1.584153037154083015e-03 3.477162716433758894e-03 1.971736252229269130e-03 8.795688117417344368e-04 1.331618651924301993e-03 1.894750783070353953e-03 2.031859873460389963e-03 2.404854408014866791e-03 2.296274069717614118e-03 1.940678081502212032e-03 1.590370918106839924e-03 1.719885691755057957e-03 1.000886899461512960e-03 2.180107612349998971e-03 2.385016900107496136e-03 2.276267610860911988e-03 1.033165500732528093e-03 1.479252608285864948e-03 1.662006337225153995e-03 2.028772015014519009e-03


==> dat/stoichiometry_totsens.dat <==
temp DFT_h S_h DFT_U01_O02 S_e S_U01_O02 DFT_e S_vU00_vO01 DFT_vU00_vO01 S_vU01_vO00 DFT_vU01_vO00 S_Ui00_Oi01 DFT_Ui00_Oi01
1.0 0.0241611773134515 0.05254569084007875 0.214102712581349 0.4520424378729981 0.4103386211981969 0.2415886419268017 0.1144896814979676 0.04907231802756511 0.0 0.0 0.0 0.0
2.0 0.02015543781549665 0.04215651424398006 0.2162630595531306 0.4518716398208634 0.4136075193378841 0.2403365156370284 0.1089597139277372 0.04745398059879422 0.0 0.0 0.0 0.0
3.0 0.01641389187636212 0.03391709504319889 0.2159023438917846 0.4503576164577643 0.4164001227815069 0.2389897737632073 0.1043711084323909 0.04413415932079031 0.0 0.0 0.0 0.0
4.0 0.01290710393135121 0.02581280515018819 0.2179115637262332 0.4506126871419608 0.4196952459859551 0.2366508365307119 0.09891394437706319 0.04278473957880344 0.0 0.0 0.0 0.0
5.0 0.02470351592358474 0.06050344076565805 0.1949404210852248 0.4571246976051835 0.4108668183654092 0.2241624098030935 0.119146944696792 0.04501689371743888 0.0 0.0 0.0 0.0
6.0 0.02027777279225152 0.04748192584630211 0.1982630598445898 0.4579093017824069 0.4166670616047436 0.222428421605269 0.1126828386083742 0.04405413765442619 0.0 0.0 0.0 0.0
7.0 0.01728762548019723 0.03967060622171015 0.199310507118097 0.4574748980276042 0.4193439227789846 0.2212148485554258 0.108143315805494 0.04233415502669202 0.0 0.0 0.0 0.0
8.0 0.01702019181270263 0.04375688690744062 0.1822780062505365 0.4615069930032077 0.4214595349398951 0.2048562497228687 0.1110839658308322 0.03843962907398338 0.0 0.0 0.0 0.0
9.0 0.01312251896142341 0.03045874153701087 0.1903255547806062 0.4582961674647535 0.423397308183425 0.2105737584897164 0.1025603400909274 0.0368074927568614 0.0 0.0 0.0 0.0
10.0 0.0197962138178706 0.04929225848267497 0.1890660556506367 0.4593849010229328 0.4173033278942804 0.2142088728813652 0.1141169180706884 0.04138634463919354 0.0 0.0 0.0 0.0
11.0 0.0260621660183311 0.06867601238780281 0.1868825902488359 0.4606753670669012 0.4113780106676442 0.2161151704005702 0.1225284801986669 0.04459156479961871 0.0 0.0 0.0 0.0
12.0 0.03939593423804237 0.1103939985817283 0.1826254948329009 0.4607591890826886 0.3988309868090172 0.219697970164831 0.1373289655486486 0.05102140130087526 0.0 1.318435330622299e-05 0.0 0.0
13.0 0.2877158853441614 0.5344605729120394 0.1703038577812643 0.235788764387466 0.3738152564615255 0.0718509209941338 6.799311381853564e-05 0.0003665334360469957 0.03143242700633182 0.009172170908043228 0.02475828631310096 0.01011682606583738
14.0 0.2895040315704991 0.5440296909767665 0.1787017801090145 0.1594105452467008 0.3925189125348526 0.04953025297416766 0.0 0.0001649185673939674 0.03262897439837614 0.00882575970152652 0.01510095250103908 0.006070337807586766
15.0 0.2898590835581429 0.5445293172119018 0.1804532279588069 0.1118822490004955 0.4016624099472609 0.03403214455688212 0.0 0.0 0.03033452051393665 0.006959655802644146 0.01018221917318383 0.003400020993458409
16.0 0.294781146410007 0.5536239192915897 0.1946215377873098 0.07158723475182198 0.4165257038557217 0.02689956432427933 0.0 0.0 0.03580085394625501 0.01044912049317473 0.00801379272659747 0.003202316400050275
17.0 0.06877653906864405 0.2159379594019228 0.1728396317699911 0.4535539805292179 0.3640612407933934 0.231488397870089 0.1568187773962991 0.06053796516069575 0.0 0.0 0.0 0.0
18.0 0.05979028364133033 0.1676841679443297 0.1834056036014883 0.4561549146147821 0.3795627851573878 0.2323187564808521 0.1526113668372553 0.06097590318071568 0.0001194201117726676 0.0001194201117726676 0.0 0.0
19.0 0.02915165529751327 0.07372785310689561 0.1942811298420102 0.4578957683599283 0.40795696482505 0.2249783716885966 0.1249344269930863 0.04802957238826196 0.0 0.0 0.0 0.0
20.0 0.0515147855722829 0.1330700851651687 0.1991964973595582 0.448778904769626 0.3819278823422924 0.2471600476685203 0.1398322258390111 0.05806465276136786 0.0 0.0 0.0 0.0
21.0 0.04904075193009849 0.1184854057319943 0.2056583984135685 0.4526341664430788 0.3892766187169634 0.2468767533517983 0.1384134347556377 0.06031949687611443 9.709675628752969e-05 9.709675628752969e-05 0.0 0.0
22.0 0.02944300731425427 0.06637540759440479 0.2108276440706515 0.4523267845063487 0.4046814420885712 0.2431021508193134 0.1210013452458381 0.05088676844321689 0.0 0.0 0.0 0.0
23.0 0.04502901848470489 0.09329540834478335 0.2260271668664507 0.4467934326650446 0.391581942939474 0.2660750634114181 0.1301449269385687 0.06276745903673173 0.0 0.0 0.0 0.0
24.0 0.02400001541464454 0.04597289409983618 0.2325815112010216 0.4454053727971473 0.4062933093822149 0.2609984463551813 0.1105707721019342 0.05199378174230376 0.0 0.0 0.0 0.0
25.0 0.01517980409043322 0.02793627477680124 0.2348829532331042 0.4438268676606051 0.4115657566387566 0.2585160503471718 0.09970692717618591 0.04640240288772209 0.0 0.0 0.0 0.0
26.0 0.02216088221098642 0.03690288211531696 0.2566801726456281 0.438605460798478 0.4044695928518266 0.2823312001289913 0.1040272497684759 0.05691233056798603 0.0 0.0 0.0 0.0
27.0 0.01827132258331488 0.02993138586814095 0.2578886292802077 0.4383635451129295 0.4067910266422893 0.2808636764608665 0.1001258145487264 0.05474283902089379 0.0 0.0 0.0 0.0
28.0 0.014229116843556 0.02271018068800563 0.2596517086884866 0.4372590333584485 0.4092209590042049 0.2792593981852415 0.09500791468545013 0.05206239458317966 0.0 0.0 0.0 0.0
29.0 0.01247834612253447 0.01978878819544509 0.2585991483253552 0.4365468793647166 0.4091821807247186 0.2791487505291299 0.09277276255654701 0.04990834536884041 0.0 0.0 0.0 0.0
30.0 0.01383616803046656 0.02208136736406133 0.2581047968779374 0.4370562032856506 0.4082712494301395 0.2797420928827433 0.0946292551617933 0.0506569674408529 0.0 0.0 0.0 0.0
31.0 0.4524067357165716 0.4989525454533374 0.3412019235837505 0.01218977217507442 0.3890577345480785 0.009831798475727299 0.0 0.0 0.03052974635451139 0.020810499780598 0.0007303736174758879 0.0005753381526582639
32.0 0.4457872103261046 0.4923873839309527 0.3574287354201383 0.0001580150069521405 0.4032253685071318 0.0001073419001358636 0.0 0.0 0.0278048084189146 0.02041960311684769 0.0001297884185786869 8.779905576564746e-05
33.0 0.3758051333188978 0.5298277054958161 0.2453935733026198 0.1256910158281749 0.3823839076053281 0.06234791927822129 0.0 0.0003026251174772372 0.03775439158334942 0.0146987469078403 0.007962338864785767 0.004559306982006027
34.0 0.3723775911932488 0.5286577694532187 0.2634840176071147 0.02802551240516423 0.4051869005492092 0.01598270396405949 0.0 0.0 0.03318050314836406 0.01379838300123209 0.002350280646075364 0.001193980888101883
35.0 0.3272284972394258 0.5372627886936229 0.20763603705218 0.1504425632861061 0.3877703645150922 0.05806038816124848 0.0 0.0003661003063670482 0.0347520176392692 0.01130328971027814 0.01227450334525191 0.005795311818676309
36.0 0.4473936928000762 0.4941180970958665 0.3471417382820866 0.003055339052773789 0.3947464416565131 0.002382339273854273 0.0 0.0 0.02825367340899666 0.01985525355347256 0.000276687217458841 0.0002196759399587435
37.0 0.4450383947022452 0.4910778314960236 0.3539651518046229 0.0002704871142593947 0.4007521784133781 0.0001903531520586894 0.0 0.0 0.02752352503588715 0.01948109956120944 9.305902267042031e-05 7.676546680361189e-05
38.0 0.484603563626241 0.4889169645132522 0.3969665949115994 0.0 0.4064188824966091 0.0 0.0 0.0 0.02978134015398257 0.02461034239809795 0.0 0.0
39.0 0.4511071460090302 0.4954654987288704 0.3624740628948194 0.0 0.4098532270402295 0.0 0.0 0.0 0.0291114740979486 0.02067875315209983 0.0 0.0
40.0 0.4201119197004403 0.5028923700718522 0.3336952904203917 0.0 0.41536364404929 0.0 0.0 0.0 0.02900869821806642 0.01768539506928865 0.0 0.0
41.0 0.3875054525411601 0.5113517867566509 0.2931522843867542 0.0 0.4136132283975473 0.0 0.0 0.0 0.02040110093194175 0.008317152689993957 0.0 0.0
42.0 0.3675808702558972 0.5244419678585935 0.2794530736370605 0.002869792466759503 0.4218100015369425 0.001732514523173906 0.0 0.0 0.02947780328088452 0.01445785645715274 0.0007312577035325975 0.0003744128951676397
43.0 0.3469599882340712 0.5353042914210474 0.2553170271861241 0.00868880347874921 0.42329761214155 0.00493564295307507 0.0 0.0 0.03042072324235441 0.01279714514876041 0.001437155334461258 0.0007034892166804618
44.0 0.3278732752769529 0.5446874731653039 0.2329862618440693 0.01938210429888912 0.4230125608799031 0.009620320166868536 0.0 0.0 0.03242410420172648 0.01193304217360978 0.002520677047123933 0.00119523695177006
45.0 0.5578442828706726 0.4505963733065421 0.4647238294186486 0.0001335345049043032 0.3655895870744699 9.775226611965547e-05 0.0 0.0 0.02631745277406901 0.03165705479146826 0.0 0.0
46.0 0.556352255665123 0.4510365143756699 0.4683190522402272 0.0 0.3706956905869405 0.0 0.0 2.264146137817094e-05 0.02600672949400891 0.03257900514217283 0.0 0.0
47.0 0.5591605685354585 0.4538204008750728 0.4711734083136986 0.0 0.3744048770464102 0.0 0.0 0.0 0.02655489474561681 0.0329984687010739 0.0 0.0
48.0 0.5635322915674423 0.4582581976569393 0.4685021814679871 0.0 0.3737511701503176 0.0 0.0 0.0 0.0212694251065607 0.02784948014353931 0.0 0.0
49.0 0.5358989074490403 0.4800780977624087 0.4034055028702088 0.0328059003693817 0.3651571079131417 0.03646041383383759 0.0 0.0 0.03676820014720664 0.03021988637769381 0.0003021444163488393 0.0004093948724725789
50.0 0.5238064665742851 0.471132541287789 0.4165225378885384 0.004764462820627015 0.3720687152790608 0.004940908406147574 0.0 0.0 0.02831404014126915 0.02716011810381031 5.094801441609133e-05 4.299052622323567e-05
51.0 0.5204945383068417 0.4677243397048781 0.4187164700885466 0.001737201110329167 0.3744475687129881 0.001712655494514448 0.0 0.0 0.02699662263299352 0.02675534966116569 4.042138577226947e-05 0.0
52.0 0.5192270575357485 0.4668992254232021 0.4199845830073704 0.001222289703394041 0.3739055781731145 0.001024756283899786 0.0 8.867607495825247e-05 0.02623993395846855 0.02573969660561234 0.0 0.0
53.0 0.518057129395575 0.4644655616312971 0.4240771448825401 0.0003248723538509517 0.3777096075755439 0.0002888024589714716 0.0 0.0 0.02678108234106689 0.02701483461380108 3.229806214176899e-05 2.738507521197925e-05
54.0 0.5173134773069792 0.463854792980915 0.422829805770973 0.0002004049796685179 0.3767962549373352 0.000157139616084005 0.0 0.0 0.02613268610272986 0.0260287040756909 0.0 0.0
55.0 0.5166305832157708 0.4636993442208204 0.4233611234739439 0.0001822512531055835 0.3763071497324093 0.0001385162299722093 0.0 5.283299641728019e-05 0.02650144707690938 0.02601584654194277 0.0 0.0
56.0 0.516960659179561 0.4644414994244313 0.4251245102873937 0.0001769197488511023 0.3785176039705372 0.000153937192795809 0.0 0.0 0.02655508948374887 0.02713533380871865 3.751949445621626e-05 2.451963511982043e-05
57.0 0.5129102404626061 0.4579926908778068 0.4097518050406933 0.0 0.3726233622435453 0.0 0.0 0.0 0.02039350961319172 0.02014822773191722 0.0 0.0
58.0 0.5170412312477495 0.4641793361991787 0.4250701093779003 0.000133022168869033 0.3790092535537219 0.0001026062807089935 0.0 1.754954503481684e-05 0.02668048458009395 0.02705472840320221 1.505853364572599e-05 0.0
59.0 0.5167389939011935 0.4625856903445958 0.4245956853955405 0.0 0.3791558133188873 0.0 0.0 0.0 0.02580296640431202 0.02592240046492816 0.0 0.0
60.0 0.5174353125318522 0.4632375434269204 0.4261550103210204 0.0 0.3791461873182206 0.0 0.0 0.0 0.02691500904171634 0.0271382098441117 0.0 0.0
61.0 0.5171841534753272 0.4644521304775009 0.4266408904810822 0.0 0.3814479862318916 0.0 0.0 0.0 0.02662921279120456 0.02719044891657944 0.0 0.0
62.0 0.5183539499525764 0.4663330984611843 0.4294706263309352 0.0 0.3835359544892147 0.0 0.0 0.0 0.02712563193081648 0.02787144057060646 1.308063349263202e-05 5.099110448433303e-06
63.0 0.5173282473892521 0.465250327629498 0.4270560772913594 5.136852692879004e-05 0.3805541343548557 2.745285625412526e-05 0.0 5.14894854112758e-06 0.02662893340297432 0.02753482330774846 2.566224729760041e-05 1.723625242397335e-05
64.0 0.5163365736285278 0.4637489275847586 0.4255626802024592 0.0 0.3805448750607896 0.0 0.0 0.0 0.02593436942463196 0.02579996315997789 0.0 0.0
65.0 0.5191058156772048 0.4666075292640933 0.4303640021164337 0.0 0.3847667241585545 0.0 0.0 1.476139460762354e-05 0.02717510672850105 0.02812842750813571 0.0 0.0
66.0 0.5211542322884883 0.4686438262054274 0.4322260580736581 0.0 0.3871511312663767 0.0 0.0 0.0 0.02805198498139381 0.02808689788548016 0.0 0.0
67.0 0.5235412525101731 0.4707403182938293 0.4337246555974834 0.0 0.3889429683079095 0.0 0.0 0.0 0.02798372022590469 0.02845608346924864 0.0 0.0
68.0 0.5215600841427689 0.4690022566783599 0.4330319760823971 0.0 0.38801783466561 0.0 0.0 0.0 0.0278798591454458 0.02860155296727537 0.0 0.0
69.0 0.5197679512378134 0.466095861170826 0.4295231029213894 0.0 0.3837983906898226 0.0 0.0 0.0 0.02743139099381391 0.02747926895856443 0.0 0.0
70.0 0.5240005135917862 0.4708842013157896 0.4333980220820837 0.0 0.3896491848344084 0.0 0.0 0.0 0.02783216081925293 0.02767227603910161 0.0 0.0
71.0 0.5231304112671733 0.4678146185306597 0.423106336855706 0.0 0.3834035239745007 0.0 0.0 0.0 0.02214229035429074 0.02267948374251581 0.0 0.0
72.0 0.5287799514471863 0.4768810088546018 0.4406526345750896 0.0 0.3971418271183491 0.0 0.0 0.0 0.03001541201220229 0.02949126125275842 0.0 0.0
73.0 0.4406433882161704 0.5220679833440429 0.2777256760853042 0.1968068136284424 0.3542869104164721 0.127906734785146 0.0 0.0 0.04188132951505175 0.02665616764772052 0.01077850778166582 0.009250545000907058
74.0 0.433204603723535 0.5158682817012661 0.2891287922544043 0.1241134882804461 0.3712080487681843 0.07902484217900908 0.0 0.000125535390934554 0.03984562734191488 0.02012564460044604 0.00499469263800165 0.003471957715262488
75.0 0.4293985036463238 0.5145491921305171 0.2977812509879336 0.06900677995203344 0.3832104381585529 0.0462460682191724 0.0 0.0001834468225263438 0.0376570078168096 0.01818663108106572 0.002801472369681884 0.001999193543303589
76.0 0.4319760716952238 0.5137493974362173 0.2967947853220607 0.07603099145709968 0.3801445204415144 0.05178817987551073 0.0 0.0001362802182090255 0.03942597864582083 0.02002160318645341 0.003510580112352819 0.00266139698557771
77.0 0.4290026923719743 0.5103464232757788 0.2768111362424218 0.01893715999141892 0.3696978217302591 0.005397634053085479 0.0 0.0 0.0144641530077568 0.00310143390244136 0.0 0.0
78.0 0.4270531192197022 0.511818935001834 0.3081647890577627 0.02793618683702343 0.390577398379516 0.01971434254788183 0.0 0.0 0.03424640545193627 0.01787040746673959 0.001425729166891846 0.001071841058819197
79.0 0.4316063816988007 0.5149052287577579 0.3005395245416388 0.0587312507987554 0.3839259242724865 0.04009146163722921 0.0 0.0 0.03766865895536167 0.01959346644814138 0.002708745611984646 0.002063522552396315
80.0 0.4251732586039699 0.5119834211920654 0.3071211537623608 0.02307685894686118 0.3906759121251105 0.01656206136415501 0.0 0.0 0.03213308344195645 0.0161257394856207 0.0009730359104991554 0.000737512518127637
81.0 0.4228851213929947 0.5077340027759701 0.3162825264610409 0.01076268007999153 0.3976425690351845 0.008109193040709166 0.0 0.0 0.03057849671065337 0.01822196422986846 0.0009212225530976653 0.0006508354656901387
82.0 0.4210711336769388 0.5070186993205542 0.3185948421366249 0.007868440791782021 0.3998910202576929 0.005947575097034529 0.0 0.0 0.02983285278847625 0.01818227602531284 0.0007903736554915529 0.0005608720979188283
83.0 0.4181051874338358 0.504380791147626 0.3215324645744431 0.002375995073006925 0.4033818801628051 0.001544673614625855 0.0 0.0 0.02777198343478026 0.01597736565546619 0.000200372685420698 0.000112081973833671
84.0 0.417427484244164 0.5050251356845299 0.3149155952536918 0.003399447983490123 0.4002531715094289 0.002227564179276442 0.0 0.0 0.02624601818427086 0.01511705813933104 0.0002405716507023029 0.0001591469127375229
85.0 0.4200810468156781 0.5058954213578228 0.3200340168440555 0.005530024712073304 0.4014608171673676 0.004176218389801443 0.0 0.0 0.02928814385420441 0.01762114865844382 0.0005903020041241498 0.0003533840856024822
86.0 0.4172445743123813 0.5032054004728552 0.3250205257566067 0.001698518356706693 0.4060801085286395 0.001216623142413978 0.0 0.0 0.02835358768730098 0.017884213389459 0.0004005614067630287 0.0002522380507870303
87.0 0.417291511980214 0.5025242657722562 0.3286661528574791 0.0004403366973678736 0.409843556282025 0.0003157172825700455 0.0 0.0 0.02820213701317432 0.01761751540920152 0.0001907419447897388 0.0001350402202013106
88.0 0.4183701132507697 0.5027259337457957 0.3311861806747721 0.0002050932669379858 0.4124771114753734 0.0001322418317099513 0.0 0.0 0.02845410558809526 0.01815787583178394 0.0001564073759500036 0.0001029549581919334
89.0 0.417104464179486 0.5020413686712923 0.3284895027038957 0.0 0.4132261204925071 0.0 0.0 0.0 0.02605654911914933 0.01550991790659962 0.0 0.0
90.0 0.4012944973778274 0.5227610508819026 0.2826652553763123 0.03891155454480992 0.3943451419711832 0.02501527275621384 0.0 0.0 0.03449357008903006 0.01687936324581768 0.002547915955386584 0.001778943115747295
91.0 0.3955203816487718 0.5183522992192345 0.2919140444620147 0.01300903010002113 0.4046021868960444 0.008756581385842711 0.0 0.0 0.03084022076102519 0.01619444693339802 0.001321449122186844 0.0008318652648679787
92.0 0.3908833652405485 0.5125416510389432 0.3025325384969004 0.0007693198764616577 0.4181442662654017 0.0004695364026166421 0.0 0.0 0.02840798220026276 0.01475530917758475 0.00025267360994341 0.0001259182686611714
93.0 0.3921809081383624 0.5132459117566305 0.3059946645870251 0.0004146989549977471 0.419993282709065 0.0002603172448884544 0.0 0.0 0.02866492654218619 0.01602173207834864 0.0002747790915404371 0.0001612600634073087
94.0 0.3925454468289 0.5130727976612954 0.3064707501939768 0.0002840227331285183 0.420285344486822 0.0001767473817381626 0.0 0.0 0.02922594096423307 0.01573292491700066 0.000193629627822995 8.383886805531522e-05
95.0 0.373586536330058 0.5248812662075821 0.243179783303039 0.1160476313714535 0.3829297647571047 0.05684607273208487 0.0 0.0007070039692656043 0.03579523175144269 0.0136945936554118 0.006833381518178307 0.004053153155649834
96.0 0.3734297201508309 0.5292276470344521 0.2671004127528766 0.02280325404690477 0.4073012889144941 0.01375182760730279 0.0 0.0 0.03219491276143276 0.01452000162739269 0.002150819493956456 0.001267565224432613
97.0 0.3680544426549087 0.5253194472749877 0.2776330997499581 0.004371297842857023 0.4197840283733738 0.002676153192126618 0.0 0.0 0.02961344777102952 0.01425300890601771 0.00090518901588836 0.0004709974381048877
98.0 0.3506238500809733 0.5379593377591203 0.2468970035603025 0.02701347387355566 0.4131219497909799 0.0145382690415619 0.0 0.0 0.03204348212324047 0.01326519133995978 0.002860385406951245 0.001473827947649058
99.0 0.3466812966936767 0.5348277434273102 0.2560472443030133 0.007777355273966141 0.4238327600142257 0.004476289428516252 0.0 0.0 0.03085325731325637 0.01298242425237584 0.001338381974866703 0.0006788351630281038
100.0 0.3462860134115527 0.5344249193663203 0.2581485750287204 0.005358356814816662 0.4268386358612566 0.003060871439134778 0.0 0.0 0.03004392386910894 0.0130899322687564 0.001123636531259531 0.0005472720451780079
101.0 0.2760984297641284 0.5314260220957866 0.1603753267346172 0.2601853124783051 0.3656759800583519 0.07730044256144972 0.0007862232768263983 0.0 0.02930494549048025 0.007525445149204973 0.02826666000575679 0.01094599891190977
102.0 0.2857803169004701 0.5445409853451111 0.1740783253126726 0.1863769160487501 0.3898634272462767 0.05718298986050659 4.53484336080676e-05 1.987708177637869e-05 0.03435203730522138 0.01018388091288893 0.02000428304975719 0.007521538993705465
103.0 0.2775256349782501 0.542821215767606 0.167031858902966 0.1333136310154947 0.3949226235598357 0.03708798574287865 0.0 0.0 0.02987576957982806 0.004916806489058994 0.01240386117605215 0.003951624522074096
104.0 0.288454661724032 0.5547166641207459 0.1870369850276559 0.08938859003100542 0.413355653473843 0.03103163841356331 0.0 0.0 0.03594713092502784 0.01009432946607673 0.009691726249926095 0.00372894689070101


==> dat/synthetic_data_set.dat <==
8.525149190110827391e+00 -2.289428011242628713e+01 -2.286824359747479463e+01 -2.202888152478087136e+01 -2.285499510279949220e+01 -2.105598111596479427e+01 -2.203953948853654765e+01 -2.096771129064403283e+01 -2.179622697967364786e+01 -2.300864301126467737e+01 -2.215598292705314520e+01 -2.172339801303769491e+01 -2.255901622288285324e+01 -2.197104684521561424e+01 -2.161978037170919720e+01 -2.093182653024387818e+01 -2.160966167398068194e+01 -2.247208698224518741e+01 -2.245947178844453518e+01 -2.141437208754069843e+01 -2.310356056873347796e+01 -2.241322097852740569e+01 -2.073673271470773116e+01 -2.241154080749864264e+01 -2.130498624189341683e+01 -2.334337535755634718e+01 -2.306288137618701128e+01 -2.297321734876671684e+01 -2.205258783164912728e+01 -2.169725854424439149e+01 -2.071212619529213939e+01 -2.215929927063042371e+01 -2.192090972993549869e+01 -2.185600976472870016e+01 -2.269725886227705658e+01 -2.195338035889310646e+01 -2.208172981073634844e+01 -2.216118133146161995e+01 -2.282516683558519333e+01 -2.164228935126038778e+01 -2.262035815895628943e+01 -2.179418091475778141e+01 -2.250874362220120517e+01 -2.263385915930346570e+01 -2.191423004938776131e+01 -2.214253998057467143e+01 -2.370667610645955747e+01 -2.165192095481785373e+01 -2.220086126368957125e+01 -2.155271328232355543e+01 -2.232506617979795749e+01 -2.253657559431032453e+01 -2.194880337246764057e+01 -2.250638365176690670e+01 -2.200164163767211889e+01 -2.244257726854631230e+01 -2.244978260754784216e+01 -2.398287040775672452e+01 -2.122941554042620638e+01 -2.159923295369079099e+01 -2.110610086561988297e+01 -2.175969727807780885e+01 -2.198016639453368626e+01 -2.214339397117020170e+01 -2.230960081669011075e+01 -2.106811146135475354e+01 -2.259653533028765082e+01 -2.348947851280738064e+01 -2.302929085774825069e+01 -2.281544386173627714e+01 -2.280918723231079071e+01 -2.176331358524356219e+01 -2.283460473808796110e+01 -2.208462275557908328e+01 -2.388100830829159804e+01 -2.216915253832933530e+01 -2.064293488291352219e+01 -2.295387748117038029e+01 -2.231549391411891037e+01 -2.296422074839163230e+01 -2.276814815741012055e+01 -2.318730925413575150e+01 -2.203164482512758582e+01 -2.085373363834957416e+01 -2.247717947627902646e+01 -2.254791779321233847e+01 -2.123979186639078165e+01 -2.298618366475717067e+01 -2.175554545846443588e+01 -2.140101180420680294e+01 -2.201024822328778185e+01 -2.221127551203922579e+01 -2.349573419720931966e+01 -2.083332171582207692e+01 -2.240115095774972431e+01 -2.236456094997566524e+01 -2.201648335999909989e+01 -2.283651537192292480e+01 -2.144285922438619707e+01 -2.174097559001340940e+01 -2.279931721747825080e+01
7.855459544383346149e+00 -1.992969064630439391e+01 -2.166825045051263032e+01 -2.108248900468770870e+01 -2.207708093224276169e+01 -2.168956050737862995e+01 -2.109820998860891805e+01 -2.212793749227350659e+01 -2.117252291997993652e+01 -2.048583322267210960e+01 -2.154693857433895587e+01 -2.062097632196112684e+01 -2.099405578670774020e+01 -2.105681817037262249e+01 -2.176930488755496640e+01 -2.185372047402306350e+01 -2.068523814767350189e+01 -2.090627945281214295e+01 -2.028215005821321881e+01 -2.032839347687076881e+01 -2.049388457492422333e+01 -2.152632397903668959e+01 -2.211463546802061231e+01 -2.276345473163456035e+01 -2.077878981020205273e+01 -2.127709983589141274e+01 -2.031021439784077032e+01 -2.030924774760253371e+01 -2.046257547720342629e+01 -2.142822176205680051e+01 -2.155521540891026078e+01 -2.182187745238335452e+01 -2.107513747495567458e+01 -2.154689196946271323e+01 -2.247968761767072721e+01 -2.078406651202118738e+01 -2.092813556079706672e+01 -2.105923336494375775e+01 -2.203438057281054796e+01 -1.965048797098501154e+01 -2.150143989722906568e+01 -2.177387843562031122e+01 -2.110278458054878215e+01 -2.192173859552042359e+01 -2.151267280826832362e+01 -2.266533807633056341e+01 -2.077386664252142268e+01 -2.134890448092831150e+01 -2.036622302548207841e+01 -2.034832617210129868e+01 -2.106289195877051412e+01 -2.128038747279245868e+01 -2.011093170122925855e+01 -2.031259644918748464e+01 -2.128976896287986875e+01 -2.076389347153830300e+01 -2.081117762524256420e+01 -2.182115480442936573e+01 -2.054670781723686090e+01 -2.161494818757761749e+01 -2.140636526780155435e+01 -2.234110443793145606e+01 -2.061012693604708801e+01 -2.161344323525976563e+01 -2.142506655130343063e+01 -2.083269819621933650e+01 -2.087344599854485949e+01 -2.173151655859422249e+01 -2.079847470648835639e+01 -2.195318616754620678e+01 -2.085817569240057523e+01 -2.303401200700706397e+01 -1.999826910701708371e+01 -2.111197061476337566e+01 -2.102928890170037590e+01 -2.060235884614705171e+01 -2.182278089438339208e+01 -2.205533715529318783e+01 -2.157725166228232183e+01 -2.083078295556304838e+01 -1.967907074311655080e+01 -2.104629404351511823e+01 -2.036437689399947359e+01 -1.995310414866601079e+01 -2.184069116037991876e+01 -2.100925230864059401e+01 -2.145348818474271724e+01 -2.183537391209090117e+01 -2.078720544627757505e+01 -2.244106010444036414e+01 -2.146450914049595227e+01 -2.193727441849575044e+01 -2.046269410665643562e+01 -1.983264557712099219e+01 -2.128601507142017724e+01 -2.101476040115923993e+01 -2.075617179595888473e+01 -2.171744087586129979e+01 -2.165083664791680818e+01 -2.177541782453553765e+01 -2.035809983556332270e+01
7.283321194464676296e+00 -2.119425274703914752e+01 -2.051019605755593034e+01 -1.920606699873732381e+01 -1.993885919353022729e+01 -2.137775038170477515e+01 -2.080490102311583200e+01 -1.956045897198898231e+01 -1.971575916193252453e+01 -1.976358453265614301e+01 -1.969972286811659501e+01 -2.054491362675404531e+01 -2.085130971654715282e+01 -1.993225373655367605e+01 -1.955969057593251748e+01 -2.035117303809668243e+01 -1.948562577426219278e+01 -2.025315414086019672e+01 -2.019193186741878421e+01 -2.001208963121524320e+01 -2.070812801909016088e+01 -2.072753445487761326e+01 -1.926129729360635068e+01 -2.073252483185614992e+01 -1.938127049105469979e+01 -2.134297146063548922e+01 -2.004803893847044449e+01 -1.947074403560835520e+01 -2.064873379965276357e+01 -2.151815510661908704e+01 -1.981890823055470818e+01 -2.027689281812947186e+01 -1.980426362378454996e+01 -2.089363601847661656e+01 -2.048342651921029400e+01 -2.060622549584652319e+01 -1.984845064059991415e+01 -1.952947777115779360e+01 -1.980539338710586250e+01 -2.036654626446627603e+01 -1.922439134737787114e+01 -1.953214693445152150e+01 -1.941920453852754491e+01 -1.903400504621805567e+01 -2.023093352789435428e+01 -2.091908182738693256e+01 -1.944057534898006878e+01 -2.061552634220567271e+01 -1.986568927543915564e+01 -2.062701807753740368e+01 -2.074684336728175182e+01 -2.045096201603212549e+01 -2.000788924076728392e+01 -2.083800347083376892e+01 -2.005013586469393516e+01 -1.993522170025651263e+01 -2.034667547116235298e+01 -1.981082337059229559e+01 -1.990988668652015292e+01 -2.006722624594930693e+01 -2.088886940826580130e+01 -1.886349502129831279e+01 -2.124779133494575234e+01 -2.199164977897164164e+01 -2.141333073720612745e+01 -2.080649230176285158e+01 -2.033165025832602524e+01 -1.932062821913885031e+01 -2.056575550981431988e+01 -1.996948310632044610e+01 -2.112585923467437610e+01 -2.138858233393341735e+01 -2.120989615787357963e+01 -1.956129558946637559e+01 -1.932206677173414278e+01 -2.021396213570715616e+01 -2.023523611191335903e+01 -1.928633330991299388e+01 -2.013503472243098358e+01 -2.123627143382558558e+01 -2.035881297469773443e+01 -2.090238859002148430e+01 -2.014926370715807025e+01 -2.073369749218723967e+01 -2.224378402616705230e+01 -1.941341767697552356e+01 -2.020916825584568954e+01 -2.028537140894871271e+01 -2.023022227777581250e+01 -1.968785808734994447e+01 -2.082603368781841979e+01 -2.066621504108235285e+01 -1.909903233455176164e+01 -1.989711207567917484e+01 -1.938411295956307967e+01 -1.970263301355406327e+01 -2.041499309173930143e+01 -2.169519538217794263e+01 -1.973054171107840915e+01 -2.041214496063425443e+01 -2.041043343709078428e+01
6.788866259334691122e+00 -1.965557232593608816e+01 -1.942527201004242343e+01 -2.076533093430095889e+01 -1.941169039341094305e+01 -1.831544018032505505e+01 -1.984820181091479441e+01 -2.134379630156495367e+01 -1.826079972718961031e+01 -1.925967054513938237e+01 -2.087647351429962228e+01 -2.017710005772417503e+01 -1.883714900339081311e+01 -1.857508047621028879e+01 -1.967201515649642474e+01 -2.017681588410291837e+01 -1.953982523698570972e+01 -2.063064057305939158e+01 -2.014489494599222752e+01 -1.965278437187530258e+01 -1.959610048615888545e+01 -2.056059893181952702e+01 -1.903585951420774691e+01 -1.844638368519871818e+01 -1.928417536958885137e+01 -1.937957361515812948e+01 -1.884744407711423975e+01 -1.789114801936609211e+01 -2.044300919313041831e+01 -1.922030228723946976e+01 -1.924059594206012136e+01 -2.036342726248023638e+01 -2.009015582984793724e+01 -1.932694801858294298e+01 -1.905037764458510452e+01 -1.924938949455419746e+01 -1.880252690109471558e+01 -1.972642654879692614e+01 -1.959473940671886538e+01 -1.905770273889280020e+01 -2.002615062944036239e+01 -1.913194512157928173e+01 -1.958810410930423274e+01 -2.045958713596197143e+01 -2.036858923428279411e+01 -1.987035146809356689e+01 -1.934467971126582242e+01 -2.070716376866240438e+01 -1.874917216178926438e+01 -1.905090975154359967e+01 -2.014519307342446197e+01 -1.836259427392791110e+01 -1.920786627661084367e+01 -1.940234828914241305e+01 -2.066994992850063539e+01 -2.029488482735751376e+01 -1.841215545772574558e+01 -1.794534999439664347e+01 -1.979406767863419958e+01 -1.913925900665905644e+01 -2.072868879878231496e+01 -1.947705664360284317e+01 -1.953902217970480848e+01 -2.032118110741022221e+01 -1.932783896164405490e+01 -1.881735407096821433e+01 -1.887642447552027036e+01 -1.832521003002658233e+01 -1.833483373893009727e+01 -2.015701105817037941e+01 -1.857450154226068406e+01 -1.880081698252532618e+01 -2.010849814861516194e+01 -1.978522558589202518e+01 -1.980819508148415764e+01 -1.891450443336888654e+01 -1.977219562516928164e+01 -1.925226895816320649e+01 -1.941198246752613343e+01 -1.971100782293424913e+01 -1.957626600099221292e+01 -2.031310559923631942e+01 -1.866343011591534307e+01 -1.951568541731777273e+01 -1.914835823964014239e+01 -1.962864783304461724e+01 -2.018683114644344556e+01 -1.908044103727732121e+01 -2.109689101077895756e+01 -2.004469045927713466e+01 -1.949100446484814952e+01 -1.859562138435963519e+01 -1.809700721087607178e+01 -1.899760892497775444e+01 -2.031225171805272822e+01 -1.875126764417179714e+01 -1.838847608200887862e+01 -1.814077539816204165e+01 -1.951967263504759842e+01 -1.961553115040102213e+01 -1.964922845989358180e+01
6.357279084551811899e+00 -1.950706380005004092e+01 -2.006135966926418490e+01 -1.970298125796923472e+01 -1.818233613954361871e+01 -1.806374555161491458e+01 -1.778015284448859390e+01 -1.800389529054886850e+01 -1.979839510151019510e+01 -1.816659531238180492e+01 -1.810034473050549053e+01 -1.863420984379658307e+01 -1.881708246075864466e+01 -1.910718926848961274e+01 -1.888827918304066600e+01 -2.001170435367268396e+01 -1.863391005771193321e+01 -1.878057852311475173e+01 -1.785283091095208974e+01 -1.880379887340394518e+01 -1.811262053963671548e+01 -1.916355927609901499e+01 -1.778555863864448838e+01 -1.888814971627984107e+01 -1.819690107319276962e+01 -1.880439748869049410e+01 -1.774746129931416760e+01 -2.016506095059792969e+01 -1.889120850366482784e+01 -1.932125325630502033e+01 -1.736840400957407482e+01 -1.870322768773355904e+01 -1.891194820914451213e+01 -1.938655217349013782e+01 -1.848194771876919518e+01 -1.907127285762306812e+01 -1.832464618676286605e+01 -1.767024078470160120e+01 -1.958454455324877230e+01 -1.780071847678235386e+01 -1.906154063057033454e+01 -1.792355087339386088e+01 -1.804166549513762874e+01 -1.837392943159189684e+01 -1.787775325332875198e+01 -1.788092143666687761e+01 -1.943987650015514035e+01 -1.911037729375457772e+01 -1.885718277309637969e+01 -1.923202060079076858e+01 -1.857010542699270417e+01 -1.938210283899087827e+01 -1.771332619668627828e+01 -1.772037579483011527e+01 -2.044518159645101463e+01 -2.002989443808424141e+01 -1.893217121752956444e+01 -1.797240461072198769e+01 -1.780632636894495491e+01 -1.961280233610893831e+01 -1.831742019815989764e+01 -1.829521299259578981e+01 -2.023025564334097837e+01 -1.926252568706172497e+01 -1.825471493760777264e+01 -1.908786907326397042e+01 -1.903442113163014682e+01 -1.843944829349016956e+01 -1.975852541054453582e+01 -1.898656536894631230e+01 -1.885800297925684887e+01 -1.874612826252449693e+01 -1.724784364714489371e+01 -1.902009990181876020e+01 -1.889313544985524018e+01 -1.896070030664234451e+01 -1.921321153751107147e+01 -1.887583965054790980e+01 -1.847474058162901756e+01 -1.915589558551323179e+01 -1.848449145732048038e+01 -1.850443277020056243e+01 -1.902436746391948930e+01 -1.799281542665661249e+01 -1.763905315776503002e+01 -1.732211287383985976e+01 -1.865982529267346735e+01 -1.977158186321874922e+01 -1.788136735352542317e+01 -1.794181858459482015e+01 -1.782109153177785288e+01 -1.941527684673666343e+01 -1.899981518933921976e+01 -1.815820961882250373e+01 -2.013219147231295381e+01 -1.755022873472741196e+01 -1.742251099945160320e+01 -1.968345592688751822e+01 -1.960847826751609091e+01 -1.892621534260025484e+01 -1.861289812842999680e+01
5.977286312014345349e+00 -1.856107405728428361e+01 -1.817227373145325231e+01 -1.819010181247096725e+01 -1.844735711782147192e+01 -1.766893748508798723e+01 -1.839848587845422045e+01 -1.840635155788228516e+01 -1.799581205873553813e+01 -1.854860555003854472e+01 -1.792688690984092403e+01 -1.810588155191861404e+01 -1.777796956360389302e+01 -1.890131018252902351e+01 -1.833121468313572677e+01 -1.906763327730380908e+01 -1.848089758262514337e+01 -1.926723253959750437e+01 -1.889948872281917502e+01 -1.877824933011293851e+01 -1.891973637031437150e+01 -1.932788232242577209e+01 -1.772965932886367213e+01 -1.810658760215111940e+01 -1.911498500138347367e+01 -1.790521316432048238e+01 -1.741160434109925248e+01 -1.821363701872247631e+01 -1.901392197962227826e+01 -1.759937700264009308e+01 -1.865160866823256569e+01 -1.794637367578173226e+01 -1.866036573168959833e+01 -1.807883390435213755e+01 -1.853971974325856920e+01 -1.875359873180504522e+01 -1.705283481444492466e+01 -2.000945781599036977e+01 -1.783095024659914074e+01 -1.854515729781983069e+01 -1.935093238987429842e+01 -1.852813815165177402e+01 -1.730753401504163591e+01 -1.837064042515131490e+01 -1.789646116519893582e+01 -1.781476864251217407e+01 -1.783000088062733113e+01 -1.756816607134648223e+01 -1.874414203750770014e+01 -1.749767122555728704e+01 -1.858180014603187757e+01 -1.882666882229324301e+01 -1.879116768686473549e+01 -1.924084519875063393e+01 -1.891975351215953793e+01 -1.912989771960938867e+01 -1.735530505637220244e+01 -1.906975126695492406e+01 -1.808818144720120458e+01 -1.637609767472263300e+01 -1.786327959688831157e+01 -1.749395779221914182e+01 -1.737529511977063734e+01 -1.973074624487864170e+01 -1.811063216879353988e+01 -1.812928990880965330e+01 -1.873214087560806362e+01 -1.805697745821688116e+01 -1.746119841480760826e+01 -1.870735149681497234e+01 -1.906444777707140403e+01 -1.932074887313537559e+01 -1.825552046032358433e+01 -1.805245773560875122e+01 -1.995817889962304648e+01 -1.765688670150467132e+01 -1.830902695675303704e+01 -1.843131078627130037e+01 -1.866686390341768842e+01 -1.842905158731099746e+01 -1.807440937475149312e+01 -1.829086081512087958e+01 -1.788348191640362828e+01 -1.846374822451509701e+01 -1.832165287207791238e+01 -1.744834572619595647e+01 -1.767525531493024715e+01 -1.817848688132294299e+01 -1.857233399510252170e+01 -1.704148446892880742e+01 -1.926662603956629738e+01 -1.860202351802184140e+01 -1.645966798763090821e+01 -1.852889082297379986e+01 -1.991537083955552490e+01 -1.844088473354735314e+01 -1.803189577251623632e+01 -1.802122292206366794e+01 -1.929330023377900005e+01 -1.885896389678014629e+01 -1.806438449493201048e+01
5.640157924421884239e+00 -1.759265416670843507e+01 -1.753000152057901317e+01 -1.622638967913244912e+01 -1.838720296712951452e+01 -1.916013693159273146e+01 -1.736431742845508097e+01 -1.668055730934897696e+01 -1.745835598441833625e+01 -1.745547263974618701e+01 -1.670918887099322703e+01 -1.816535420884293117e+01 -1.676282467113058772e+01 -1.794139821980618521e+01 -1.736943062574013297e+01 -1.830417588398573514e+01 -1.850732625878244164e+01 -1.677288278715325376e+01 -1.660740809492047276e+01 -1.637003319759237030e+01 -1.723253844997350370e+01 -1.852678723880909928e+01 -1.790311303195455039e+01 -1.686538314340469569e+01 -1.736861318244940122e+01 -1.774108225429008101e+01 -1.889476079316454715e+01 -1.780903069837327379e+01 -1.879084531552978987e+01 -1.757697035448577338e+01 -1.778700126110910773e+01 -1.780271313118968735e+01 -1.716694517361423422e+01 -1.814517415074026374e+01 -1.786186537077569270e+01 -1.861719306061065282e+01 -1.710495327093179441e+01 -1.822491635361401308e+01 -1.805047790004033459e+01 -1.781525951959610055e+01 -1.780174547074037861e+01 -1.765362127430661232e+01 -1.724212671318784729e+01 -1.755611128811989019e+01 -1.783875347162712899e+01 -1.708700871769563534e+01 -1.837201534579431339e+01 -1.764058472648912002e+01 -1.716815932766245822e+01 -1.809096145680124934e+01 -1.798519797488762251e+01 -1.784975020533657286e+01 -1.793431472770626556e+01 -1.859234084969361689e+01 -1.920090507832488669e+01 -1.750565145663235000e+01 -1.861929377331335189e+01 -1.751525344358928393e+01 -1.824196843227250753e+01 -1.758900327326005453e+01 -1.802054385169314443e+01 -1.699110557578754310e+01 -1.899154997184798432e+01 -1.821907776618312624e+01 -1.812679508773736003e+01 -1.691320628655859437e+01 -1.780370042073327141e+01 -1.759936390287424146e+01 -1.805293636514516820e+01 -1.774454154920931614e+01 -1.725630697350525722e+01 -1.786199751368371835e+01 -1.918581912323886129e+01 -1.768795391786302673e+01 -1.825876475547213218e+01 -1.717466001427146338e+01 -1.786436381828399789e+01 -1.769530342671480483e+01 -1.755268731753489320e+01 -1.735249037128227911e+01 -1.651596643843188517e+01 -1.632864243089042944e+01 -1.683940779477996585e+01 -1.682864664152337753e+01 -1.862659229072033895e+01 -1.782689115746953235e+01 -1.780975350902933130e+01 -1.786381244361364651e+01 -1.701038040337556012e+01 -1.798446734829141391e+01 -1.662527688873307952e+01 -1.778738480153118573e+01 -1.722262199952847084e+01 -1.753380955508996308e+01 -1.824239922349125109e+01 -1.902955149564488835e+01 -1.715584735402340044e+01 -1.789159157036650072e+01 -1.699073587216182801e+01 -1.731490974683696749e+01 -1.790288419674341114e+01
5.339028296849972932e+00 -1.660451456117287350e+01 -1.684234089285816438e+01 -1.754134463806502708e+01 -1.900831724417427537e+01 -1.760061029760135298e+01 -1.648510433268913644e+01 -1.738920543347365921e+01 -1.718505125170920067e+01 -1.847155786172388758e+01 -1.670253936024343133e+01 -1.581880514594389808e+01 -1.739097806667173174e+01 -1.804992153972107261e+01 -1.740938357347408783e+01 -1.758401374281236329e+01 -1.614098804017241662e+01 -1.742311411456839565e+01 -1.687334152627996531e+01 -1.808157095900616085e+01 -1.710238276475949348e+01 -1.682526342793482854e+01 -1.693321184216415176e+01 -1.822263276054551184e+01 -1.701393247819606458e+01 -1.731096428233324858e+01 -1.639568089850407873e+01 -1.701949222189087862e+01 -1.684360174223700923e+01 -1.766554108244629262e+01 -1.770562740443084948e+01 -1.679758122595240621e+01 -1.830087526057991099e+01 -1.789807826931597390e+01 -1.635603166839035438e+01 -1.692032536603016268e+01 -1.893262584425215067e+01 -1.676990873996103559e+01 -1.733472108355772434e+01 -1.733876060862207069e+01 -1.740826757957139748e+01 -1.714686170751777183e+01 -1.738740995572836567e+01 -1.656724589418960036e+01 -1.813841175086112401e+01 -1.602383705414595028e+01 -1.596464581578115904e+01 -1.753815700266452282e+01 -1.738698147355221835e+01 -1.695680430329600341e+01 -1.602183602043255917e+01 -1.697265572916322895e+01 -1.764795247440486392e+01 -1.609787384629058238e+01 -1.710734518016780825e+01 -1.731548086762298055e+01 -1.769809917785439168e+01 -1.680117329341743826e+01 -1.854672249042036469e+01 -1.706180408968709017e+01 -1.759187319716933118e+01 -1.803721437619448409e+01 -1.815627927007134446e+01 -1.559390585260544349e+01 -1.751549333801715846e+01 -1.793046403413326573e+01 -1.646739399535503878e+01 -1.685693130539566198e+01 -1.744958164763302833e+01 -1.707836976244358596e+01 -1.807353470936262596e+01 -1.680580471716095303e+01 -1.713966014228806856e+01 -1.702457393474364977e+01 -1.859631125737743318e+01 -1.753455519905810434e+01 -1.706707474461030571e+01 -1.886114913663417525e+01 -1.679388122482642132e+01 -1.749126567742407090e+01 -1.674977128027882856e+01 -1.652448302604581443e+01 -1.792212760256700932e+01 -1.794541013232209536e+01 -1.629994640802629391e+01 -1.690883925872664051e+01 -1.642074341892725542e+01 -1.886918331081966826e+01 -1.748851663323823047e+01 -1.637713981128687735e+01 -1.789107970190635655e+01 -1.724490028754899740e+01 -1.704967078464874675e+01 -1.707033129696632301e+01 -1.699838898200160742e+01 -1.651788905765385351e+01 -1.735679194064952569e+01 -1.708418064844639161e+01 -1.796830937794121752e+01 -1.747748306769348758e+01 -1.860138895842503004e+01


==> dat/turnbull.dat <==
8.904719501335707221e+00 -2.008457514516085851e+01
8.525149190110827391e+00 -1.985586489027861390e+01
8.176614881439084215e+00 -1.964455071324866253e+01
7.855459544383346149e+00 -1.944754486131864724e+01
7.558578987150415429e+00 -1.926164431002969124e+01
7.283321194464676296e+00 -1.908340247426085057e+01
7.027406886858749147e+00 -1.890912439385767740e+01
6.788866259334691122e+00 -1.873506730828161082e+01
6.565988181221273479e+00 -1.855788352960289700e+01
6.357279084551811899e+00 -1.837520840420909707e+01
6.161429451632779219e+00 -1.818613681914138169e+01
5.977286312014345349e+00 -1.799131339537651186e+01
5.803830528148577805e+00 -1.779256950619958388e+01
5.640157924421884239e+00 -1.759230917998114307e+01
5.485463521667581333e+00 -1.739293407627652144e+01
5.339028296849972932e+00 -1.719648068065843205e+01
5.200208008320332809e+00 -1.700448162993667367e+01
5.133470225872690307e+00 -1.691049487895620729e+01
5.068423720223010243e+00 -1.681797764658309191e+01
5.005005005005005003e+00 -1.672699677367515747e+01
4.943153732081067453e+00 -1.663759977244468047e+01
4.823926676314520101e+00 -1.646366825810789436e+01
4.710315591144606628e+00 -1.629628186393393463e+01
4.601932811780947929e+00 -1.613538889217275241e+01
4.498425551057129823e+00 -1.598083987501950887e+01
4.399472063352397377e+00 -1.583242502047306566e+01

==> dat/unweighted_turnbull_calibration.dat <==
8.904719501335707221e+00 -2.112549376518296995e+01 -2.094837150605366816e+01
8.525149190110827391e+00 -2.047194541165071868e+01 -2.022034114878046651e+01
8.176614881439084215e+00 -1.996896591689588973e+01 -1.963634322972873036e+01
7.855459544383346149e+00 -1.954429616755351873e+01 -1.921905005443656478e+01
7.558578987150415429e+00 -1.919678469458785131e+01 -1.892279690194552799e+01
7.283321194464676296e+00 -1.891637220813565889e+01 -1.871348291195271329e+01
7.027406886858749147e+00 -1.871450560249729023e+01 -1.858732617008251253e+01
6.788866259334691122e+00 -1.857431903784391025e+01 -1.855006000513844100e+01
6.565988181221273479e+00 -1.845437593592869163e+01 -1.857614075662543840e+01
6.357279084551811899e+00 -1.832635612835191097e+01 -1.855320542831790931e+01
6.161429451632779219e+00 -1.817802726198419094e+01 -1.837616730162339707e+01
5.977286312014345349e+00 -1.799921809439047138e+01 -1.811831940449936340e+01
5.803830528148577805e+00 -1.779168438296013122e+01 -1.787274957310887302e+01
5.640157924421884239e+00 -1.757527073220452962e+01 -1.766221654474374603e+01
5.485463521667581333e+00 -1.736396039334915997e+01 -1.747551371195736536e+01
5.339028296849972932e+00 -1.716452704982409116e+01 -1.729730422636166409e+01
5.200208008320332809e+00 -1.697908817540368176e+01 -1.711812704858651202e+01
5.133470225872690307e+00 -1.689154318024663937e+01 -1.702690574765214038e+01
5.068423720223010243e+00 -1.680641015383346826e+01 -1.693442082598206966e+01
5.005005005005005003e+00 -1.672311903270551170e+01 -1.684069861576880811e+01
4.943153732081067453e+00 -1.664059302009388830e+01 -1.674581668925655720e+01
4.823926676314520101e+00 -1.647601474184275006e+01 -1.655294476314639240e+01
4.710315591144606628e+00 -1.630808788997651959e+01 -1.635650111707816734e+01
4.601932811780947929e+00 -1.613391818161995062e+01 -1.615710194591458659e+01
4.498425551057129823e+00 -1.595200837819919926e+01 -1.595538729995942440e+01
4.399472063352397377e+00 -1.576333026437010076e+01 -1.575211084398208605e+01


==> dat/unweighted_turnbull_calibration_12_params.dat <==
8.904719501335707221e+00 -2.105345394345919985e+01 -2.091995982522859876e+01
8.525149190110827391e+00 -2.045298159928882953e+01 -2.023595789549055368e+01
8.176614881439084215e+00 -1.997412420909531861e+01 -1.965988659279065942e+01
7.855459544383346149e+00 -1.958817739902594113e+01 -1.919198818055581413e+01
7.558578987150415429e+00 -1.927812488291220916e+01 -1.883376280606358222e+01
7.283321194464676296e+00 -1.903142719640948144e+01 -1.857816917586261596e+01
7.027406886858749147e+00 -1.883949548140794050e+01 -1.840382727700292165e+01
6.788866259334691122e+00 -1.869287309670504982e+01 -1.828667038466765149e+01
6.565988181221273479e+00 -1.857357527400390040e+01 -1.820921801595764933e+01
6.357279084551811899e+00 -1.846100638908166047e+01 -1.816029465278890953e+01
6.161429451632779219e+00 -1.833132407039063949e+01 -1.812855596109489653e+01
5.977286312014345349e+00 -1.816243032902260879e+01 -1.808942569973517323e+01
5.803830528148577805e+00 -1.795477164922268898e+01 -1.799579754101281281e+01
5.640157924421884239e+00 -1.772186312711011169e+01 -1.781199902416414815e+01
5.485463521667581333e+00 -1.746845483246438846e+01 -1.755879693972345734e+01
5.339028296849972932e+00 -1.720539754177010039e+01 -1.728001106317262270e+01
5.200208008320332809e+00 -1.694182219777378862e+01 -1.700353067196920875e+01
5.133470225872690307e+00 -1.681650604139565885e+01 -1.687121936771482567e+01
5.068423720223010243e+00 -1.670187527951857120e+01 -1.674488083126802351e+01
5.005005005005005003e+00 -1.659964284269009127e+01 -1.662494078663197072e+01
4.943153732081067453e+00 -1.650907065123720940e+01 -1.651354356643413013e+01
4.823926676314520101e+00 -1.636083188349808992e+01 -1.631716944240280753e+01
4.710315591144606628e+00 -1.624914178773286011e+01 -1.615614586080449300e+01
4.601932811780947929e+00 -1.617209973018790947e+01 -1.603407209746855244e+01
4.498425551057129823e+00 -1.613683850089086036e+01 -1.595994283841160488e+01
4.399472063352397377e+00 -1.614624323884967083e+01 -1.594390916227675881e+01


==> dat/unweighted_turnbull_calibration_24_params.dat <==
8.904719501335707221e+00 -2.112928141003947147e+01 -2.088822687682155532e+01
8.525149190110827391e+00 -2.047652969627270991e+01 -1.999901966528912212e+01
8.176614881439084215e+00 -1.998309111342830136e+01 -1.934465632252315714e+01
7.855459544383346149e+00 -1.956846986975240910e+01 -1.891319604550708178e+01
7.558578987150415429e+00 -1.923066688182802864e+01 -1.865079136714572172e+01
7.283321194464676296e+00 -1.896045383778102078e+01 -1.852155830478174536e+01
7.027406886858749147e+00 -1.876479828398770877e+01 -1.850709299519766660e+01
6.788866259334691122e+00 -1.862346607179139824e+01 -1.858700149123272283e+01
6.565988181221273479e+00 -1.849247806807581895e+01 -1.869538376309421679e+01
6.357279084551811899e+00 -1.834463837200053149e+01 -1.869790332917049014e+01
6.161429451632779219e+00 -1.817250216718542077e+01 -1.855181177959329375e+01
5.977286312014345349e+00 -1.797065651507888973e+01 -1.835150583744778174e+01
5.803830528148577805e+00 -1.774430097488452063e+01 -1.815897256584105435e+01
5.640157924421884239e+00 -1.751393568805796974e+01 -1.798096090550294335e+01
5.485463521667581333e+00 -1.729360703393832921e+01 -1.780346983446353804e+01
5.339028296849972932e+00 -1.708960739516819061e+01 -1.761411023744373949e+01
5.200208008320332809e+00 -1.690226710342815863e+01 -1.740805568934079162e+01
5.133470225872690307e+00 -1.681416856129077075e+01 -1.729890054407518463e+01
5.068423720223010243e+00 -1.672848791909565946e+01 -1.718613070826182110e+01
5.005005005005005003e+00 -1.664494049235776885e+01 -1.707018842822445848e+01
4.943153732081067453e+00 -1.656262781918401927e+01 -1.695151989846093699e+01
4.823926676314520101e+00 -1.639997827893311921e+01 -1.670765548327453942e+01
4.710315591144606628e+00 -1.623552458490187078e+01 -1.645747770892869255e+01
4.601932811780947929e+00 -1.606491046017031010e+01 -1.620341256440212163e+01
4.498425551057129823e+00 -1.588620189444941033e+01 -1.594754390269315003e+01
4.399472063352397377e+00 -1.570005994084933043e+01 -1.569175258173948784e+01


==> dat/weighted_turnbull_calibration.dat <==
8.904719501335707221e+00 -2.111737102519088083e+01 -2.094103524404756200e+01
8.525149190110827391e+00 -2.047563101033805921e+01 -2.021083379243726696e+01
8.176614881439084215e+00 -1.997459930268576045e+01 -1.961787318330035035e+01
7.855459544383346149e+00 -1.955017150718661867e+01 -1.919230639723382126e+01
7.558578987150415429e+00 -1.920381777742251828e+01 -1.889340729334843161e+01
7.283321194464676296e+00 -1.892395529528621978e+01 -1.868673965067528542e+01
7.027406886858749147e+00 -1.871970428638745076e+01 -1.856799665023632073e+01
6.788866259334691122e+00 -1.857174721340620138e+01 -1.854216117572056888e+01
6.565988181221273479e+00 -1.844379616007594080e+01 -1.857891320561764203e+01
6.357279084551811899e+00 -1.830999512765869852e+01 -1.855567620463248346e+01
6.161429451632779219e+00 -1.815759762929243948e+01 -1.837227196202464441e+01
5.977286312014345349e+00 -1.797915867815869007e+01 -1.811542691856333676e+01
5.803830528148577805e+00 -1.777837361599002008e+01 -1.787640343677971799e+01
5.640157924421884239e+00 -1.757059728643293894e+01 -1.767314188045070011e+01
5.485463521667581333e+00 -1.736628289727196872e+01 -1.749234774660633462e+01
5.339028296849972932e+00 -1.717167353153839926e+01 -1.731834514732889119e+01
5.200208008320332809e+00 -1.698884815887302935e+01 -1.714159263681420242e+01
5.133470225872690307e+00 -1.690209777051403961e+01 -1.705092858795199717e+01
5.068423720223010243e+00 -1.681744130533564885e+01 -1.695859879111747759e+01
5.005005005005005003e+00 -1.673442669017795126e+01 -1.686466812781410596e+01
4.943153732081067453e+00 -1.665208639874002117e+01 -1.676925740486441896e+01
4.823926676314520101e+00 -1.648830131534703014e+01 -1.657454466638549206e+01
4.710315591144606628e+00 -1.632071350697968981e+01 -1.637549786061009627e+01
4.601932811780947929e+00 -1.614614504917203064e+01 -1.617303395272261923e+01
4.498425551057129823e+00 -1.596342256749242061e+01 -1.596804120185286990e+01
4.399472063352397377e+00 -1.577353690786559959e+01 -1.576146435171945015e+01


==> dat/weighted_turnbull_calibration_12_params.dat <==
8.904719501335707221e+00 -2.111083368730180965e+01 -2.093576830649184117e+01
8.525149190110827391e+00 -2.048124334274650948e+01 -2.026357696250123297e+01
8.176614881439084215e+00 -1.998251529278415006e+01 -1.969842247278146985e+01
7.855459544383346149e+00 -1.958037105212034845e+01 -1.923461628110714017e+01
7.558578987150415429e+00 -1.925905766441124101e+01 -1.886975770044633904e+01
7.283321194464676296e+00 -1.900323575277478128e+01 -1.860023470332099294e+01
7.027406886858749147e+00 -1.880391198780197115e+01 -1.841233823580859408e+01
6.788866259334691122e+00 -1.865214345959891062e+01 -1.828569260139027364e+01
6.565988181221273479e+00 -1.853292516104036025e+01 -1.820160241222387043e+01
6.357279084551811899e+00 -1.842524357061996909e+01 -1.814651128399733082e+01
6.161429451632779219e+00 -1.830300481491696019e+01 -1.810860375624876184e+01
5.977286312014345349e+00 -1.814279109338324858e+01 -1.806712660565185402e+01
5.803830528148577805e+00 -1.794449413897431000e+01 -1.798134849846584515e+01
5.640157924421884239e+00 -1.771799507220574910e+01 -1.781142491909075432e+01
5.485463521667581333e+00 -1.746683966416728140e+01 -1.756520699787945006e+01
5.339028296849972932e+00 -1.720392758515396991e+01 -1.728545096013730387e+01
5.200208008320332809e+00 -1.694252882847574071e+01 -1.700547643905719397e+01
5.133470225872690307e+00 -1.682099203786263075e+01 -1.687314079199697403e+01
5.068423720223010243e+00 -1.671151318902375138e+01 -1.674454689779129524e+01
5.005005005005005003e+00 -1.661442006130502946e+01 -1.662825704426850493e+01
4.943153732081067453e+00 -1.652873453104567147e+01 -1.652301128127668406e+01
4.823926676314520101e+00 -1.638619862671350091e+01 -1.634066792406164836e+01
4.710315591144606628e+00 -1.627726011464507039e+01 -1.619119516602827957e+01
4.601932811780947929e+00 -1.620208151283416953e+01 -1.607556798547178190e+01
4.498425551057129823e+00 -1.616571937643004020e+01 -1.600338934954428183e+01
4.399472063352397377e+00 -1.616866489903259918e+01 -1.598730229343631137e+01


==> dat/weighted_turnbull_calibration_24_params.dat <==
8.904719501335707221e+00 -2.112526423056771918e+01 -2.086218035916112257e+01
8.525149190110827391e+00 -2.047526052770666993e+01 -1.997897942815181693e+01
8.176614881439084215e+00 -1.998920663881956017e+01 -1.933038990714952021e+01
7.855459544383346149e+00 -1.957540673887936933e+01 -1.890172901311266429e+01
7.558578987150415429e+00 -1.923767764062758090e+01 -1.864086851604042749e+01
7.283321194464676296e+00 -1.896596391793652003e+01 -1.851336145707860581e+01
7.027406886858749147e+00 -1.876626037697779026e+01 -1.850095854953526953e+01
6.788866259334691122e+00 -1.861735815657361925e+01 -1.858245517488780862e+01
6.565988181221273479e+00 -1.848119199113033062e+01 -1.869066606483330162e+01
6.357279084551811899e+00 -1.833249974286286132e+01 -1.869212972945542717e+01
6.161429451632779219e+00 -1.816067592184045054e+01 -1.854834132844890959e+01
5.977286312014345349e+00 -1.796059138819893874e+01 -1.835461227094258518e+01
5.803830528148577805e+00 -1.773929684409401020e+01 -1.817040097917854169e+01
5.640157924421884239e+00 -1.751638377016918113e+01 -1.799943893046391707e+01
5.485463521667581333e+00 -1.730409527021515004e+01 -1.782671265116213988e+01
5.339028296849972932e+00 -1.710670165282629895e+01 -1.764006411159659748e+01
5.200208008320332809e+00 -1.692321319696917925e+01 -1.743488512717217631e+01
5.133470225872690307e+00 -1.683627803212344887e+01 -1.732551646366202291e+01
5.068423720223010243e+00 -1.675132412709159979e+01 -1.721211853432058803e+01
5.005005005005005003e+00 -1.666800470248490029e+01 -1.709515190501089776e+01
4.943153732081067453e+00 -1.658538547161861132e+01 -1.697508482723171852e+01
4.823926676314520101e+00 -1.642138853254120079e+01 -1.672740927387522092e+01
4.710315591144606628e+00 -1.625434196755637117e+01 -1.647228909724463009e+01
4.601932811780947929e+00 -1.607983189896263099e+01 -1.621245881021793878e+01
4.498425551057129823e+00 -1.589643020847874055e+01 -1.595033192083486284e+01
4.399472063352397377e+00 -1.570533055241070919e+01 -1.568810245203167320e+01

